Frequency-Constrained Resilient Scheduling of Microgrid: A Distributionally Robust Approach

In order to prevent the potential frequency instability due to the high Power Electronics (PE) penetration under an unintentional islanding event, this paper presents a novel microgrid scheduling model which explicitly models the system frequency dynamics as well as the long/short term uncertainty associated with renewable energy resources and load. Synthetic Inertia (SI) control is applied to regulating the active power output of the Inverter-Based Generators (IBGs) to support the post-islanding frequency evaluation. The uncertainty associated with the noncritical load shedding is explicitly modeled based on the distributionally robust formulation to ensure resilient operation during islanding events. The resulted frequency constraints are derived analytically and reformulated into Second-Order Cone (SOC) form, which are further incorporated into the microgrid scheduling model, enabling optimal SI provision of Renewable Energy Sources (RESs) from the micorgrid perspective. With the SOC relaxation of the AC power flow constraints, the overall problem is constructed as a mixed-integer SOC Programming (MISOCP). The effectiveness of the proposed model is demonstrated based on modified IEEE 14-bus system.

==> figures/data/0IBG_C/data0.txt <==
0	4.81
160	2.9
320	2.27
480	1.94
640	1.78


==> figures/data/0IBG_C/data1.txt <==
0	5.79
80	4.57
160	3.66
240	3.06
320	2.8
400	2.61
640	2.12


==> figures/data/0IBG_C/data2.txt <==
0	6.17
80	5.09
160	4.16
240	3.51
400	2.99
640	2.58


==> figures/data/0IBG_Pin/data1.txt <==
0	80
155	77
320	52.5
480	48.33333333
640	46.25


==> figures/data/0IBG_Pin/data2.txt <==
0	42.08333333
160	38.33333333
320	24.16666667
480	20.83333333
640	18.33333333


==> figures/data/0IBG_Pin/data3.txt <==
0	48.33333333
160	55.41666667
320	36
480	33.75
640	34.16666667


==> figures/data/0f/data1.txt <==
0	50
0.4	50
0.8	50
1	50
1	50
1	50
1.4	49.91628505
1.8	49.83738987
2.2	49.76330537
2.6	49.69402245
3	49.62953201
3.4	49.56982501
3.8	49.51489239
4.2	49.46472512
4.6	49.4193142
5	49.37865063
5.4	49.34272544
5.8	49.31152966
6.2	49.28505434
6.6	49.26329057
7	49.24622944
7.4	49.23386204
7.8	49.22617951
8.2	49.22317298
8.6	49.22483362
9	49.23115259
9.4	49.24212109
9.8	49.25773033
10	49.26727248
10	49.26727248
10	49.26727248
10.4	49.2874949
10.8	49.30767908
11.2	49.32782508
11.6	49.347933
12	49.36800288
12.4	49.38803482
12.8	49.40802887
13.2	49.42798512
13.6	49.44790362
14	49.46778447
14.4	49.48762771
14.8	49.50743343
15.2	49.5272017
15.6	49.54693259
16	49.56662616
16.4	49.5862825
16.8	49.60590166
17.2	49.62548372
17.6	49.64502876
18	49.66453683
18.4	49.68400801
18.8	49.70344238
19.2	49.72283999
19.6	49.74220092
20	49.76152524


==> figures/data/0f/data2.txt <==
0	50
0.4	50
0.8	50
1	50
1	50
1	50
1.4	49.796139
1.8	49.60398113
2.2	49.42347502
2.6	49.25456956
3	49.09721385
3.4	48.95135721
3.8	48.81694919
4.2	48.69393955
4.6	48.58227828
5	48.4819156
5.4	48.39280192
5.8	48.31488789
6.2	48.24812437
6.6	48.19246244
7	48.14785338
7.4	48.1142487
7.8	48.09160012
8.2	48.07985956
8.6	48.07897917
9	48.08891128
9.4	48.10960848
9.8	48.1410235
10.2	48.18310935
10.6	48.23581918
11	48.29910639
11	48.29910639
11.4	48.36751629
11.8	48.43562603
12.2	48.50343693
12.6	48.57095029
13	48.63816744
13.4	48.70508965
13.8	48.77171824
14.2	48.83805448
14.6	48.90409967
15	48.96985507
15.4	49.03532196
15.8	49.10050161
16.2	49.16539527
16.6	49.2300042
17	49.29432964
17.4	49.35837286
17.8	49.42213507
18.2	49.48561752
18.6	49.54882142
19	49.61174802
19.4	49.67439851
19.8	49.73677412
20	49.76785921


==> figures/data/0f/data3.txt <==
0	0
0.240000000000000	0
0.480000000000000	0
0.720000000000000	0
0.960000000000000	0
0.999999999999993	0
1	0
1.00000000000001	-1.22552439111608e-14
1.24000000000001	-0.197316373180331
1.48000000000001	-0.375463683446867
1.72000000000001	-0.534655426496615
1.96000000000001	-0.675102720215360
2.20000000000001	-0.797014331160588
2.44000000000001	-0.900596700749428
2.68000000000002	-0.986053971154941
2.92000000000002	-1.05358801091398
3.16000000000002	-1.10339844024984
3.40000000000002	-1.13568265611289
3.64000000000002	-1.15063585694230
3.88000000000002	-1.14845106715197
4.12000000000002	-1.12931916134382
4.36000000000002	-1.09342888825127
4.60000000000002	-1.04096689441621
4.84000000000002	-0.972117747602136
5.08000000000002	-0.887063959946583
5.32000000000002	-0.785986010855695
5.56000000000002	-0.669062369643792
5.80000000000002	-0.536469517920796
6.04000000000002	-0.388381971730318
6.28000000000002	-0.224972303441174
6.52000000000002	-0.0464111633950947
6.76000000000002	0
7.00000000000002	0
7.24000000000002	0
7.48000000000002	0
7.72000000000002	0
7.96000000000002	0
8.20000000000002	0
8.44000000000002	0
8.68000000000002	0
8.92000000000002	0
9.16000000000002	0
9.40000000000002	0
9.64000000000002	0
9.88000000000002	0
10.1200000000000	0
10.3600000000000	0
10.6000000000000	0
10.8400000000000	0
10.9999999999999	0
11	0
11.0000000000001	0
11.2400000000001	0
11.4800000000001	0
11.7200000000001	0
11.9600000000001	0
12	0

==> figures/data/0f/dataA.txt <==
0	50
0.0100000000000000	50
0.0200000000000000	50
0.0300000000000000	50
0.0400000000000000	50
0.0500000000000000	50
0.0600000000000000	50
0.0700000000000000	50
0.0800000000000000	50
0.0900000000000000	50
0.100000000000000	50
0.110000000000000	50
0.120000000000000	50
0.130000000000000	50
0.140000000000000	50
0.150000000000000	50
0.160000000000000	50
0.170000000000000	50
0.180000000000000	50
0.190000000000000	50
0.200000000000000	50
0.210000000000000	50
0.220000000000000	50
0.230000000000000	50
0.240000000000000	50
0.250000000000000	50
0.260000000000000	50
0.270000000000000	50
0.280000000000000	50
0.290000000000000	50
0.300000000000000	50
0.310000000000000	50
0.320000000000000	50
0.330000000000000	50
0.340000000000000	50
0.350000000000000	50
0.360000000000000	50
0.370000000000000	50
0.380000000000000	50
0.390000000000000	50
0.400000000000000	50
0.410000000000000	50
0.420000000000000	50
0.430000000000000	50
0.440000000000000	50
0.450000000000000	50
0.460000000000000	50
0.470000000000000	50
0.480000000000000	50
0.490000000000000	50
0.500000000000000	50
0.510000000000000	50
0.520000000000000	50
0.530000000000000	50
0.540000000000000	50
0.550000000000000	50
0.560000000000000	50
0.570000000000000	50
0.580000000000000	50
0.590000000000000	50
0.600000000000000	50
0.610000000000000	50
0.620000000000000	50
0.630000000000000	50
0.640000000000000	50
0.650000000000000	50
0.660000000000000	50
0.670000000000000	50
0.680000000000000	50
0.690000000000000	50
0.700000000000000	50
0.710000000000000	50
0.720000000000000	50
0.730000000000000	50
0.740000000000000	50
0.750000000000000	50
0.760000000000000	50
0.770000000000000	50
0.780000000000000	50
0.790000000000000	50
0.800000000000000	50
0.810000000000000	50
0.820000000000000	50
0.830000000000000	50
0.840000000000000	50
0.850000000000000	50
0.860000000000000	50
0.870000000000000	50
0.880000000000000	50
0.890000000000000	50
0.900000000000000	50
0.910000000000000	50
0.920000000000000	50
0.930000000000000	50
0.940000000000000	50
0.950000000000000	50
0.960000000000000	50
0.970000000000000	50
0.980000000000000	50
0.990000000000000	50
1	50
1.01000000000000	49.9826255662143
1.02000000000000	49.9653935299536
1.03000000000000	49.9483036830607
1.04000000000000	49.9313558096285
1.05000000000000	49.9145496860907
1.06000000000000	49.8978850813127
1.07000000000000	49.8813617566807
1.08000000000000	49.8649794661923
1.09000000000000	49.8487379565452
1.10000000000000	49.8326369672262
1.11000000000000	49.8166762306001
1.12000000000000	49.8008554719972
1.13000000000000	49.7851744098020
1.14000000000000	49.7696327555397
1.15000000000000	49.7542302139638
1.16000000000000	49.7389664831425
1.17000000000000	49.7238412545449
1.18000000000000	49.7088542131272
1.19000000000000	49.6940050374178
1.20000000000000	49.6792933996023
1.21000000000000	49.6647189656088
1.22000000000000	49.6502813951915
1.23000000000000	49.6359803420147
1.24000000000000	49.6218154537366
1.25000000000000	49.6077863720921
1.26000000000000	49.5938927329756
1.27000000000000	49.5801341665231
1.28000000000000	49.5665102971942
1.29000000000000	49.5530207438535
1.30000000000000	49.5396651198514
1.31000000000000	49.5264430331052
1.32000000000000	49.5133540861787
1.33000000000000	49.5003978763627
1.34000000000000	49.4875739957536
1.35000000000000	49.4748820313327
1.36000000000000	49.4623215650449
1.37000000000000	49.4498921738766
1.38000000000000	49.4375934299331
1.39000000000000	49.4254249005164
1.40000000000000	49.4133861482017
1.41000000000000	49.4014767309138
1.42000000000000	49.3896962020032
1.43000000000000	49.3780441103214
1.44000000000000	49.3665200002965
1.45000000000000	49.3551234120071
1.46000000000000	49.3438538812575
1.47000000000000	49.3327109396505
1.48000000000000	49.3216941146617
1.49000000000000	49.3108029297119
1.50000000000000	49.3000369042397
1.51000000000000	49.2893955537737
1.52000000000000	49.2788783900041
1.53000000000000	49.2684849208537
1.54000000000000	49.2582146505490
1.55000000000000	49.2480670796903
1.56000000000000	49.2380417053217
1.57000000000000	49.2281380210005
1.58000000000000	49.2183555168660
1.59000000000000	49.2086936797085
1.60000000000000	49.1991519930370
1.61000000000000	49.1897299371474
1.62000000000000	49.1804269891890
1.63000000000000	49.1712426232320
1.64000000000000	49.1621763103334
1.65000000000000	49.1532275186033
1.66000000000000	49.1443957132699
1.67000000000000	49.1356803567451
1.68000000000000	49.1270809086886
1.69000000000000	49.1185968260721
1.70000000000000	49.1102275632435
1.71000000000000	49.1019725719895
1.72000000000000	49.0938313015988
1.73000000000000	49.0858031989243
1.74000000000000	49.0778877084452
1.75000000000000	49.0700842723284
1.76000000000000	49.0623923304895
1.77000000000000	49.0548113206535
1.78000000000000	49.0473406784147
1.79000000000000	49.0399798372969
1.80000000000000	49.0327282288121
1.81000000000000	49.0255852825198
1.82000000000000	49.0185504260852
1.83000000000000	49.0116230853370
1.84000000000000	49.0048026843253
1.85000000000000	48.9980886453783
1.86000000000000	48.9914803891589
1.87000000000000	48.9849773347214
1.88000000000000	48.9785788995665
1.89000000000000	48.9722844996973
1.90000000000000	48.9660935496736
1.91000000000000	48.9600054626670
1.92000000000000	48.9540196505140
1.93000000000000	48.9481355237703
1.94000000000000	48.9423524917638
1.95000000000000	48.9366699626469
1.96000000000000	48.9310873434491
1.97000000000000	48.9256040401288
1.98000000000000	48.9202194576245
1.99000000000000	48.9149329999059
2	48.9097440700243
2.01000000000000	48.9046520701630
2.02000000000000	48.8996564016864
2.03000000000000	48.8947564651897
2.04000000000000	48.8899516605475
2.05000000000000	48.8852413869623
2.06000000000000	48.8806250430121
2.07000000000000	48.8761020266984
2.08000000000000	48.8716717354929
2.09000000000000	48.8673335663845
2.10000000000000	48.8630869159250
2.11000000000000	48.8589311802756
2.12000000000000	48.8548657552519
2.13000000000000	48.8508900363688
2.14000000000000	48.8470034188853
2.15000000000000	48.8432052978484
2.16000000000000	48.8394950681372
2.17000000000000	48.8358721245058
2.18000000000000	48.8323358616262
2.19000000000000	48.8288856741312
2.20000000000000	48.8255209566559
2.21000000000000	48.8222411038798
2.22000000000000	48.8190455105679
2.23000000000000	48.8159335716112
2.24000000000000	48.8129046820676
2.25000000000000	48.8099582372018
2.26000000000000	48.8070936325246
2.27000000000000	48.8043102638324
2.28000000000000	48.8016075272461
2.29000000000000	48.7989848192490
2.30000000000000	48.7964415367253
2.31000000000000	48.7939770769974
2.32000000000000	48.7915908378633
2.33000000000000	48.7892822176332
2.34000000000000	48.7870506151660
2.35000000000000	48.7848954299053
2.36000000000000	48.7828160619152
2.37000000000000	48.7808119119149
2.38000000000000	48.7788823813146
2.39000000000000	48.7770268722487
2.40000000000000	48.7752447876109
2.41000000000000	48.7735355310874
2.42000000000000	48.7718985071900
2.43000000000000	48.7703331212896
2.44000000000000	48.7688387796481
2.45000000000000	48.7674148894510
2.46000000000000	48.7660608588388
2.47000000000000	48.7647760969387
2.48000000000000	48.7635600138956
2.49000000000000	48.7624120209024
2.50000000000000	48.7613315302306
2.51000000000000	48.7603179552602
2.52000000000000	48.7593707105089
2.53000000000000	48.7584892116616
2.54000000000000	48.7576728755993
2.55000000000000	48.7569211204269
2.56000000000000	48.7562333655020
2.57000000000000	48.7556090314621
2.58000000000000	48.7550475402523
2.59000000000000	48.7545483151520
2.60000000000000	48.7541107808016
2.61000000000000	48.7537343632292
2.62000000000000	48.7534184898757
2.63000000000000	48.7531625896210
2.64000000000000	48.7529660928093
2.65000000000000	48.7528284312735
2.66000000000000	48.7527490383599
2.67000000000000	48.7527273489528
2.68000000000000	48.7527627994976
2.69000000000000	48.7528548280251
2.70000000000000	48.7530028741740
2.71000000000000	48.7532063792142
2.72000000000000	48.7534647860689
2.73000000000000	48.7537775393371
2.74000000000000	48.7541440853151
2.75000000000000	48.7545638720185
2.76000000000000	48.7550363492028
2.77000000000000	48.7555609683844
2.78000000000000	48.7561371828614
2.79000000000000	48.7567644477335
2.80000000000000	48.7574422199218
2.81000000000000	48.7581699581887
2.82000000000000	48.7589471231569
2.83000000000000	48.7597731773282
2.84000000000000	48.7606475851023
2.85000000000000	48.7615698127951
2.86000000000000	48.7625393286566
2.87000000000000	48.7635556028884
2.88000000000000	48.7646181076613
2.89000000000000	48.7657263171324
2.90000000000000	48.7668797074616
2.91000000000000	48.7680777568282
2.92000000000000	48.7693199454469
2.93000000000000	48.7706057555840
2.94000000000000	48.7719346715726
2.95000000000000	48.7733061798279
2.96000000000000	48.7747197688625
2.97000000000000	48.7761749293004
2.98000000000000	48.7776711538923
2.99000000000000	48.7792079375288
3	48.7807847772548
3.01000000000000	48.7824011722829
3.02000000000000	48.7840566240064
3.03000000000000	48.7857506360126
3.04000000000000	48.7874827140954
3.05000000000000	48.7892523662674
3.06000000000000	48.7910591027727
3.07000000000000	48.7929024360980
3.08000000000000	48.7947818809847
3.09000000000000	48.7966969544403
3.10000000000000	48.7986471757489
3.11000000000000	48.8006320664826
3.12000000000000	48.8026511505116
3.13000000000000	48.8047039540149
3.14000000000000	48.8067900054898
3.15000000000000	48.8089088357620
3.16000000000000	48.8110599779952
3.17000000000000	48.8132429676999
3.18000000000000	48.8154573427427
3.19000000000000	48.8177026433552
3.20000000000000	48.8199784121420
3.21000000000000	48.8222841940894
3.22000000000000	48.8246195365733
3.23000000000000	48.8269839893667
3.24000000000000	48.8293771046476
3.25000000000000	48.8317984370059
3.26000000000000	48.8342475434508
3.27000000000000	48.8367239834174
3.28000000000000	48.8392273187733
3.29000000000000	48.8417571138248
3.30000000000000	48.8443129353235
3.31000000000000	48.8468943524716
3.32000000000000	48.8495009369278
3.33000000000000	48.8521322628128
3.34000000000000	48.8547879067145
3.35000000000000	48.8574674476928
3.36000000000000	48.8601704672847
3.37000000000000	48.8628965495084
3.38000000000000	48.8656452808680
3.39000000000000	48.8684162503577
3.40000000000000	48.8712090494652
3.41000000000000	48.8740232721760
3.42000000000000	48.8768585149764
3.43000000000000	48.8797143768571
3.44000000000000	48.8825904593163
3.45000000000000	48.8854863663624
3.46000000000000	48.8884017045166
3.47000000000000	48.8913360828156
3.48000000000000	48.8942891128140
3.49000000000000	48.8972604085860
3.50000000000000	48.9002495867275
3.51000000000000	48.9032562663578
3.52000000000000	48.9062800691212
3.53000000000000	48.9093206191881
3.54000000000000	48.9123775432562
3.55000000000000	48.9154504705516
3.56000000000000	48.9185390328295
3.57000000000000	48.9216428643748
3.58000000000000	48.9247616020022
3.59000000000000	48.9278948850568
3.60000000000000	48.9310423554143
3.61000000000000	48.9342036574802
3.62000000000000	48.9373784381902
3.63000000000000	48.9405663470092
3.64000000000000	48.9437670359311
3.65000000000000	48.9469801594778
3.66000000000000	48.9502053746980
3.67000000000000	48.9534423411666
3.68000000000000	48.9566907209829
3.69000000000000	48.9599501787693
3.70000000000000	48.9632203816697
3.71000000000000	48.9665009993479
3.72000000000000	48.9697917039853
3.73000000000000	48.9730921702792
3.74000000000000	48.9764020754402
3.75000000000000	48.9797210991900
3.76000000000000	48.9830489237589
3.77000000000000	48.9863852338830
3.78000000000000	48.9897297168014
3.79000000000000	48.9930820622532
3.80000000000000	48.9964419624745
3.81000000000000	48.9998091121950
3.82000000000000	49.0031832086347
3.83000000000000	49.0065639515000
3.84000000000000	49.0099510429807
3.85000000000000	49.0133441877456
3.86000000000000	49.0167430929387
3.87000000000000	49.0201474681755
3.88000000000000	49.0235570255380
3.89000000000000	49.0269714795712
3.90000000000000	49.0303905472781
3.91000000000000	49.0338139481153
3.92000000000000	49.0372414039884
3.93000000000000	49.0406726392467
3.94000000000000	49.0441073806790
3.95000000000000	49.0475453575078
3.96000000000000	49.0509863013844
3.97000000000000	49.0544299463837
3.98000000000000	49.0578760289987
3.99000000000000	49.0613242881348
4	49.0647744651044
4.01000000000000	49.0682263036208
4.02000000000000	49.0716795497928
4.03000000000000	49.0751339521183
4.04000000000000	49.0785892614785
4.05000000000000	49.0820452311315
4.06000000000000	49.0855016167062
4.07000000000000	49.0889581761957
4.08000000000000	49.0924146699509
4.09000000000000	49.0958708606741
4.10000000000000	49.0993265134121
4.11000000000000	49.1027813955492
4.12000000000000	49.1062352768010
4.13000000000000	49.1096879292067
4.14000000000000	49.1131391271224
4.15000000000000	49.1165886472140
4.16000000000000	49.1200362684496
4.17000000000000	49.1234817720928
4.18000000000000	49.1269249416945
4.19000000000000	49.1303655630860
4.20000000000000	49.1338034243712
4.21000000000000	49.1372383159189
4.22000000000000	49.1406700303552
4.23000000000000	49.1440983625554
4.24000000000000	49.1475231096364
4.25000000000000	49.1509440709485
4.26000000000000	49.1543610480675
4.27000000000000	49.1577738447863
4.28000000000000	49.1611822671072
4.29000000000000	49.1645861232331
4.30000000000000	49.1679852235593
4.31000000000000	49.1713793806653
4.32000000000000	49.1747684093060
4.33000000000000	49.1781521264035
4.34000000000000	49.1815303510380
4.35000000000000	49.1849029044398
4.36000000000000	49.1882696099799
4.37000000000000	49.1916302931613
4.38000000000000	49.1949847816108
4.39000000000000	49.1983329050690
4.40000000000000	49.2016744953823
4.41000000000000	49.2050093864932
4.42000000000000	49.2083374144315
4.43000000000000	49.2116584173052
4.44000000000000	49.2149722352910
4.45000000000000	49.2182787106254
4.46000000000000	49.2215776875951
4.47000000000000	49.2248690125279
4.48000000000000	49.2281525337829
4.49000000000000	49.2314281017417
4.50000000000000	49.2346955687981
4.51000000000000	49.2379547893491
4.52000000000000	49.2412056197854
4.53000000000000	49.2444479184811
4.54000000000000	49.2476815457848
4.55000000000000	49.2509063640094
4.56000000000000	49.2541222374224
4.57000000000000	49.2573290322362
4.58000000000000	49.2605266165985
4.59000000000000	49.2637148605818
4.60000000000000	49.2668936361741
4.61000000000000	49.2700628172686
4.62000000000000	49.2732222796540
4.63000000000000	49.2763719010041
4.64000000000000	49.2795115608683
4.65000000000000	49.2826411406609
4.66000000000000	49.2857605236516
4.67000000000000	49.2888695949548
4.68000000000000	49.2919682415200
4.69000000000000	49.2950563521213
4.70000000000000	49.2981338173471
4.71000000000000	49.3012005295902
4.72000000000000	49.3042563830370
4.73000000000000	49.3073012736581
4.74000000000000	49.3103350991969
4.75000000000000	49.3133577591601
4.76000000000000	49.3163691548072
4.77000000000000	49.3193691891398
4.78000000000000	49.3223577668915
4.79000000000000	49.3253347945174
4.80000000000000	49.3283001801838
4.81000000000000	49.3312538337577
4.82000000000000	49.3341956667962
4.83000000000000	49.3371255925362
4.84000000000000	49.3400435258839
4.85000000000000	49.3429493834045
4.86000000000000	49.3458430833111
4.87000000000000	49.3487245454551
4.88000000000000	49.3515936913147
4.89000000000000	49.3544504439851
4.90000000000000	49.3572947281676
4.91000000000000	49.3601264701593
4.92000000000000	49.3629455978424
4.93000000000000	49.3657520406734
4.94000000000000	49.3685457296730
4.95000000000000	49.3713265974153
4.96000000000000	49.3740945780173
4.97000000000000	49.3768496071283
4.98000000000000	49.3795916219190
4.99000000000000	49.3823205610717
5	49.3850363647688
5.01000000000000	49.3877389746831
5.02000000000000	49.3904283339664
5.03000000000000	49.3931043872397
5.04000000000000	49.3957670805820
5.05000000000000	49.3984163615201
5.06000000000000	49.4010521790180
5.07000000000000	49.4036744834660
5.08000000000000	49.4062832266706
5.09000000000000	49.4088783618439
5.10000000000000	49.4114598435927
5.11000000000000	49.4140276279083
5.12000000000000	49.4165816721557
5.13000000000000	49.4191219350636
5.14000000000000	49.4216483767130
5.15000000000000	49.4241609585278
5.16000000000000	49.4266596432634
5.17000000000000	49.4291443949967
5.18000000000000	49.4316151791154
5.19000000000000	49.4340719623076
5.20000000000000	49.4365147125518
5.21000000000000	49.4389433991055
5.22000000000000	49.4413579924958
5.23000000000000	49.4437584645085
5.24000000000000	49.4461447881775
5.25000000000000	49.4485169377751
5.26000000000000	49.4508748888010
5.27000000000000	49.4532186179724
5.28000000000000	49.4555481032132
5.29000000000000	49.4578633236445
5.30000000000000	49.4601642595734
5.31000000000000	49.4624508924834
5.32000000000000	49.4647232050238
5.33000000000000	49.4669811809997
5.34000000000000	49.4692248053617
5.35000000000000	49.4714540641955
5.36000000000000	49.4736689447122
5.37000000000000	49.4758694352380
5.38000000000000	49.4780555252036
5.39000000000000	49.4802272051350
5.40000000000000	49.4823844666426
5.41000000000000	49.4845273024116
5.42000000000000	49.4866557061920
5.43000000000000	49.4887696727884
5.44000000000000	49.4908691980500
5.45000000000000	49.4929542788608
5.46000000000000	49.4950249131300
5.47000000000000	49.4970810997812
5.48000000000000	49.4991228387436
5.49000000000000	49.5011501309413
5.50000000000000	49.5031629782841
5.51000000000000	49.5051613836572
5.52000000000000	49.5071453509121
5.53000000000000	49.5091148848561
5.54000000000000	49.5110699912433
5.55000000000000	49.5130106767644
5.56000000000000	49.5149369490375
5.57000000000000	49.5168488165981
5.58000000000000	49.5187462888899
5.59000000000000	49.5206293762549
5.60000000000000	49.5224980899243
5.61000000000000	49.5243524420086
5.62000000000000	49.5261924454884
5.63000000000000	49.5280181142050
5.64000000000000	49.5298294628508
5.65000000000000	49.5316265069604
5.66000000000000	49.5334092629006
5.67000000000000	49.5351777478618
5.68000000000000	49.5369319798484
5.69000000000000	49.5386719776696
5.70000000000000	49.5403977609304
5.71000000000000	49.5421093500221
5.72000000000000	49.5438067661137
5.73000000000000	49.5454900311425
5.74000000000000	49.5471591678049
5.75000000000000	49.5488141995481
5.76000000000000	49.5504551505601
5.77000000000000	49.5520820457618
5.78000000000000	49.5536949107974
5.79000000000000	49.5552937720260
5.80000000000000	49.5568786565124
5.81000000000000	49.5584495920186
5.82000000000000	49.5600066069950
5.83000000000000	49.5615497305718
5.84000000000000	49.5630789925499
5.85000000000000	49.5645944233929
5.86000000000000	49.5660960542180
5.87000000000000	49.5675839167879
5.88000000000000	49.5690580435019
5.89000000000000	49.5705184673876
5.90000000000000	49.5719652220926
5.91000000000000	49.5733983418758
5.92000000000000	49.5748178615993
5.93000000000000	49.5762238167203
5.94000000000000	49.5776162432821
5.95000000000000	49.5789951779067
5.96000000000000	49.5803606577861
5.97000000000000	49.5817127206744
5.98000000000000	49.5830514048797
5.99000000000000	49.5843767492556
6	49.5856887931940
6.01000000000000	49.5869875766162
6.02000000000000	49.5882731399658
6.03000000000000	49.5895455242002
6.04000000000000	49.5908047707831
6.05000000000000	49.5920509216764
6.06000000000000	49.5932840193328
6.07000000000000	49.5945041066877
6.08000000000000	49.5957112271517
6.09000000000000	49.5969054246030
6.10000000000000	49.5980867433797
6.11000000000000	49.5992552282723
6.12000000000000	49.6004109245162
6.13000000000000	49.6015538777841
6.14000000000000	49.6026841341789
6.15000000000000	49.6038017402257
6.16000000000000	49.6049067428653
6.17000000000000	49.6059991894462
6.18000000000000	49.6070791277175
6.19000000000000	49.6081466058220
6.20000000000000	49.6092016722887
6.21000000000000	49.6102443760259
6.22000000000000	49.6112747663140
6.23000000000000	49.6122928927983
6.24000000000000	49.6132988054823
6.25000000000000	49.6142925547208
6.26000000000000	49.6152741912126
6.27000000000000	49.6162437659939
6.28000000000000	49.6172013304316
6.29000000000000	49.6181469362163
6.30000000000000	49.6190806353557
6.31000000000000	49.6200024801677
6.32000000000000	49.6209125232741
6.33000000000000	49.6218108175937
6.34000000000000	49.6226974163362
6.35000000000000	49.6235723729949
6.36000000000000	49.6244357413410
6.37000000000000	49.6252875754168
6.38000000000000	49.6261279295296
6.39000000000000	49.6269568582448
6.40000000000000	49.6277744163803
6.41000000000000	49.6285806589999
6.42000000000000	49.6293756414070
6.43000000000000	49.6301594191389
6.44000000000000	49.6309320479599
6.45000000000000	49.6316935838562
6.46000000000000	49.6324440830292
6.47000000000000	49.6331836018897
6.48000000000000	49.6339121970520
6.49000000000000	49.6346299253279
6.50000000000000	49.6353368437212
6.51000000000000	49.6360330094214
6.52000000000000	49.6367184797983
6.53000000000000	49.6373933123962
6.54000000000000	49.6380575649281
6.55000000000000	49.6387112952703
6.56000000000000	49.6393545614566
6.57000000000000	49.6399874216730
6.58000000000000	49.6406099342519
6.59000000000000	49.6412221576668
6.60000000000000	49.6418241505271
6.61000000000000	49.6424159715724
6.62000000000000	49.6429976796673
6.63000000000000	49.6435693337963
6.64000000000000	49.6441309930583
6.65000000000000	49.6446827166615
6.66000000000000	49.6452245639183
6.67000000000000	49.6457565942403
6.68000000000000	49.6462788671329
6.69000000000000	49.6467914421907
6.70000000000000	49.6472943790922
6.71000000000000	49.6477877375949
6.72000000000000	49.6482715775309
6.73000000000000	49.6487459588012
6.74000000000000	49.6492109413716
6.75000000000000	49.6496665852676
6.76000000000000	49.6501129505699
6.77000000000000	49.6505500974095
6.78000000000000	49.6509780859631
6.79000000000000	49.6513969764489
6.80000000000000	49.6518068291214
6.81000000000000	49.6522077042672
6.82000000000000	49.6525996622009
6.83000000000000	49.6529827632601
6.84000000000000	49.6533570678012
6.85000000000000	49.6537226361954
6.86000000000000	49.6540795288237
6.87000000000000	49.6544278060733
6.88000000000000	49.6547675283334
6.89000000000000	49.6550987559902
6.90000000000000	49.6554215494239
6.91000000000000	49.6557359690036
6.92000000000000	49.6560420750840
6.93000000000000	49.6563399280010
6.94000000000000	49.6566295880678
6.95000000000000	49.6569111155709
6.96000000000000	49.6571845707664
6.97000000000000	49.6574500138760
6.98000000000000	49.6577075050833
6.99000000000000	49.6579571045300
7	49.6581988723119
7.01000000000000	49.6584328684758
7.02000000000000	49.6586591530152
7.03000000000000	49.6588777858670
7.04000000000000	49.6590888269083
7.05000000000000	49.6592923359519
7.06000000000000	49.6594883727439
7.07000000000000	49.6596769969594
7.08000000000000	49.6598582681996
7.09000000000000	49.6600322459882
7.10000000000000	49.6601989897681
7.11000000000000	49.6603585588980
7.12000000000000	49.6605110126494
7.13000000000000	49.6606564102031
7.14000000000000	49.6607948106462
7.15000000000000	49.6609262729689
7.16000000000000	49.6610508560612
7.17000000000000	49.6611686187102
7.18000000000000	49.6612796195967
7.19000000000000	49.6613839172925
7.20000000000000	49.6614815702572
7.21000000000000	49.6615726368352
7.22000000000000	49.6616571752534
7.23000000000000	49.6617352436175
7.24000000000000	49.6618068999099
7.25000000000000	49.6618722019864
7.26000000000000	49.6619312075737
7.27000000000000	49.6619839742670
7.28000000000000	49.6620305595265
7.29000000000000	49.6620710206756
7.30000000000000	49.6621054148978
7.31000000000000	49.6621337992344
7.32000000000000	49.6621562305818
7.33000000000000	49.6621727656889
7.34000000000000	49.6621834611551
7.35000000000000	49.6621883734273
7.36000000000000	49.6621875587979
7.37000000000000	49.6621810734021
7.38000000000000	49.6621689732162
7.39000000000000	49.6621513140545
7.40000000000000	49.6621281515675
7.41000000000000	49.6620995412396
7.42000000000000	49.6620655383872
7.43000000000000	49.6620261981557
7.44000000000000	49.6619815755185
7.45000000000000	49.6619317252738
7.46000000000000	49.6618767020435
7.47000000000000	49.6618165602704
7.48000000000000	49.6617513542167
7.49000000000000	49.6616811379619
7.50000000000000	49.6616059654008
7.51000000000000	49.6615258902415
7.52000000000000	49.6614409660039
7.53000000000000	49.6613512460175
7.54000000000000	49.6612567834197
7.55000000000000	49.6611576311540
7.56000000000000	49.6610538419685
7.57000000000000	49.6609454684137
7.58000000000000	49.6608325628414
7.59000000000000	49.6607151774025
7.60000000000000	49.6605933640456
7.61000000000000	49.6604671745156
7.62000000000000	49.6603366603519
7.63000000000000	49.6602018728869
7.64000000000000	49.6600628632443
7.65000000000000	49.6599196823382
7.66000000000000	49.6597723808711
7.67000000000000	49.6596210093326
7.68000000000000	49.6594656179981
7.69000000000000	49.6593062569275
7.70000000000000	49.6591429759637
7.71000000000000	49.6589758247315
7.72000000000000	49.6588048526360
7.73000000000000	49.6586301088615
7.74000000000000	49.6584516423706
7.75000000000000	49.6582695019025
7.76000000000000	49.6580837359720
7.77000000000000	49.6578943928686
7.78000000000000	49.6577015206549
7.79000000000000	49.6575051671662
7.80000000000000	49.6573053800087
7.81000000000000	49.6571022065588
7.82000000000000	49.6568956939624
7.83000000000000	49.6566858891333
7.84000000000000	49.6564728387525
7.85000000000000	49.6562565892677
7.86000000000000	49.6560371868915
7.87000000000000	49.6558146776014
7.88000000000000	49.6555891071383
7.89000000000000	49.6553605210061
7.90000000000000	49.6551289644706
7.91000000000000	49.6548944825589
7.92000000000000	49.6546571200585
7.93000000000000	49.6544169215166
7.94000000000000	49.6541739312396
7.95000000000000	49.6539281932919
7.96000000000000	49.6536797514959
7.97000000000000	49.6534286494308
7.98000000000000	49.6531749304322
7.99000000000000	49.6529186375916
8	49.6526598137557
8.01000000000000	49.6523985015256
8.02000000000000	49.6521347432570
8.03000000000000	49.6518685810588
8.04000000000000	49.6516000567934
8.05000000000000	49.6513292120755
8.06000000000000	49.6510560882724
8.07000000000000	49.6507807265030
8.08000000000000	49.6505031676377
8.09000000000000	49.6502234522978
8.10000000000000	49.6499416208553
8.11000000000000	49.6496577134328
8.12000000000000	49.6493717699027
8.13000000000000	49.6490838298870
8.14000000000000	49.6487939327574
8.15000000000000	49.6485021176346
8.16000000000000	49.6482084233884
8.17000000000000	49.6479128886372
8.18000000000000	49.6476155517482
8.19000000000000	49.6473164508365
8.20000000000000	49.6470156237658
8.21000000000000	49.6467131081476
8.22000000000000	49.6464089413417
8.23000000000000	49.6461031604552
8.24000000000000	49.6457958023434
8.25000000000000	49.6454869036090
8.26000000000000	49.6451765006026
8.27000000000000	49.6448646294221
8.28000000000000	49.6445513259132
8.29000000000000	49.6442366256691
8.30000000000000	49.6439205640306
8.31000000000000	49.6436031760861
8.32000000000000	49.6432844966720
8.33000000000000	49.6429645603722
8.34000000000000	49.6426434015184
8.35000000000000	49.6423210541905
8.36000000000000	49.6419975522164
8.37000000000000	49.6416729291722
8.38000000000000	49.6413472183824
8.39000000000000	49.6410204529202
8.40000000000000	49.6406926656074
8.41000000000000	49.6403638890146
8.42000000000000	49.6400341554619
8.43000000000000	49.6397034970185
8.44000000000000	49.6393719455035
8.45000000000000	49.6390395324856
8.46000000000000	49.6387062892838
8.47000000000000	49.6383722469678
8.48000000000000	49.6380374363577
8.49000000000000	49.6377018880248
8.50000000000000	49.6373656322921
8.51000000000000	49.6370286992339
8.52000000000000	49.6366911186770
8.53000000000000	49.6363529202005
8.54000000000000	49.6360141331365
8.55000000000000	49.6356747865704
8.56000000000000	49.6353349093412
8.57000000000000	49.6349945300421
8.58000000000000	49.6346536770209
8.59000000000000	49.6343123783803
8.60000000000000	49.6339706619786
8.61000000000000	49.6336285554300
8.62000000000000	49.6332860861052
8.63000000000000	49.6329432811319
8.64000000000000	49.6326001673952
8.65000000000000	49.6322567715380
8.66000000000000	49.6319131199622
8.67000000000000	49.6315692388282
8.68000000000000	49.6312251540565
8.69000000000000	49.6308808913276
8.70000000000000	49.6305364760827
8.71000000000000	49.6301919335246
8.72000000000000	49.6298472886178
8.73000000000000	49.6295025660896
8.74000000000000	49.6291577904305
8.75000000000000	49.6288129858946
8.76000000000000	49.6284681765008
8.77000000000000	49.6281233860329
8.78000000000000	49.6277786380407
8.79000000000000	49.6274339558403
8.80000000000000	49.6270893625151
8.81000000000000	49.6267448809161
8.82000000000000	49.6264005336631
8.83000000000000	49.6260563431451
8.84000000000000	49.6257123315210
8.85000000000000	49.6253685207204
8.86000000000000	49.6250249324445
8.87000000000000	49.6246815881663
8.88000000000000	49.6243385091322
8.89000000000000	49.6239957163620
8.90000000000000	49.6236532306499
8.91000000000000	49.6233110725657
8.92000000000000	49.6229692624549
8.93000000000000	49.6226278204399
8.94000000000000	49.6222867664207
8.95000000000000	49.6219461200758
8.96000000000000	49.6216059008629
8.97000000000000	49.6212661280197
8.98000000000000	49.6209268205650
8.99000000000000	49.6205879972989
9	49.6202496768046
9.01000000000000	49.6199118774484
9.02000000000000	49.6195746173809
9.03000000000000	49.6192379145378
9.04000000000000	49.6189017866411
9.05000000000000	49.6185662511994
9.06000000000000	49.6182313255090
9.07000000000000	49.6178970266552
9.08000000000000	49.6175633715126
9.09000000000000	49.6172303767462
9.10000000000000	49.6168980588125
9.11000000000000	49.6165664339602
9.12000000000000	49.6162355182312
9.13000000000000	49.6159053274615
9.14000000000000	49.6155758772820
9.15000000000000	49.6152471831199
9.16000000000000	49.6149192601988
9.17000000000000	49.6145921235405
9.18000000000000	49.6142657879654
9.19000000000000	49.6139402680938
9.20000000000000	49.6136155783466
9.21000000000000	49.6132917329461
9.22000000000000	49.6129687459177
9.23000000000000	49.6126466310899
9.24000000000000	49.6123254020960
9.25000000000000	49.6120050723748
9.26000000000000	49.6116856551716
9.27000000000000	49.6113671635390
9.28000000000000	49.6110496103383
9.29000000000000	49.6107330082401
9.30000000000000	49.6104173697257
9.31000000000000	49.6101027070875
9.32000000000000	49.6097890324306
9.33000000000000	49.6094763576734
9.34000000000000	49.6091646945490
9.35000000000000	49.6088540546056
9.36000000000000	49.6085444492083
9.37000000000000	49.6082358895393
9.38000000000000	49.6079283865995
9.39000000000000	49.6076219512094
9.40000000000000	49.6073165940100
9.41000000000000	49.6070123254638
9.42000000000000	49.6067091558560
9.43000000000000	49.6064070952954
9.44000000000000	49.6061061537154
9.45000000000000	49.6058063408752
9.46000000000000	49.6055076663607
9.47000000000000	49.6052101395856
9.48000000000000	49.6049137697924
9.49000000000000	49.6046185660533
9.50000000000000	49.6043245372717
9.51000000000000	49.6040316921826
9.52000000000000	49.6037400393543
9.53000000000000	49.6034495871888
9.54000000000000	49.6031603439234
9.55000000000000	49.6028723176314
9.56000000000000	49.6025855162235
9.57000000000000	49.6022999474482
9.58000000000000	49.6020156188936
9.59000000000000	49.6017325379881
9.60000000000000	49.6014507120013
9.61000000000000	49.6011701480454
9.62000000000000	49.6008908530760
9.63000000000000	49.6006128338931
9.64000000000000	49.6003360971427
9.65000000000000	49.6000606493169
9.66000000000000	49.5997864967559
9.67000000000000	49.5995136456485
9.68000000000000	49.5992421020333
9.69000000000000	49.5989718717998
9.70000000000000	49.5987029606894
9.71000000000000	49.5984353742965
9.72000000000000	49.5981691180695
9.73000000000000	49.5979041973118
9.74000000000000	49.5976406171831
9.75000000000000	49.5973783827003
9.76000000000000	49.5971174987382
9.77000000000000	49.5968579700313
9.78000000000000	49.5965998011742
9.79000000000000	49.5963429966231
9.80000000000000	49.5960875606964
9.81000000000000	49.5958334975763
9.82000000000000	49.5955808113092
9.83000000000000	49.5953295058073
9.84000000000000	49.5950795848495
9.85000000000000	49.5948310520822
9.86000000000000	49.5945839110206
9.87000000000000	49.5943381650499
9.88000000000000	49.5940938174256
9.89000000000000	49.5938508712756
9.90000000000000	49.5936093296005
9.91000000000000	49.5933691952746
9.92000000000000	49.5931304710476
9.93000000000000	49.5928931595448
9.94000000000000	49.5926572632688
9.95000000000000	49.5924227846002
9.96000000000000	49.5921897257987
9.97000000000000	49.5919580890041
9.98000000000000	49.5917278762375
9.99000000000000	49.5914990894019
10	49.5912717302837
10.0100000000000	49.5910458005536
10.0200000000000	49.5908213017674
10.0300000000000	49.5905982353671
10.0400000000000	49.5903766026821
10.0500000000000	49.5901564049302
10.0600000000000	49.5899376432182
10.0700000000000	49.5897203185435
10.0800000000000	49.5895044317945
10.0900000000000	49.5892899837522
10.1000000000000	49.5890769750909
10.1100000000000	49.5888654063788
10.1200000000000	49.5886552780801
10.1300000000000	49.5884465905546
10.1400000000000	49.5882393440599
10.1500000000000	49.5880335387516
10.1600000000000	49.5878291746848
10.1700000000000	49.5876262518145
10.1800000000000	49.5874247699973
10.1900000000000	49.5872247289918
10.2000000000000	49.5870261284599
10.2100000000000	49.5868289679674
10.2200000000000	49.5866332469854
10.2300000000000	49.5864389648913
10.2400000000000	49.5862461209691
10.2500000000000	49.5860547144111
10.2600000000000	49.5858647443185
10.2700000000000	49.5856762097025
10.2800000000000	49.5854891094849
10.2900000000000	49.5853034424996
10.3000000000000	49.5851192074931
10.3100000000000	49.5849364031257
10.3200000000000	49.5847550279723
10.3300000000000	49.5845750805233
10.3400000000000	49.5843965591856
10.3500000000000	49.5842194622837
10.3600000000000	49.5840437880602
10.3700000000000	49.5838695346772
10.3800000000000	49.5836967002169
10.3900000000000	49.5835252826825
10.4000000000000	49.5833552799994
10.4100000000000	49.5831866900158
10.4200000000000	49.5830195105037
10.4300000000000	49.5828537391599
10.4400000000000	49.5826893736068
10.4500000000000	49.5825264113933
10.4600000000000	49.5823648499957
10.4700000000000	49.5822046868185
10.4800000000000	49.5820459191955
10.4900000000000	49.5818885443905
10.5000000000000	49.5817325595981
10.5100000000000	49.5815779619448
10.5200000000000	49.5814247484899
10.5300000000000	49.5812729162257
10.5400000000000	49.5811224620795
10.5500000000000	49.5809733829134
10.5600000000000	49.5808256755257
10.5700000000000	49.5806793366517
10.5800000000000	49.5805343629643
10.5900000000000	49.5803907510750
10.6000000000000	49.5802484975350
10.6100000000000	49.5801075988355
10.6200000000000	49.5799680514089
10.6300000000000	49.5798298516295
10.6400000000000	49.5796929958143
10.6500000000000	49.5795574802238
10.6600000000000	49.5794233010631
10.6700000000000	49.5792904544822
10.6800000000000	49.5791589365771
10.6900000000000	49.5790287433907
10.7000000000000	49.5788998709134
10.7100000000000	49.5787723150839
10.7200000000000	49.5786460717901
10.7300000000000	49.5785211368696
10.7400000000000	49.5783975061111
10.7500000000000	49.5782751752544
10.7600000000000	49.5781541399917
10.7700000000000	49.5780343959681
10.7800000000000	49.5779159387826
10.7900000000000	49.5777987639886
10.8000000000000	49.5776828670947
10.8100000000000	49.5775682435658
10.8200000000000	49.5774548888231
10.8300000000000	49.5773427982457
10.8400000000000	49.5772319671707
10.8500000000000	49.5771223908942
10.8600000000000	49.5770140646722
10.8700000000000	49.5769069837207
10.8800000000000	49.5768011432172
10.8900000000000	49.5766965383007
10.9000000000000	49.5765931640731
10.9100000000000	49.5764910155992
10.9200000000000	49.5763900879080
10.9300000000000	49.5762903759929
10.9400000000000	49.5761918748130
10.9500000000000	49.5760945792930
10.9600000000000	49.5759984843246
10.9700000000000	49.5759035847667
10.9800000000000	49.5758098754464
10.9900000000000	49.5757173511594
11	49.5756260066708
11.0100000000000	49.5755358367158
11.0200000000000	49.5754468360003
11.0300000000000	49.5753589992015
11.0400000000000	49.5752723209687
11.0500000000000	49.5751867959236
11.0600000000000	49.5751024186615
11.0700000000000	49.5750191837513
11.0800000000000	49.5749370857368
11.0900000000000	49.5748561191367
11.1000000000000	49.5747762784455
11.1100000000000	49.5746975581342
11.1200000000000	49.5746199526508
11.1300000000000	49.5745434564209
11.1400000000000	49.5744680638482
11.1500000000000	49.5743937693156
11.1600000000000	49.5743205671850
11.1700000000000	49.5742484517985
11.1800000000000	49.5741774174788
11.1900000000000	49.5741074585297
11.2000000000000	49.5740385692368
11.2100000000000	49.5739707438682
11.2200000000000	49.5739039766745
11.2300000000000	49.5738382618900
11.2400000000000	49.5737735937330
11.2500000000000	49.5737099664064
11.2600000000000	49.5736473740981
11.2700000000000	49.5735858109818
11.2800000000000	49.5735252712172
11.2900000000000	49.5734657489510
11.3000000000000	49.5734072383170
11.3100000000000	49.5733497334369
11.3200000000000	49.5732932284206
11.3300000000000	49.5732377173669
11.3400000000000	49.5731831943641
11.3500000000000	49.5731296534902
11.3600000000000	49.5730770888136
11.3700000000000	49.5730254943937
11.3800000000000	49.5729748642812
11.3900000000000	49.5729251925186
11.4000000000000	49.5728764731410
11.4100000000000	49.5728287001760
11.4200000000000	49.5727818676449
11.4300000000000	49.5727359695625
11.4400000000000	49.5726909999381
11.4500000000000	49.5726469527757
11.4600000000000	49.5726038220744
11.4700000000000	49.5725616018290
11.4800000000000	49.5725202860306
11.4900000000000	49.5724798686668
11.5000000000000	49.5724403437220
11.5100000000000	49.5724017051784
11.5200000000000	49.5723639470159
11.5300000000000	49.5723270632129
11.5400000000000	49.5722910477464
11.5500000000000	49.5722558945928
11.5600000000000	49.5722215977279
11.5700000000000	49.5721881511278
11.5800000000000	49.5721555487688
11.5900000000000	49.5721237846282
11.6000000000000	49.5720928526847
11.6100000000000	49.5720627469183
11.6200000000000	49.5720334613115
11.6300000000000	49.5720049898491
11.6400000000000	49.5719773265186
11.6500000000000	49.5719504653109
11.6600000000000	49.5719244002205
11.6700000000000	49.5718991252461
11.6800000000000	49.5718746343904
11.6900000000000	49.5718509216610
11.7000000000000	49.5718279810708
11.7100000000000	49.5718058066379
11.7200000000000	49.5717843923864
11.7300000000000	49.5717637323466
11.7400000000000	49.5717438205552
11.7500000000000	49.5717246510559
11.7600000000000	49.5717062178997
11.7700000000000	49.5716885151448
11.7800000000000	49.5716715368578
11.7900000000000	49.5716552771132
11.8000000000000	49.5716397299942
11.8100000000000	49.5716248895928
11.8200000000000	49.5716107500102
11.8300000000000	49.5715973053572
11.8400000000000	49.5715845497544
11.8500000000000	49.5715724773325
11.8600000000000	49.5715610822327
11.8700000000000	49.5715503586069
11.8800000000000	49.5715403006180
11.8900000000000	49.5715309024404
11.9000000000000	49.5715221582600
11.9100000000000	49.5715140622746
11.9200000000000	49.5715066086942
11.9300000000000	49.5714997917414
11.9400000000000	49.5714936056513
11.9500000000000	49.5714880446724
11.9600000000000	49.5714831030660
11.9700000000000	49.5714787751074
11.9800000000000	49.5714750550855
11.9900000000000	49.5714719373033
12	49.5714694160781
12.0100000000000	49.5714674857419
12.0200000000000	49.5714661406414
12.0300000000000	49.5714653751384
12.0400000000000	49.5714651836101
12.0500000000000	49.5714655604491
12.0600000000000	49.5714665000639
12.0700000000000	49.5714679968790
12.0800000000000	49.5714700453350
12.0900000000000	49.5714726398892
12.1000000000000	49.5714757750154
12.1100000000000	49.5714794452044
12.1200000000000	49.5714836449640
12.1300000000000	49.5714883688195
12.1400000000000	49.5714936113136
12.1500000000000	49.5714993670068
12.1600000000000	49.5715056304774
12.1700000000000	49.5715123963221
12.1800000000000	49.5715196591556
12.1900000000000	49.5715274136114
12.2000000000000	49.5715356543416
12.2100000000000	49.5715443760171
12.2200000000000	49.5715535733281
12.2300000000000	49.5715632409838
12.2400000000000	49.5715733737131
12.2500000000000	49.5715839662642
12.2600000000000	49.5715950134054
12.2700000000000	49.5716065099246
12.2800000000000	49.5716184506300
12.2900000000000	49.5716308303500
12.3000000000000	49.5716436439336
12.3100000000000	49.5716568862501
12.3200000000000	49.5716705521897
12.3300000000000	49.5716846366634
12.3400000000000	49.5716991346033
12.3500000000000	49.5717140409625
12.3600000000000	49.5717293507155
12.3700000000000	49.5717450588585
12.3800000000000	49.5717611604087
12.3900000000000	49.5717776504056
12.4000000000000	49.5717945239102
12.4100000000000	49.5718117760055
12.4200000000000	49.5718294017966
12.4300000000000	49.5718473964110
12.4400000000000	49.5718657549981
12.4500000000000	49.5718844727303
12.4600000000000	49.5719035448020
12.4700000000000	49.5719229664306
12.4800000000000	49.5719427328562
12.4900000000000	49.5719628393417
12.5000000000000	49.5719832811732
12.5100000000000	49.5720040536595
12.5200000000000	49.5720251521329
12.5300000000000	49.5720465719489
12.5400000000000	49.5720683084862
12.5500000000000	49.5720903571472
12.5600000000000	49.5721127133575
12.5700000000000	49.5721353725667
12.5800000000000	49.5721583302478
12.5900000000000	49.5721815818978
12.6000000000000	49.5722051230375
12.6100000000000	49.5722289492114
12.6200000000000	49.5722530559883
12.6300000000000	49.5722774389611
12.6400000000000	49.5723020937466
12.6500000000000	49.5723270159859
12.6600000000000	49.5723522013445
12.6700000000000	49.5723776455120
12.6800000000000	49.5724033442027
12.6900000000000	49.5724292931550
12.7000000000000	49.5724554881321
12.7100000000000	49.5724819249216
12.7200000000000	49.5725085993357
12.7300000000000	49.5725355072113
12.7400000000000	49.5725626444100
12.7500000000000	49.5725900068181
12.7600000000000	49.5726175903466
12.7700000000000	49.5726453909315
12.7800000000000	49.5726734045336
12.7900000000000	49.5727016271385
12.8000000000000	49.5727300547567
12.8100000000000	49.5727586834239
12.8200000000000	49.5727875092005
12.8300000000000	49.5728165281720
12.8400000000000	49.5728457364490
12.8500000000000	49.5728751301671
12.8600000000000	49.5729047054870
12.8700000000000	49.5729344585944
12.8800000000000	49.5729643857003
12.8900000000000	49.5729944830406
12.9000000000000	49.5730247468764
12.9100000000000	49.5730551734942
12.9200000000000	49.5730857592054
12.9300000000000	49.5731165003465
12.9400000000000	49.5731473932794
12.9500000000000	49.5731784343910
12.9600000000000	49.5732096200936
12.9700000000000	49.5732409468245
12.9800000000000	49.5732724110461
12.9900000000000	49.5733040092462
13	49.5733357379376
13.0100000000000	49.5733675936584
13.0200000000000	49.5733995729716
13.0300000000000	49.5734316724658
13.0400000000000	49.5734638887543
13.0500000000000	49.5734962184756
13.0600000000000	49.5735286582936
13.0700000000000	49.5735612048969
13.0800000000000	49.5735938549995
13.0900000000000	49.5736266053402
13.1000000000000	49.5736594526831
13.1100000000000	49.5736923938169
13.1200000000000	49.5737254255557
13.1300000000000	49.5737585447384
13.1400000000000	49.5737917482289
13.1500000000000	49.5738250329158
13.1600000000000	49.5738583957127
13.1700000000000	49.5738918335582
13.1800000000000	49.5739253434156
13.1900000000000	49.5739589222728
13.2000000000000	49.5739925671427
13.2100000000000	49.5740262750628
13.2200000000000	49.5740600430953
13.2300000000000	49.5740938683269
13.2400000000000	49.5741277478692
13.2500000000000	49.5741616788579
13.2600000000000	49.5741956584536
13.2700000000000	49.5742296838412
13.2800000000000	49.5742637522300
13.2900000000000	49.5742978608536
13.3000000000000	49.5743320069702
13.3100000000000	49.5743661878619
13.3200000000000	49.5744004008353
13.3300000000000	49.5744346432210
13.3400000000000	49.5744689123739
13.3500000000000	49.5745032056726
13.3600000000000	49.5745375205201
13.3700000000000	49.5745718543433
13.3800000000000	49.5746062045926
13.3900000000000	49.5746405687427
13.4000000000000	49.5746749442919
13.4100000000000	49.5747093287621
13.4200000000000	49.5747437196991
13.4300000000000	49.5747781146719
13.4400000000000	49.5748125112735
13.4500000000000	49.5748469071200
13.4600000000000	49.5748812998511
13.4700000000000	49.5749156871297
13.4800000000000	49.5749500666419
13.4900000000000	49.5749844360973
13.5000000000000	49.5750187932283
13.5100000000000	49.5750531357905
13.5200000000000	49.5750874615625
13.5300000000000	49.5751217683456
13.5400000000000	49.5751560539643
13.5500000000000	49.5751903162656
13.5600000000000	49.5752245531192
13.5700000000000	49.5752587624175
13.5800000000000	49.5752929420753
13.5900000000000	49.5753270900302
13.6000000000000	49.5753612042416
13.6100000000000	49.5753952826918
13.6200000000000	49.5754293233850
13.6300000000000	49.5754633243475
13.6400000000000	49.5754972836278
13.6500000000000	49.5755311992964
13.6600000000000	49.5755650694456
13.6700000000000	49.5755988921896
13.6800000000000	49.5756326656642
13.6900000000000	49.5756663880270
13.7000000000000	49.5757000574570
13.7100000000000	49.5757336721549
13.7200000000000	49.5757672303425
13.7300000000000	49.5758007302631
13.7400000000000	49.5758341701812
13.7500000000000	49.5758675483824
13.7600000000000	49.5759008631732
13.7700000000000	49.5759341128814
13.7800000000000	49.5759672958552
13.7900000000000	49.5760004104639
13.8000000000000	49.5760334550974
13.8100000000000	49.5760664281662
13.8200000000000	49.5760993281011
13.8300000000000	49.5761321533536
13.8400000000000	49.5761649023952
13.8500000000000	49.5761975737178
13.8600000000000	49.5762301658335
13.8700000000000	49.5762626772743
13.8800000000000	49.5762951065920
13.8900000000000	49.5763274523584
13.9000000000000	49.5763597131651
13.9100000000000	49.5763918876232
13.9200000000000	49.5764239743633
13.9300000000000	49.5764559720357
13.9400000000000	49.5764878793098
13.9500000000000	49.5765196948743
13.9600000000000	49.5765514174372
13.9700000000000	49.5765830457253
13.9800000000000	49.5766145784847
13.9900000000000	49.5766460144800
14	49.5766773524947
14.0100000000000	49.5767085913311
14.0200000000000	49.5767397298099
14.0300000000000	49.5767707667702
14.0400000000000	49.5768017010697
14.0500000000000	49.5768325315840
14.0600000000000	49.5768632572072
14.0700000000000	49.5768938768512
14.0800000000000	49.5769243894460
14.0900000000000	49.5769547939394
14.1000000000000	49.5769850892969
14.1100000000000	49.5770152745018
14.1200000000000	49.5770453485547
14.1300000000000	49.5770753104738
14.1400000000000	49.5771051592946
14.1500000000000	49.5771348940699
14.1600000000000	49.5771645138694
14.1700000000000	49.5771940177801
14.1800000000000	49.5772234049057
14.1900000000000	49.5772526743669
14.2000000000000	49.5772818253009
14.2100000000000	49.5773108568618
14.2200000000000	49.5773397682199
14.2300000000000	49.5773685585620
14.2400000000000	49.5773972270914
14.2500000000000	49.5774257730272
14.2600000000000	49.5774541956049
14.2700000000000	49.5774824940759
14.2800000000000	49.5775106677074
14.2900000000000	49.5775387157824
14.3000000000000	49.5775666375997
14.3100000000000	49.5775944324733
14.3200000000000	49.5776220997332
14.3300000000000	49.5776496387242
14.3400000000000	49.5776770488066
14.3500000000000	49.5777043293560
14.3600000000000	49.5777314797626
14.3700000000000	49.5777584994321
14.3800000000000	49.5777853877844
14.3900000000000	49.5778121442546
14.4000000000000	49.5778387682922
14.4100000000000	49.5778652593613
14.4200000000000	49.5778916169402
14.4300000000000	49.5779178405218
14.4400000000000	49.5779439296129
14.4500000000000	49.5779698837345
14.4600000000000	49.5779957024218
14.4700000000000	49.5780213852235
14.4800000000000	49.5780469317023
14.4900000000000	49.5780723414345
14.5000000000000	49.5780976140100
14.5100000000000	49.5781227490321
14.5200000000000	49.5781477461175
14.5300000000000	49.5781726048962
14.5400000000000	49.5781973250112
14.5500000000000	49.5782219061187
14.5600000000000	49.5782463478877
14.5700000000000	49.5782706500001
14.5800000000000	49.5782948121505
14.5900000000000	49.5783188340462
14.6000000000000	49.5783427154070
14.6100000000000	49.5783664559649
14.6200000000000	49.5783900554646
14.6300000000000	49.5784135136628
14.6400000000000	49.5784368303282
14.6500000000000	49.5784600052417
14.6600000000000	49.5784830381960
14.6700000000000	49.5785059289957
14.6800000000000	49.5785286774570
14.6900000000000	49.5785512834077
14.7000000000000	49.5785737466872
14.7100000000000	49.5785960671461
14.7200000000000	49.5786182446466
14.7300000000000	49.5786402790618
14.7400000000000	49.5786621702760
14.7500000000000	49.5786839181844
14.7600000000000	49.5787055226934
14.7700000000000	49.5787269837199
14.7800000000000	49.5787483011914
14.7900000000000	49.5787694750464
14.8000000000000	49.5787905052334
14.8100000000000	49.5788113917117
14.8200000000000	49.5788321344507
14.8300000000000	49.5788527334300
14.8400000000000	49.5788731886394
14.8500000000000	49.5788935000785
14.8600000000000	49.5789136677569
14.8700000000000	49.5789336916941
14.8800000000000	49.5789535719192
14.8900000000000	49.5789733084710
14.9000000000000	49.5789929013976
14.9100000000000	49.5790123507568
14.9200000000000	49.5790316566154
14.9300000000000	49.5790508190498
14.9400000000000	49.5790698381452
14.9500000000000	49.5790887139960
14.9600000000000	49.5791074467055
14.9700000000000	49.5791260363858
14.9800000000000	49.5791444831578
14.9900000000000	49.5791627871510
15	49.5791809485036
15.0100000000000	49.5791989673621
15.0200000000000	49.5792168438814
15.0300000000000	49.5792345782248
15.0400000000000	49.5792521705636
15.0500000000000	49.5792696210774
15.0600000000000	49.5792869299537
15.0700000000000	49.5793040973880
15.0800000000000	49.5793211235833
15.0900000000000	49.5793380087509
15.1000000000000	49.5793547531091
15.1100000000000	49.5793713568844
15.1200000000000	49.5793878203102
15.1300000000000	49.5794041436276
15.1400000000000	49.5794203270849
15.1500000000000	49.5794363709375
15.1600000000000	49.5794522754482
15.1700000000000	49.5794680408865
15.1800000000000	49.5794836675289
15.1900000000000	49.5794991556589
15.2000000000000	49.5795145055666
15.2100000000000	49.5795297175489
15.2200000000000	49.5795447919091
15.2300000000000	49.5795597289573
15.2400000000000	49.5795745290097
15.2500000000000	49.5795891923891
15.2600000000000	49.5796037194243
15.2700000000000	49.5796181104505
15.2800000000000	49.5796323658087
15.2900000000000	49.5796464858463
15.3000000000000	49.5796604709163
15.3100000000000	49.5796743213775
15.3200000000000	49.5796880375948
15.3300000000000	49.5797016199383
15.3400000000000	49.5797150687841
15.3500000000000	49.5797283845135
15.3600000000000	49.5797415675135
15.3700000000000	49.5797546181763
15.3800000000000	49.5797675368993
15.3900000000000	49.5797803240852
15.4000000000000	49.5797929801419
15.4100000000000	49.5798055054821
15.4200000000000	49.5798179005236
15.4300000000000	49.5798301656891
15.4400000000000	49.5798423014060
15.4500000000000	49.5798543081065
15.4600000000000	49.5798661862274
15.4700000000000	49.5798779362102
15.4800000000000	49.5798895585008
15.4900000000000	49.5799010535494
15.5000000000000	49.5799124218108
15.5100000000000	49.5799236637439
15.5200000000000	49.5799347798119
15.5300000000000	49.5799457704820
15.5400000000000	49.5799566362256
15.5500000000000	49.5799673775181
15.5600000000000	49.5799779948386
15.5700000000000	49.5799884886702
15.5800000000000	49.5799988594999
15.5900000000000	49.5800091078181
15.6000000000000	49.5800192341189
15.6100000000000	49.5800292389003
15.6200000000000	49.5800391226633
15.6300000000000	49.5800488859127
15.6400000000000	49.5800585291564
15.6500000000000	49.5800680529058
15.6600000000000	49.5800774576754
15.6700000000000	49.5800867439828
15.6800000000000	49.5800959123487
15.6900000000000	49.5801049632970
15.7000000000000	49.5801138973544
15.7100000000000	49.5801227150504
15.7200000000000	49.5801314169176
15.7300000000000	49.5801400034912
15.7400000000000	49.5801484753089
15.7500000000000	49.5801568329114
15.7600000000000	49.5801650768418
15.7700000000000	49.5801732076456
15.7800000000000	49.5801812258708
15.7900000000000	49.5801891320681
15.8000000000000	49.5801969267900
15.8100000000000	49.5802046105915
15.8200000000000	49.5802121840300
15.8300000000000	49.5802196476648
15.8400000000000	49.5802270020573
15.8500000000000	49.5802342477709
15.8600000000000	49.5802413853711
15.8700000000000	49.5802484154252
15.8800000000000	49.5802553385025
15.8900000000000	49.5802621551737
15.9000000000000	49.5802688660118
15.9100000000000	49.5802754715909
15.9200000000000	49.5802819724873
15.9300000000000	49.5802883692783
15.9400000000000	49.5802946625431
15.9500000000000	49.5803008528622
15.9600000000000	49.5803069408176
15.9700000000000	49.5803129269925
15.9800000000000	49.5803188119715
15.9900000000000	49.5803245963405
16	49.5803302806864
16.0100000000000	49.5803358655973
16.0200000000000	49.5803413516626
16.0300000000000	49.5803467394725
16.0400000000000	49.5803520296183
16.0500000000000	49.5803572226920
16.0600000000000	49.5803623192869
16.0700000000000	49.5803673199967
16.0800000000000	49.5803722254163
16.0900000000000	49.5803770361409
16.1000000000000	49.5803817527667
16.1100000000000	49.5803863758905
16.1200000000000	49.5803909061097
16.1300000000000	49.5803953440220
16.1400000000000	49.5803996902259
16.1500000000000	49.5804039453202
16.1600000000000	49.5804081099043
16.1700000000000	49.5804121845776
16.1800000000000	49.5804161699402
16.1900000000000	49.5804200665922
16.2000000000000	49.5804238751341
16.2100000000000	49.5804275961665
16.2200000000000	49.5804312302901
16.2300000000000	49.5804347781059
16.2400000000000	49.5804382402147
16.2500000000000	49.5804416172175
16.2600000000000	49.5804449097151
16.2700000000000	49.5804481183086
16.2800000000000	49.5804512435984
16.2900000000000	49.5804542861854
16.3000000000000	49.5804572466698
16.3100000000000	49.5804601256518
16.3200000000000	49.5804629237313
16.3300000000000	49.5804656415080
16.3400000000000	49.5804682795811
16.3500000000000	49.5804708385495
16.3600000000000	49.5804733190115
16.3700000000000	49.5804757215653
16.3800000000000	49.5804780468084
16.3900000000000	49.5804802953376
16.4000000000000	49.5804824677495
16.4100000000000	49.5804845646398
16.4200000000000	49.5804865866038
16.4300000000000	49.5804885342358
16.4400000000000	49.5804904081299
16.4500000000000	49.5804922088789
16.4600000000000	49.5804939370752
16.4700000000000	49.5804955933102
16.4800000000000	49.5804971781747
16.4900000000000	49.5804986922584
16.5000000000000	49.5805001361502
16.5100000000000	49.5805015104380
16.5200000000000	49.5805028157089
16.5300000000000	49.5805040525486
16.5400000000000	49.5805052215424
16.5500000000000	49.5805063232739
16.5600000000000	49.5805073583261
16.5700000000000	49.5805083272806
16.5800000000000	49.5805092307179
16.5900000000000	49.5805100692175
16.6000000000000	49.5805108433574
16.6100000000000	49.5805115537147
16.6200000000000	49.5805122008651
16.6300000000000	49.5805127853828
16.6400000000000	49.5805133078409
16.6500000000000	49.5805137688113
16.6600000000000	49.5805141688643
16.6700000000000	49.5805145085688
16.6800000000000	49.5805147884925
16.6900000000000	49.5805150092014
16.7000000000000	49.5805151712602
16.7100000000000	49.5805152752320
16.7200000000000	49.5805153216786
16.7300000000000	49.5805153111600
16.7400000000000	49.5805152442347
16.7500000000000	49.5805151214597
16.7600000000000	49.5805149433904
16.7700000000000	49.5805147105804
16.7800000000000	49.5805144235819
16.7900000000000	49.5805140829451
16.8000000000000	49.5805136892189
16.8100000000000	49.5805132429501
16.8200000000000	49.5805127446841
16.8300000000000	49.5805121949642
16.8400000000000	49.5805115943321
16.8500000000000	49.5805109433279
16.8600000000000	49.5805102424894
16.8700000000000	49.5805094923530
16.8800000000000	49.5805086934531
16.8900000000000	49.5805078463220
16.9000000000000	49.5805069514906
16.9100000000000	49.5805060094873
16.9200000000000	49.5805050208391
16.9300000000000	49.5805039860706
16.9400000000000	49.5805029057049
16.9500000000000	49.5805017802627
16.9600000000000	49.5805006102629
16.9700000000000	49.5804993962224
16.9800000000000	49.5804981386560
16.9900000000000	49.5804968380765
17	49.5804954949946
17.0100000000000	49.5804941099190
17.0200000000000	49.5804926833562
17.0300000000000	49.5804912158108
17.0400000000000	49.5804897077849
17.0500000000000	49.5804881597789
17.0600000000000	49.5804865722907
17.0700000000000	49.5804849458164
17.0800000000000	49.5804832808496
17.0900000000000	49.5804815778818
17.1000000000000	49.5804798374025
17.1100000000000	49.5804780598987
17.1200000000000	49.5804762458553
17.1300000000000	49.5804743957551
17.1400000000000	49.5804725100785
17.1500000000000	49.5804705893036
17.1600000000000	49.5804686339064
17.1700000000000	49.5804666443605
17.1800000000000	49.5804646211372
17.1900000000000	49.5804625647057
17.2000000000000	49.5804604755327
17.2100000000000	49.5804583540825
17.2200000000000	49.5804562008173
17.2300000000000	49.5804540161969
17.2400000000000	49.5804518006787
17.2500000000000	49.5804495547178
17.2600000000000	49.5804472787668
17.2700000000000	49.5804449732762
17.2800000000000	49.5804426386938
17.2900000000000	49.5804402754653
17.3000000000000	49.5804378840339
17.3100000000000	49.5804354648403
17.3200000000000	49.5804330183230
17.3300000000000	49.5804305449179
17.3400000000000	49.5804280450586
17.3500000000000	49.5804255191762
17.3600000000000	49.5804229676995
17.3700000000000	49.5804203910546
17.3800000000000	49.5804177896654
17.3900000000000	49.5804151639533
17.4000000000000	49.5804125143373
17.4100000000000	49.5804098412337
17.4200000000000	49.5804071450567
17.4300000000000	49.5804044262177
17.4400000000000	49.5804016851258
17.4500000000000	49.5803989221876
17.4600000000000	49.5803961378073
17.4700000000000	49.5803933323864
17.4800000000000	49.5803905063242
17.4900000000000	49.5803876600173
17.5000000000000	49.5803847938599
17.5100000000000	49.5803819082437
17.5200000000000	49.5803790035578
17.5300000000000	49.5803760801889
17.5400000000000	49.5803731385213
17.5500000000000	49.5803701789367
17.5600000000000	49.5803672018141
17.5700000000000	49.5803642075303
17.5800000000000	49.5803611964595
17.5900000000000	49.5803581689733
17.6000000000000	49.5803551254409
17.6100000000000	49.5803520662289
17.6200000000000	49.5803489917014
17.6300000000000	49.5803459022201
17.6400000000000	49.5803427981441
17.6500000000000	49.5803396798299
17.6600000000000	49.5803365476318
17.6700000000000	49.5803334019011
17.6800000000000	49.5803302429870
17.6900000000000	49.5803270712361
17.7000000000000	49.5803238869924
17.7100000000000	49.5803206905973
17.7200000000000	49.5803174823901
17.7300000000000	49.5803142627070
17.7400000000000	49.5803110318823
17.7500000000000	49.5803077902473
17.7600000000000	49.5803045381312
17.7700000000000	49.5803012758603
17.7800000000000	49.5802980037588
17.7900000000000	49.5802947221480
17.8000000000000	49.5802914313471
17.8100000000000	49.5802881316726
17.8200000000000	49.5802848234385
17.8300000000000	49.5802815069563
17.8400000000000	49.5802781825352
17.8500000000000	49.5802748504816
17.8600000000000	49.5802715110999
17.8700000000000	49.5802681646914
17.8800000000000	49.5802648115556
17.8900000000000	49.5802614519890
17.9000000000000	49.5802580862858
17.9100000000000	49.5802547147380
17.9200000000000	49.5802513376347
17.9300000000000	49.5802479552629
17.9400000000000	49.5802445679070
17.9500000000000	49.5802411758490
17.9600000000000	49.5802377793684
17.9700000000000	49.5802343787424
17.9800000000000	49.5802309742456
17.9900000000000	49.5802275661504
18	49.5802241547265
18.0100000000000	49.5802207402414
18.0200000000000	49.5802173229601
18.0300000000000	49.5802139031452
18.0400000000000	49.5802104810570
18.0500000000000	49.5802070569534
18.0600000000000	49.5802036310896
18.0700000000000	49.5802002037189
18.0800000000000	49.5801967750919
18.0900000000000	49.5801933454569
18.1000000000000	49.5801899150600
18.1100000000000	49.5801864841446
18.1200000000000	49.5801830529521
18.1300000000000	49.5801796217213
18.1400000000000	49.5801761906890
18.1500000000000	49.5801727600892
18.1600000000000	49.5801693301539
18.1700000000000	49.5801659011128
18.1800000000000	49.5801624731931
18.1900000000000	49.5801590466198
18.2000000000000	49.5801556216156
18.2100000000000	49.5801521984009
18.2200000000000	49.5801487771939
18.2300000000000	49.5801453582104
18.2400000000000	49.5801419416640
18.2500000000000	49.5801385277660
18.2600000000000	49.5801351167255
18.2700000000000	49.5801317087493
18.2800000000000	49.5801283040420
18.2900000000000	49.5801249028060
18.3000000000000	49.5801215052414
18.3100000000000	49.5801181115462
18.3200000000000	49.5801147219161
18.3300000000000	49.5801113365447
18.3400000000000	49.5801079556231
18.3500000000000	49.5801045793407
18.3600000000000	49.5801012078845
18.3700000000000	49.5800978414392
18.3800000000000	49.5800944801875
18.3900000000000	49.5800911243100
18.4000000000000	49.5800877739850
18.4100000000000	49.5800844293888
18.4200000000000	49.5800810906956
18.4300000000000	49.5800777580773
18.4400000000000	49.5800744317040
18.4500000000000	49.5800711117434
18.4600000000000	49.5800677983612
18.4700000000000	49.5800644917212
18.4800000000000	49.5800611919850
18.4900000000000	49.5800578993121
18.5000000000000	49.5800546138600
18.5100000000000	49.5800513357841
18.5200000000000	49.5800480652380
18.5300000000000	49.5800448023729
18.5400000000000	49.5800415473383
18.5500000000000	49.5800383002817
18.5600000000000	49.5800350613483
18.5700000000000	49.5800318306816
18.5800000000000	49.5800286084231
18.5900000000000	49.5800253947123
18.6000000000000	49.5800221896866
18.6100000000000	49.5800189934817
18.6200000000000	49.5800158062311
18.6300000000000	49.5800126280667
18.6400000000000	49.5800094591183
18.6500000000000	49.5800062995136
18.6600000000000	49.5800031493788
18.6700000000000	49.5800000088380
18.6800000000000	49.5799968780134
18.6900000000000	49.5799937570253
18.7000000000000	49.5799906459924
18.7100000000000	49.5799875450313
18.7200000000000	49.5799844542568
18.7300000000000	49.5799813737819
18.7400000000000	49.5799783037179
18.7500000000000	49.5799752441741
18.7600000000000	49.5799721952582
18.7700000000000	49.5799691570759
18.7800000000000	49.5799661297313
18.7900000000000	49.5799631133267
18.8000000000000	49.5799601079625
18.8100000000000	49.5799571137376
18.8200000000000	49.5799541307491
18.8300000000000	49.5799511590921
18.8400000000000	49.5799481988603
18.8500000000000	49.5799452501457
18.8600000000000	49.5799423130384
18.8700000000000	49.5799393876270
18.8800000000000	49.5799364739982
18.8900000000000	49.5799335722374
18.9000000000000	49.5799306824280
18.9100000000000	49.5799278046520
18.9200000000000	49.5799249389895
18.9300000000000	49.5799220855193
18.9400000000000	49.5799192443185
18.9500000000000	49.5799164154623
18.9600000000000	49.5799135990248
18.9700000000000	49.5799107950781
18.9800000000000	49.5799080036930
18.9900000000000	49.5799052249386
19	49.5799024588826
19.0100000000000	49.5798997055909
19.0200000000000	49.5798969651282
19.0300000000000	49.5798942375575
19.0400000000000	49.5798915229402
19.0500000000000	49.5798888213365
19.0600000000000	49.5798861328048
19.0700000000000	49.5798834574022
19.0800000000000	49.5798807951844
19.0900000000000	49.5798781462055
19.1000000000000	49.5798755105182
19.1100000000000	49.5798728881737
19.1200000000000	49.5798702792221
19.1300000000000	49.5798676837116
19.1400000000000	49.5798651016894
19.1500000000000	49.5798625332011
19.1600000000000	49.5798599782910
19.1700000000000	49.5798574370020
19.1800000000000	49.5798549093757
19.1900000000000	49.5798523954524
19.2000000000000	49.5798498952707
19.2100000000000	49.5798474088684
19.2200000000000	49.5798449362816
19.2300000000000	49.5798424775453
19.2400000000000	49.5798400326931
19.2500000000000	49.5798376017573
19.2600000000000	49.5798351847691
19.2700000000000	49.5798327817581
19.2800000000000	49.5798303927530
19.2900000000000	49.5798280177811
19.3000000000000	49.5798256568685
19.3100000000000	49.5798233100400
19.3200000000000	49.5798209773191
19.3300000000000	49.5798186587285
19.3400000000000	49.5798163542893
19.3500000000000	49.5798140640215
19.3600000000000	49.5798117879442
19.3700000000000	49.5798095260749
19.3800000000000	49.5798072784303
19.3900000000000	49.5798050450258
19.4000000000000	49.5798028258757
19.4100000000000	49.5798006209932
19.4200000000000	49.5797984303903
19.4300000000000	49.5797962540781
19.4400000000000	49.5797940920664
19.4500000000000	49.5797919443640
19.4600000000000	49.5797898109786
19.4700000000000	49.5797876919169
19.4800000000000	49.5797855871845
19.4900000000000	49.5797834967859
19.5000000000000	49.5797814207248
19.5100000000000	49.5797793590036
19.5200000000000	49.5797773116239
19.5300000000000	49.5797752785861
19.5400000000000	49.5797732598898
19.5500000000000	49.5797712555334
19.5600000000000	49.5797692655146
19.5700000000000	49.5797672898299
19.5800000000000	49.5797653284750
19.5900000000000	49.5797633814446
19.6000000000000	49.5797614487324
19.6100000000000	49.5797595303313
19.6200000000000	49.5797576262331
19.6300000000000	49.5797557364290
19.6400000000000	49.5797538609091
19.6500000000000	49.5797519996625
19.6600000000000	49.5797501526776
19.6700000000000	49.5797483199420
19.6800000000000	49.5797465014422
19.6900000000000	49.5797446971640
19.7000000000000	49.5797429070924
19.7100000000000	49.5797411312116
19.7200000000000	49.5797393695046
19.7300000000000	49.5797376219542
19.7400000000000	49.5797358885419
19.7500000000000	49.5797341692486
19.7600000000000	49.5797324640544
19.7700000000000	49.5797307729386
19.7800000000000	49.5797290958799
19.7900000000000	49.5797274328559
19.8000000000000	49.5797257838437
19.8100000000000	49.5797241488197
19.8200000000000	49.5797225277595
19.8300000000000	49.5797209206378
19.8400000000000	49.5797193274288
19.8500000000000	49.5797177481060
19.8600000000000	49.5797161826421
19.8700000000000	49.5797146310092
19.8800000000000	49.5797130931785
19.8900000000000	49.5797115691210
19.9000000000000	49.5797100588065
19.9100000000000	49.5797085622045
19.9200000000000	49.5797070792837
19.9300000000000	49.5797056100122
19.9400000000000	49.5797041543576
19.9500000000000	49.5797027122867
19.9600000000000	49.5797012837657
19.9700000000000	49.5796998687603
19.9800000000000	49.5796984672356
19.9900000000000	49.5796970791560
20	49.5796957044855
20.0100000000000	49.5796943431872
20.0200000000000	49.5796929952242
20.0300000000000	49.5796916605584
20.0400000000000	49.5796903391517
20.0500000000000	49.5796890309650
20.0600000000000	49.5796877359591
20.0700000000000	49.5796864540940
20.0800000000000	49.5796851853293
20.0900000000000	49.5796839296240
20.1000000000000	49.5796826869367
20.1100000000000	49.5796814572254
20.1200000000000	49.5796802404478
20.1300000000000	49.5796790365609
20.1400000000000	49.5796778455214
20.1500000000000	49.5796766672856
20.1600000000000	49.5796755018090
20.1700000000000	49.5796743490470
20.1800000000000	49.5796732089545
20.1900000000000	49.5796720814859
20.2000000000000	49.5796709665952
20.2100000000000	49.5796698642359
20.2200000000000	49.5796687743612
20.2300000000000	49.5796676969239
20.2400000000000	49.5796666318764
20.2500000000000	49.5796655791707
20.2600000000000	49.5796645387584
20.2700000000000	49.5796635105907
20.2800000000000	49.5796624946186
20.2900000000000	49.5796614907924
20.3000000000000	49.5796604990624
20.3100000000000	49.5796595193785
20.3200000000000	49.5796585516900
20.3300000000000	49.5796575959462
20.3400000000000	49.5796566520958
20.3500000000000	49.5796557200874
20.3600000000000	49.5796547998692
20.3700000000000	49.5796538913891
20.3800000000000	49.5796529945946
20.3900000000000	49.5796521094332
20.4000000000000	49.5796512358517
20.4100000000000	49.5796503737969
20.4200000000000	49.5796495232154
20.4300000000000	49.5796486840532
20.4400000000000	49.5796478562565
20.4500000000000	49.5796470397708
20.4600000000000	49.5796462345415
20.4700000000000	49.5796454405140
20.4800000000000	49.5796446576332
20.4900000000000	49.5796438858437
20.5000000000000	49.5796431250902
20.5100000000000	49.5796423753169
20.5200000000000	49.5796416364680
20.5300000000000	49.5796409084872
20.5400000000000	49.5796401913184
20.5500000000000	49.5796394849050
20.5600000000000	49.5796387891903
20.5700000000000	49.5796381041174
20.5800000000000	49.5796374296293
20.5900000000000	49.5796367656687
20.6000000000000	49.5796361121784
20.6100000000000	49.5796354691007
20.6200000000000	49.5796348363780
20.6300000000000	49.5796342139523
20.6400000000000	49.5796336017659
20.6500000000000	49.5796329997604
20.6600000000000	49.5796324078776
20.6700000000000	49.5796318260592
20.6800000000000	49.5796312542467
20.6900000000000	49.5796306923815
20.7000000000000	49.5796301404047
20.7100000000000	49.5796295982577
20.7200000000000	49.5796290658814
20.7300000000000	49.5796285432169
20.7400000000000	49.5796280302049
20.7500000000000	49.5796275267864
20.7600000000000	49.5796270329019
20.7700000000000	49.5796265484923
20.7800000000000	49.5796260734979
20.7900000000000	49.5796256078594
20.8000000000000	49.5796251515171
20.8100000000000	49.5796247044115
20.8200000000000	49.5796242664828
20.8300000000000	49.5796238376714
20.8400000000000	49.5796234179175
20.8500000000000	49.5796230071613
20.8600000000000	49.5796226053430
20.8700000000000	49.5796222124027
20.8800000000000	49.5796218282805
20.8900000000000	49.5796214529165
20.9000000000000	49.5796210862508
20.9100000000000	49.5796207282234
20.9200000000000	49.5796203787745
20.9300000000000	49.5796200378441
20.9400000000000	49.5796197053721
20.9500000000000	49.5796193812988
20.9600000000000	49.5796190655641
20.9700000000000	49.5796187581081
20.9800000000000	49.5796184588710
20.9900000000000	49.5796181677927
21	49.5796178848136
21.0100000000000	49.5796176098738
21.0200000000000	49.5796173429134
21.0300000000000	49.5796170838727
21.0400000000000	49.5796168326920
21.0500000000000	49.5796165893116
21.0600000000000	49.5796163536719
21.0700000000000	49.5796161257133
21.0800000000000	49.5796159053763
21.0900000000000	49.5796156926013
21.1000000000000	49.5796154873291
21.1100000000000	49.5796152895003
21.1200000000000	49.5796150990556
21.1300000000000	49.5796149159358
21.1400000000000	49.5796147400817
21.1500000000000	49.5796145714345
21.1600000000000	49.5796144099350
21.1700000000000	49.5796142555244
21.1800000000000	49.5796141081439
21.1900000000000	49.5796139677349
21.2000000000000	49.5796138342386
21.2100000000000	49.5796137075967
21.2200000000000	49.5796135877508
21.2300000000000	49.5796134746424
21.2400000000000	49.5796133682135
21.2500000000000	49.5796132684059
21.2600000000000	49.5796131751617
21.2700000000000	49.5796130884231
21.2800000000000	49.5796130081323
21.2900000000000	49.5796129342316
21.3000000000000	49.5796128666636
21.3100000000000	49.5796128053710
21.3200000000000	49.5796127502965
21.3300000000000	49.5796127013831
21.3400000000000	49.5796126585736
21.3500000000000	49.5796126218114
21.3600000000000	49.5796125910398
21.3700000000000	49.5796125662021
21.3800000000000	49.5796125472421
21.3900000000000	49.5796125341033
21.4000000000000	49.5796125267299
21.4100000000000	49.5796125250657
21.4200000000000	49.5796125290551
21.4300000000000	49.5796125386423
21.4400000000000	49.5796125537719
21.4500000000000	49.5796125743887
21.4600000000000	49.5796126004373
21.4700000000000	49.5796126318629
21.4800000000000	49.5796126686107
21.4900000000000	49.5796127106259
21.5000000000000	49.5796127578542
21.5100000000000	49.5796128102411
21.5200000000000	49.5796128677327
21.5300000000000	49.5796129302749
21.5400000000000	49.5796129978140
21.5500000000000	49.5796130702965
21.5600000000000	49.5796131476688
21.5700000000000	49.5796132298779
21.5800000000000	49.5796133168706
21.5900000000000	49.5796134085942
21.6000000000000	49.5796135049960
21.6100000000000	49.5796136060236
21.6200000000000	49.5796137116247
21.6300000000000	49.5796138217472
21.6400000000000	49.5796139363394
21.6500000000000	49.5796140553495
21.6600000000000	49.5796141787261
21.6700000000000	49.5796143064179
21.6800000000000	49.5796144383740
21.6900000000000	49.5796145745434
21.7000000000000	49.5796147148755
21.7100000000000	49.5796148593199
21.7200000000000	49.5796150078265
21.7300000000000	49.5796151603451
21.7400000000000	49.5796153168260
21.7500000000000	49.5796154772196
21.7600000000000	49.5796156414767
21.7700000000000	49.5796158095479
21.7800000000000	49.5796159813845
21.7900000000000	49.5796161569377
21.8000000000000	49.5796163361591
21.8100000000000	49.5796165190003
21.8200000000000	49.5796167054134
21.8300000000000	49.5796168953505
21.8400000000000	49.5796170887641
21.8500000000000	49.5796172856067
21.8600000000000	49.5796174858314
21.8700000000000	49.5796176893911
21.8800000000000	49.5796178962392
21.8900000000000	49.5796181063293
21.9000000000000	49.5796183196151
21.9100000000000	49.5796185360507
21.9200000000000	49.5796187555904
21.9300000000000	49.5796189781885
21.9400000000000	49.5796192037999
21.9500000000000	49.5796194323796
21.9600000000000	49.5796196638826
21.9700000000000	49.5796198982645
21.9800000000000	49.5796201354809
21.9900000000000	49.5796203754878
22	49.5796206182412
22.0100000000000	49.5796208636976
22.0200000000000	49.5796211118137
22.0300000000000	49.5796213625462
22.0400000000000	49.5796216158524
22.0500000000000	49.5796218716896
22.0600000000000	49.5796221300153
22.0700000000000	49.5796223907874
22.0800000000000	49.5796226539641
22.0900000000000	49.5796229195036
22.1000000000000	49.5796231873646
22.1100000000000	49.5796234575059
22.1200000000000	49.5796237298865
22.1300000000000	49.5796240044657
22.1400000000000	49.5796242812032
22.1500000000000	49.5796245600588
22.1600000000000	49.5796248409924
22.1700000000000	49.5796251239645
22.1800000000000	49.5796254089356
22.1900000000000	49.5796256958665
22.2000000000000	49.5796259847182
22.2100000000000	49.5796262754521
22.2200000000000	49.5796265680296
22.2300000000000	49.5796268624128
22.2400000000000	49.5796271585634
22.2500000000000	49.5796274564440
22.2600000000000	49.5796277560170
22.2700000000000	49.5796280572452
22.2800000000000	49.5796283600917
22.2900000000000	49.5796286645199
22.3000000000000	49.5796289704931
22.3100000000000	49.5796292779754
22.3200000000000	49.5796295869306
22.3300000000000	49.5796298973232
22.3400000000000	49.5796302091177
22.3500000000000	49.5796305222788
22.3600000000000	49.5796308367717
22.3700000000000	49.5796311525617
22.3800000000000	49.5796314696143
22.3900000000000	49.5796317878953
22.4000000000000	49.5796321073708
22.4100000000000	49.5796324280072
22.4200000000000	49.5796327497708
22.4300000000000	49.5796330726287
22.4400000000000	49.5796333965478
22.4500000000000	49.5796337214954
22.4600000000000	49.5796340474392
22.4700000000000	49.5796343743469
22.4800000000000	49.5796347021865
22.4900000000000	49.5796350309264
22.5000000000000	49.5796353605351
22.5100000000000	49.5796356909815
22.5200000000000	49.5796360222346
22.5300000000000	49.5796363542636
22.5400000000000	49.5796366870382
22.5500000000000	49.5796370205280
22.5600000000000	49.5796373547033
22.5700000000000	49.5796376895341
22.5800000000000	49.5796380249912
22.5900000000000	49.5796383610452
22.6000000000000	49.5796386976671
22.6100000000000	49.5796390348283
22.6200000000000	49.5796393725002
22.6300000000000	49.5796397106547
22.6400000000000	49.5796400492636
22.6500000000000	49.5796403882993
22.6600000000000	49.5796407277341
22.6700000000000	49.5796410675409
22.6800000000000	49.5796414076926
22.6900000000000	49.5796417481625
22.7000000000000	49.5796420889239
22.7100000000000	49.5796424299505
22.7200000000000	49.5796427712163
22.7300000000000	49.5796431126955
22.7400000000000	49.5796434543624
22.7500000000000	49.5796437961916
22.7600000000000	49.5796441381582
22.7700000000000	49.5796444802371
22.7800000000000	49.5796448224038
22.7900000000000	49.5796451646337
22.8000000000000	49.5796455069028
22.8100000000000	49.5796458491871
22.8200000000000	49.5796461914629
22.8300000000000	49.5796465337067
22.8400000000000	49.5796468758953
22.8500000000000	49.5796472180055
22.8600000000000	49.5796475600148
22.8700000000000	49.5796479019004
22.8800000000000	49.5796482436402
22.8900000000000	49.5796485852119
22.9000000000000	49.5796489265937
22.9100000000000	49.5796492677640
22.9200000000000	49.5796496087014
22.9300000000000	49.5796499493846
22.9400000000000	49.5796502897927
22.9500000000000	49.5796506299050
22.9600000000000	49.5796509697010
22.9700000000000	49.5796513091603
22.9800000000000	49.5796516482629
22.9900000000000	49.5796519869889
23	49.5796523253188
23.0100000000000	49.5796526632330
23.0200000000000	49.5796530007125
23.0300000000000	49.5796533377381
23.0400000000000	49.5796536742913
23.0500000000000	49.5796540103533
23.0600000000000	49.5796543459060
23.0700000000000	49.5796546809312
23.0800000000000	49.5796550154110
23.0900000000000	49.5796553493276
23.1000000000000	49.5796556826638
23.1100000000000	49.5796560154021
23.1200000000000	49.5796563475255
23.1300000000000	49.5796566790172
23.1400000000000	49.5796570098606
23.1500000000000	49.5796573400392
23.1600000000000	49.5796576695368
23.1700000000000	49.5796579983374
23.1800000000000	49.5796583264251
23.1900000000000	49.5796586537845
23.2000000000000	49.5796589804000
23.2100000000000	49.5796593062565
23.2200000000000	49.5796596313390
23.2300000000000	49.5796599556326
23.2400000000000	49.5796602791229
23.2500000000000	49.5796606017953
23.2600000000000	49.5796609236357
23.2700000000000	49.5796612446300
23.2800000000000	49.5796615647645
23.2900000000000	49.5796618840255
23.3000000000000	49.5796622023997
23.3100000000000	49.5796625198737
23.3200000000000	49.5796628364346
23.3300000000000	49.5796631520694
23.3400000000000	49.5796634667656
23.3500000000000	49.5796637805106
23.3600000000000	49.5796640932922
23.3700000000000	49.5796644050983
23.3800000000000	49.5796647159170
23.3900000000000	49.5796650257364
23.4000000000000	49.5796653345452
23.4100000000000	49.5796656423319
23.4200000000000	49.5796659490854
23.4300000000000	49.5796662547946
23.4400000000000	49.5796665594487
23.4500000000000	49.5796668630371
23.4600000000000	49.5796671655494
23.4700000000000	49.5796674669752
23.4800000000000	49.5796677673044
23.4900000000000	49.5796680665272
23.5000000000000	49.5796683646336
23.5100000000000	49.5796686616143
23.5200000000000	49.5796689574596
23.5300000000000	49.5796692521604
23.5400000000000	49.5796695457076
23.5500000000000	49.5796698380923
23.5600000000000	49.5796701293057
23.5700000000000	49.5796704193393
23.5800000000000	49.5796707081847
23.5900000000000	49.5796709958335
23.6000000000000	49.5796712822778
23.6100000000000	49.5796715675095
23.6200000000000	49.5796718515210
23.6300000000000	49.5796721343046
23.6400000000000	49.5796724158529
23.6500000000000	49.5796726961586
23.6600000000000	49.5796729752146
23.6700000000000	49.5796732530139
23.6800000000000	49.5796735295497
23.6900000000000	49.5796738048153
23.7000000000000	49.5796740788042
23.7100000000000	49.5796743515100
23.7200000000000	49.5796746229266
23.7300000000000	49.5796748930479
23.7400000000000	49.5796751618679
23.7500000000000	49.5796754293810
23.7600000000000	49.5796756955814
23.7700000000000	49.5796759604638
23.7800000000000	49.5796762240228
23.7900000000000	49.5796764862531
23.8000000000000	49.5796767471499
23.8100000000000	49.5796770067081
23.8200000000000	49.5796772649230
23.8300000000000	49.5796775217900
23.8400000000000	49.5796777773045
23.8500000000000	49.5796780314624
23.8600000000000	49.5796782842593
23.8700000000000	49.5796785356911
23.8800000000000	49.5796787857540
23.8900000000000	49.5796790344441
23.9000000000000	49.5796792817578
23.9100000000000	49.5796795276914
23.9200000000000	49.5796797722416
23.9300000000000	49.5796800154051
23.9400000000000	49.5796802571788
23.9500000000000	49.5796804975595
23.9600000000000	49.5796807365444
23.9700000000000	49.5796809741308
23.9800000000000	49.5796812103158
23.9900000000000	49.5796814450971
24	49.5796816784722
24.0100000000000	49.5796819104388
24.0200000000000	49.5796821409947
24.0300000000000	49.5796823701379
24.0400000000000	49.5796825978664
24.0500000000000	49.5796828241783
24.0600000000000	49.5796830490721
24.0700000000000	49.5796832725461
24.0800000000000	49.5796834945988
24.0900000000000	49.5796837152289
24.1000000000000	49.5796839344350
24.1100000000000	49.5796841522161
24.1200000000000	49.5796843685711
24.1300000000000	49.5796845834991
24.1400000000000	49.5796847969992
24.1500000000000	49.5796850090708
24.1600000000000	49.5796852197132
24.1700000000000	49.5796854289259
24.1800000000000	49.5796856367086
24.1900000000000	49.5796858430608
24.2000000000000	49.5796860479825
24.2100000000000	49.5796862514736
24.2200000000000	49.5796864535339
24.2300000000000	49.5796866541637
24.2400000000000	49.5796868533632
24.2500000000000	49.5796870511325
24.2600000000000	49.5796872474722
24.2700000000000	49.5796874423826
24.2800000000000	49.5796876358644
24.2900000000000	49.5796878279183
24.3000000000000	49.5796880185449
24.3100000000000	49.5796882077453
24.3200000000000	49.5796883955202
24.3300000000000	49.5796885818707
24.3400000000000	49.5796887667980
24.3500000000000	49.5796889503033
24.3600000000000	49.5796891323878
24.3700000000000	49.5796893130530
24.3800000000000	49.5796894923002
24.3900000000000	49.5796896701310
24.4000000000000	49.5796898465472
24.4100000000000	49.5796900215503
24.4200000000000	49.5796901951421
24.4300000000000	49.5796903673246
24.4400000000000	49.5796905380997
24.4500000000000	49.5796907074694
24.4600000000000	49.5796908754358
24.4700000000000	49.5796910420011
24.4800000000000	49.5796912071675
24.4900000000000	49.5796913709374
24.5000000000000	49.5796915333131
24.5100000000000	49.5796916942972
24.5200000000000	49.5796918538922
24.5300000000000	49.5796920121007
24.5400000000000	49.5796921689254
24.5500000000000	49.5796923243690
24.5600000000000	49.5796924784344
24.5700000000000	49.5796926311245
24.5800000000000	49.5796927824422
24.5900000000000	49.5796929323905
24.6000000000000	49.5796930809726
24.6100000000000	49.5796932281915
24.6200000000000	49.5796933740505
24.6300000000000	49.5796935185529
24.6400000000000	49.5796936617020
24.6500000000000	49.5796938035012
24.6600000000000	49.5796939439539
24.6700000000000	49.5796940830637
24.6800000000000	49.5796942208342
24.6900000000000	49.5796943572689
24.7000000000000	49.5796944923716
24.7100000000000	49.5796946261460
24.7200000000000	49.5796947585960
24.7300000000000	49.5796948897253
24.7400000000000	49.5796950195378
24.7500000000000	49.5796951480376
24.7600000000000	49.5796952752286
24.7700000000000	49.5796954011149
24.7800000000000	49.5796955257006
24.7900000000000	49.5796956489899
24.8000000000000	49.5796957709869
24.8100000000000	49.5796958916960
24.8200000000000	49.5796960111214
24.8300000000000	49.5796961292675
24.8400000000000	49.5796962461386
24.8500000000000	49.5796963617393
24.8600000000000	49.5796964760739
24.8700000000000	49.5796965891471
24.8800000000000	49.5796967009633
24.8900000000000	49.5796968115273
24.9000000000000	49.5796969208436
24.9100000000000	49.5796970289170
24.9200000000000	49.5796971357521
24.9300000000000	49.5796972413538
24.9400000000000	49.5796973457268
24.9500000000000	49.5796974488760
24.9600000000000	49.5796975508063
24.9700000000000	49.5796976515227
24.9800000000000	49.5796977510299
24.9900000000000	49.5796978493332
25	49.5796979464374
25.0100000000000	49.5796980423476
25.0200000000000	49.5796981370689
25.0300000000000	49.5796982306065
25.0400000000000	49.5796983229655
25.0500000000000	49.5796984141510
25.0600000000000	49.5796985041683
25.0700000000000	49.5796985930227
25.0800000000000	49.5796986807193
25.0900000000000	49.5796987672636
25.1000000000000	49.5796988526608
25.1100000000000	49.5796989369163
25.1200000000000	49.5796990200354
25.1300000000000	49.5796991020236
25.1400000000000	49.5796991828863
25.1500000000000	49.5796992626289
25.1600000000000	49.5796993412570
25.1700000000000	49.5796994187760
25.1800000000000	49.5796994951915
25.1900000000000	49.5796995705090
25.2000000000000	49.5796996447340
25.2100000000000	49.5796997178722
25.2200000000000	49.5796997899292
25.2300000000000	49.5796998609105
25.2400000000000	49.5796999308219
25.2500000000000	49.5796999996690
25.2600000000000	49.5797000674575
25.2700000000000	49.5797001341930
25.2800000000000	49.5797001998814
25.2900000000000	49.5797002645283
25.3000000000000	49.5797003281395
25.3100000000000	49.5797003907207
25.3200000000000	49.5797004522778
25.3300000000000	49.5797005128164
25.3400000000000	49.5797005723425
25.3500000000000	49.5797006308618
25.3600000000000	49.5797006883802
25.3700000000000	49.5797007449035
25.3800000000000	49.5797008004376
25.3900000000000	49.5797008549883
25.4000000000000	49.5797009085615
25.4100000000000	49.5797009611630
25.4200000000000	49.5797010127989
25.4300000000000	49.5797010634749
25.4400000000000	49.5797011131970
25.4500000000000	49.5797011619711
25.4600000000000	49.5797012098032
25.4700000000000	49.5797012566991
25.4800000000000	49.5797013026649
25.4900000000000	49.5797013477063
25.5000000000000	49.5797013918295
25.5100000000000	49.5797014350403
25.5200000000000	49.5797014773448
25.5300000000000	49.5797015187488
25.5400000000000	49.5797015592584
25.5500000000000	49.5797015988794
25.5600000000000	49.5797016376180
25.5700000000000	49.5797016754800
25.5800000000000	49.5797017124715
25.5900000000000	49.5797017485984
25.6000000000000	49.5797017838666
25.6100000000000	49.5797018182823
25.6200000000000	49.5797018518513
25.6300000000000	49.5797018845796
25.6400000000000	49.5797019164733
25.6500000000000	49.5797019475382
25.6600000000000	49.5797019777805
25.6700000000000	49.5797020072059
25.6800000000000	49.5797020358206
25.6900000000000	49.5797020636305
25.7000000000000	49.5797020906415
25.7100000000000	49.5797021168596
25.7200000000000	49.5797021422908
25.7300000000000	49.5797021669410
25.7400000000000	49.5797021908162
25.7500000000000	49.5797022139224
25.7600000000000	49.5797022362654
25.7700000000000	49.5797022578512
25.7800000000000	49.5797022786857
25.7900000000000	49.5797022987749
25.8000000000000	49.5797023181246
25.8100000000000	49.5797023367409
25.8200000000000	49.5797023546295
25.8300000000000	49.5797023717963
25.8400000000000	49.5797023882474
25.8500000000000	49.5797024039884
25.8600000000000	49.5797024190254
25.8700000000000	49.5797024333641
25.8800000000000	49.5797024470105
25.8900000000000	49.5797024599703
25.9000000000000	49.5797024722493
25.9100000000000	49.5797024838535
25.9200000000000	49.5797024947886
25.9300000000000	49.5797025050604
25.9400000000000	49.5797025146747
25.9500000000000	49.5797025236373
25.9600000000000	49.5797025319540
25.9700000000000	49.5797025396304
25.9800000000000	49.5797025466724
25.9900000000000	49.5797025530856
26	49.5797025588758
26.0100000000000	49.5797025640487
26.0200000000000	49.5797025686099
26.0300000000000	49.5797025725652
26.0400000000000	49.5797025759202
26.0500000000000	49.5797025786806
26.0600000000000	49.5797025808520
26.0700000000000	49.5797025824399
26.0800000000000	49.5797025834501
26.0900000000000	49.5797025838881
26.1000000000000	49.5797025837594
26.1100000000000	49.5797025830697
26.1200000000000	49.5797025818244
26.1300000000000	49.5797025800291
26.1400000000000	49.5797025776893
26.1500000000000	49.5797025748106
26.1600000000000	49.5797025713983
26.1700000000000	49.5797025674579
26.1800000000000	49.5797025629949
26.1900000000000	49.5797025580147
26.2000000000000	49.5797025525227
26.2100000000000	49.5797025465243
26.2200000000000	49.5797025400249
26.2300000000000	49.5797025330298
26.2400000000000	49.5797025255444
26.2500000000000	49.5797025175739
26.2600000000000	49.5797025091237
26.2700000000000	49.5797025001991
26.2800000000000	49.5797024908053
26.2900000000000	49.5797024809475
26.3000000000000	49.5797024706310
26.3100000000000	49.5797024598610
26.3200000000000	49.5797024486426
26.3300000000000	49.5797024369811
26.3400000000000	49.5797024248815
26.3500000000000	49.5797024123490
26.3600000000000	49.5797023993887
26.3700000000000	49.5797023860057
26.3800000000000	49.5797023722050
26.3900000000000	49.5797023579917
26.4000000000000	49.5797023433707
26.4100000000000	49.5797023283472
26.4200000000000	49.5797023129260
26.4300000000000	49.5797022971121
26.4400000000000	49.5797022809105
26.4500000000000	49.5797022643261
26.4600000000000	49.5797022473637
26.4700000000000	49.5797022300282
26.4800000000000	49.5797022123245
26.4900000000000	49.5797021942574
26.5000000000000	49.5797021758317
26.5100000000000	49.5797021570522
26.5200000000000	49.5797021379236
26.5300000000000	49.5797021184507
26.5400000000000	49.5797020986382
26.5500000000000	49.5797020784907
26.5600000000000	49.5797020580130
26.5700000000000	49.5797020372097
26.5800000000000	49.5797020160854
26.5900000000000	49.5797019946446
26.6000000000000	49.5797019728921
26.6100000000000	49.5797019508322
26.6200000000000	49.5797019284697
26.6300000000000	49.5797019058088
26.6400000000000	49.5797018828543
26.6500000000000	49.5797018596104
26.6600000000000	49.5797018360816
26.6700000000000	49.5797018122724
26.6800000000000	49.5797017881871
26.6900000000000	49.5797017638301
26.7000000000000	49.5797017392057
26.7100000000000	49.5797017143182
26.7200000000000	49.5797016891720
26.7300000000000	49.5797016637712
26.7400000000000	49.5797016381202
26.7500000000000	49.5797016122231
26.7600000000000	49.5797015860842
26.7700000000000	49.5797015597075
26.7800000000000	49.5797015330974
26.7900000000000	49.5797015062577
26.8000000000000	49.5797014791928
26.8100000000000	49.5797014519066
26.8200000000000	49.5797014244031
26.8300000000000	49.5797013966865
26.8400000000000	49.5797013687606
26.8500000000000	49.5797013406295
26.8600000000000	49.5797013122972
26.8700000000000	49.5797012837674
26.8800000000000	49.5797012550442
26.8900000000000	49.5797012261314
26.9000000000000	49.5797011970328
26.9100000000000	49.5797011677523
26.9200000000000	49.5797011382937
26.9300000000000	49.5797011086607
26.9400000000000	49.5797010788571
26.9500000000000	49.5797010488866
26.9600000000000	49.5797010187529
26.9700000000000	49.5797009884597
26.9800000000000	49.5797009580106
26.9900000000000	49.5797009274092
27	49.5797008966592
27.0100000000000	49.5797008657641
27.0200000000000	49.5797008347275
27.0300000000000	49.5797008035529
27.0400000000000	49.5797007722438
27.0500000000000	49.5797007408036
27.0600000000000	49.5797007092358
27.0700000000000	49.5797006775438
27.0800000000000	49.5797006457311
27.0900000000000	49.5797006138010
27.1000000000000	49.5797005817568
27.1100000000000	49.5797005496019
27.1200000000000	49.5797005173395
27.1300000000000	49.5797004849730
27.1400000000000	49.5797004525056
27.1500000000000	49.5797004199405
27.1600000000000	49.5797003872809
27.1700000000000	49.5797003545300
27.1800000000000	49.5797003216909
27.1900000000000	49.5797002887667
27.2000000000000	49.5797002557607
27.2100000000000	49.5797002226757
27.2200000000000	49.5797001895149
27.2300000000000	49.5797001562814
27.2400000000000	49.5797001229780
27.2500000000000	49.5797000896078
27.2600000000000	49.5797000561738
27.2700000000000	49.5797000226788
27.2800000000000	49.5796999891257
27.2900000000000	49.5796999555175
27.3000000000000	49.5796999218570
27.3100000000000	49.5796998881471
27.3200000000000	49.5796998543904
27.3300000000000	49.5796998205899
27.3400000000000	49.5796997867482
27.3500000000000	49.5796997528681
27.3600000000000	49.5796997189524
27.3700000000000	49.5796996850036
27.3800000000000	49.5796996510244
27.3900000000000	49.5796996170176
27.4000000000000	49.5796995829856
27.4100000000000	49.5796995489312
27.4200000000000	49.5796995148568
27.4300000000000	49.5796994807650
27.4400000000000	49.5796994466583
27.4500000000000	49.5796994125392
27.4600000000000	49.5796993784101
27.4700000000000	49.5796993442736
27.4800000000000	49.5796993101321
27.4900000000000	49.5796992759879
27.5000000000000	49.5796992418434
27.5100000000000	49.5796992077009
27.5200000000000	49.5796991735629
27.5300000000000	49.5796991394316
27.5400000000000	49.5796991053093
27.5500000000000	49.5796990711982
27.5600000000000	49.5796990371007
27.5700000000000	49.5796990030188
27.5800000000000	49.5796989689549
27.5900000000000	49.5796989349110
27.6000000000000	49.5796989008893
27.6100000000000	49.5796988668920
27.6200000000000	49.5796988329211
27.6300000000000	49.5796987989787
27.6400000000000	49.5796987650669
27.6500000000000	49.5796987311878
27.6600000000000	49.5796986973432
27.6700000000000	49.5796986635353
27.6800000000000	49.5796986297660
27.6900000000000	49.5796985960372
27.7000000000000	49.5796985623509
27.7100000000000	49.5796985287089
27.7200000000000	49.5796984951132
27.7300000000000	49.5796984615655
27.7400000000000	49.5796984280679
27.7500000000000	49.5796983946219
27.7600000000000	49.5796983612296
27.7700000000000	49.5796983278925
27.7800000000000	49.5796982946126
27.7900000000000	49.5796982613914
27.8000000000000	49.5796982282308
27.8100000000000	49.5796981951324
27.8200000000000	49.5796981620979
27.8300000000000	49.5796981291289
27.8400000000000	49.5796980962271
27.8500000000000	49.5796980633940
27.8600000000000	49.5796980306313
27.8700000000000	49.5796979979405
27.8800000000000	49.5796979653232
27.8900000000000	49.5796979327809
27.9000000000000	49.5796979003151
27.9100000000000	49.5796978679272
27.9200000000000	49.5796978356188
27.9300000000000	49.5796978033913
27.9400000000000	49.5796977712462
27.9500000000000	49.5796977391847
27.9600000000000	49.5796977072084
27.9700000000000	49.5796976753186
27.9800000000000	49.5796976435166
27.9900000000000	49.5796976118037
28	49.5796975801814
28.0100000000000	49.5796975486508
28.0200000000000	49.5796975172132
28.0300000000000	49.5796974858699
28.0400000000000	49.5796974546222
28.0500000000000	49.5796974234711
28.0600000000000	49.5796973924181
28.0700000000000	49.5796973614641
28.0800000000000	49.5796973306104
28.0900000000000	49.5796972998581
28.1000000000000	49.5796972692084
28.1100000000000	49.5796972386623
28.1200000000000	49.5796972082209
28.1300000000000	49.5796971778854
28.1400000000000	49.5796971476567
28.1500000000000	49.5796971175359
28.1600000000000	49.5796970875240
28.1700000000000	49.5796970576220
28.1800000000000	49.5796970278309
28.1900000000000	49.5796969981516
28.2000000000000	49.5796969685852
28.2100000000000	49.5796969391325
28.2200000000000	49.5796969097944
28.2300000000000	49.5796968805719
28.2400000000000	49.5796968514658
28.2500000000000	49.5796968224769
28.2600000000000	49.5796967936063
28.2700000000000	49.5796967648545
28.2800000000000	49.5796967362226
28.2900000000000	49.5796967077113
28.3000000000000	49.5796966793213
28.3100000000000	49.5796966510534
28.3200000000000	49.5796966229084
28.3300000000000	49.5796965948870
28.3400000000000	49.5796965669899
28.3500000000000	49.5796965392179
28.3600000000000	49.5796965115716
28.3700000000000	49.5796964840517
28.3800000000000	49.5796964566588
28.3900000000000	49.5796964293936
28.4000000000000	49.5796964022568
28.4100000000000	49.5796963752488
28.4200000000000	49.5796963483704
28.4300000000000	49.5796963216221
28.4400000000000	49.5796962950045
28.4500000000000	49.5796962685181
28.4600000000000	49.5796962421634
28.4700000000000	49.5796962159410
28.4800000000000	49.5796961898515
28.4900000000000	49.5796961638952
28.5000000000000	49.5796961380727
28.5100000000000	49.5796961123845
28.5200000000000	49.5796960868309
28.5300000000000	49.5796960614125
28.5400000000000	49.5796960361297
28.5500000000000	49.5796960109828
28.5600000000000	49.5796959859723
28.5700000000000	49.5796959610985
28.5800000000000	49.5796959363619
28.5900000000000	49.5796959117628
28.6000000000000	49.5796958873016
28.6100000000000	49.5796958629785
28.6200000000000	49.5796958387939
28.6300000000000	49.5796958147481
28.6400000000000	49.5796957908414
28.6500000000000	49.5796957670741
28.6600000000000	49.5796957434464
28.6700000000000	49.5796957199587
28.6800000000000	49.5796956966112
28.6900000000000	49.5796956734040
28.7000000000000	49.5796956503374
28.7100000000000	49.5796956274117
28.7200000000000	49.5796956046270
28.7300000000000	49.5796955819836
28.7400000000000	49.5796955594815
28.7500000000000	49.5796955371210
28.7600000000000	49.5796955149022
28.7700000000000	49.5796954928252
28.7800000000000	49.5796954708902
28.7900000000000	49.5796954490974
28.8000000000000	49.5796954274467
28.8100000000000	49.5796954059384
28.8200000000000	49.5796953845724
28.8300000000000	49.5796953633489
28.8400000000000	49.5796953422680
28.8500000000000	49.5796953213297
28.8600000000000	49.5796953005340
28.8700000000000	49.5796952798809
28.8800000000000	49.5796952593706
28.8900000000000	49.5796952390030
28.9000000000000	49.5796952187781
28.9100000000000	49.5796951986959
28.9200000000000	49.5796951787564
28.9300000000000	49.5796951589596
28.9400000000000	49.5796951393054
28.9500000000000	49.5796951197938
28.9600000000000	49.5796951004248
28.9700000000000	49.5796950811982
28.9800000000000	49.5796950621141
28.9900000000000	49.5796950431723
29	49.5796950243727
29.0100000000000	49.5796950057152
29.0200000000000	49.5796949871998
29.0300000000000	49.5796949688263
29.0400000000000	49.5796949505946
29.0500000000000	49.5796949325046
29.0600000000000	49.5796949145560
29.0700000000000	49.5796948967488
29.0800000000000	49.5796948790829
29.0900000000000	49.5796948615579
29.1000000000000	49.5796948441739
29.1100000000000	49.5796948269305
29.1200000000000	49.5796948098276
29.1300000000000	49.5796947928650
29.1400000000000	49.5796947760425
29.1500000000000	49.5796947593598
29.1600000000000	49.5796947428169
29.1700000000000	49.5796947264133
29.1800000000000	49.5796947101489
29.1900000000000	49.5796946940235
29.2000000000000	49.5796946780367
29.2100000000000	49.5796946621884
29.2200000000000	49.5796946464783
29.2300000000000	49.5796946309061
29.2400000000000	49.5796946154715
29.2500000000000	49.5796946001742
29.2600000000000	49.5796945850140
29.2700000000000	49.5796945699905
29.2800000000000	49.5796945551034
29.2900000000000	49.5796945403525
29.3000000000000	49.5796945257374
29.3100000000000	49.5796945112578
29.3200000000000	49.5796944969134
29.3300000000000	49.5796944827037
29.3400000000000	49.5796944686286
29.3500000000000	49.5796944546876
29.3600000000000	49.5796944408803
29.3700000000000	49.5796944272065
29.3800000000000	49.5796944136657
29.3900000000000	49.5796944002576
29.4000000000000	49.5796943869819
29.4100000000000	49.5796943738380
29.4200000000000	49.5796943608257
29.4300000000000	49.5796943479445
29.4400000000000	49.5796943351941
29.4500000000000	49.5796943225741
29.4600000000000	49.5796943100839
29.4700000000000	49.5796942977233
29.4800000000000	49.5796942854918
29.4900000000000	49.5796942733890
29.5000000000000	49.5796942614144
29.5100000000000	49.5796942495677
29.5200000000000	49.5796942378484
29.5300000000000	49.5796942262560
29.5400000000000	49.5796942147901
29.5500000000000	49.5796942034503
29.5600000000000	49.5796941922361
29.5700000000000	49.5796941811470
29.5800000000000	49.5796941701826
29.5900000000000	49.5796941593424
29.6000000000000	49.5796941486260
29.6100000000000	49.5796941380328
29.6200000000000	49.5796941275625
29.6300000000000	49.5796941172144
29.6400000000000	49.5796941069882
29.6500000000000	49.5796940968833
29.6600000000000	49.5796940868992
29.6700000000000	49.5796940770355
29.6800000000000	49.5796940672917
29.6900000000000	49.5796940576672
29.7000000000000	49.5796940481615
29.7100000000000	49.5796940387742
29.7200000000000	49.5796940295047
29.7300000000000	49.5796940203525
29.7400000000000	49.5796940113170
29.7500000000000	49.5796940023979
29.7600000000000	49.5796939935945
29.7700000000000	49.5796939849063
29.7800000000000	49.5796939763327
29.7900000000000	49.5796939678734
29.8000000000000	49.5796939595276
29.8100000000000	49.5796939512949
29.8200000000000	49.5796939431747
29.8300000000000	49.5796939351666
29.8400000000000	49.5796939272699
29.8500000000000	49.5796939194840
29.8600000000000	49.5796939118086
29.8700000000000	49.5796939042429
29.8800000000000	49.5796938967864
29.8900000000000	49.5796938894387
29.9000000000000	49.5796938821991
29.9100000000000	49.5796938750670
29.9200000000000	49.5796938680420
29.9300000000000	49.5796938611234
29.9400000000000	49.5796938543106
29.9500000000000	49.5796938476032
29.9600000000000	49.5796938410005
29.9700000000000	49.5796938345020
29.9800000000000	49.5796938281070
29.9900000000000	49.5796938218151
30	49.5796938156256

==> figures/data/0f/dataB.txt <==
0	50
0.0100000000000000	50
0.0200000000000000	50
0.0300000000000000	50
0.0400000000000000	50
0.0500000000000000	50
0.0600000000000000	50
0.0700000000000000	50
0.0800000000000000	50
0.0900000000000000	50
0.100000000000000	50
0.110000000000000	50
0.120000000000000	50
0.130000000000000	50
0.140000000000000	50
0.150000000000000	50
0.160000000000000	50
0.170000000000000	50
0.180000000000000	50
0.190000000000000	50
0.200000000000000	50
0.210000000000000	50
0.220000000000000	50
0.230000000000000	50
0.240000000000000	50
0.250000000000000	50
0.260000000000000	50
0.270000000000000	50
0.280000000000000	50
0.290000000000000	50
0.300000000000000	50
0.310000000000000	50
0.320000000000000	50
0.330000000000000	50
0.340000000000000	50
0.350000000000000	50
0.360000000000000	50
0.370000000000000	50
0.380000000000000	50
0.390000000000000	50
0.400000000000000	50
0.410000000000000	50
0.420000000000000	50
0.430000000000000	50
0.440000000000000	50
0.450000000000000	50
0.460000000000000	50
0.470000000000000	50
0.480000000000000	50
0.490000000000000	50
0.500000000000000	50
0.510000000000000	50
0.520000000000000	50
0.530000000000000	50
0.540000000000000	50
0.550000000000000	50
0.560000000000000	50
0.570000000000000	50
0.580000000000000	50
0.590000000000000	50
0.600000000000000	50
0.610000000000000	50
0.620000000000000	50
0.630000000000000	50
0.640000000000000	50
0.650000000000000	50
0.660000000000000	50
0.670000000000000	50
0.680000000000000	50
0.690000000000000	50
0.700000000000000	50
0.710000000000000	50
0.720000000000000	50
0.730000000000000	50
0.740000000000000	50
0.750000000000000	50
0.760000000000000	50
0.770000000000000	50
0.780000000000000	50
0.790000000000000	50
0.800000000000000	50
0.810000000000000	50
0.820000000000000	50
0.830000000000000	50
0.840000000000000	50
0.850000000000000	50
0.860000000000000	50
0.870000000000000	50
0.880000000000000	50
0.890000000000000	50
0.900000000000000	50
0.910000000000000	50
0.920000000000000	50
0.930000000000000	50
0.940000000000000	50
0.950000000000000	50
0.960000000000000	50
0.970000000000000	50
0.980000000000000	50
0.990000000000000	50
1	50
1.01000000000000	49.9956430381860
1.02000000000000	49.9912950309605
1.03000000000000	49.9869560202204
1.04000000000000	49.9826260475517
1.05000000000000	49.9783051542309
1.06000000000000	49.9739933812247
1.07000000000000	49.9696907691904
1.08000000000000	49.9653973584771
1.09000000000000	49.9611131891251
1.10000000000000	49.9568383008673
1.11000000000000	49.9525727331290
1.12000000000000	49.9483165250288
1.13000000000000	49.9440697153787
1.14000000000000	49.9398323426848
1.15000000000000	49.9356044451476
1.16000000000000	49.9313860606628
1.17000000000000	49.9271772268213
1.18000000000000	49.9229779809099
1.19000000000000	49.9187883599122
1.20000000000000	49.9146084005081
1.21000000000000	49.9104381390754
1.22000000000000	49.9062776116894
1.23000000000000	49.9021268541241
1.24000000000000	49.8979859018520
1.25000000000000	49.8938547900454
1.26000000000000	49.8897335535761
1.27000000000000	49.8856222270164
1.28000000000000	49.8815208446395
1.29000000000000	49.8774294404203
1.30000000000000	49.8733480480351
1.31000000000000	49.8692767008630
1.32000000000000	49.8652154319861
1.33000000000000	49.8611642741899
1.34000000000000	49.8571232599639
1.35000000000000	49.8530924215023
1.36000000000000	49.8490717907044
1.37000000000000	49.8450613991751
1.38000000000000	49.8410612782256
1.39000000000000	49.8370714588736
1.40000000000000	49.8330919718444
1.41000000000000	49.8291228475711
1.42000000000000	49.8251641161950
1.43000000000000	49.8212158075666
1.44000000000000	49.8172779512458
1.45000000000000	49.8133505765027
1.46000000000000	49.8094337123180
1.47000000000000	49.8055273873836
1.48000000000000	49.8016316301033
1.49000000000000	49.7977464685933
1.50000000000000	49.7938719306826
1.51000000000000	49.7900080439140
1.52000000000000	49.7861548355441
1.53000000000000	49.7823123325447
1.54000000000000	49.7784805616024
1.55000000000000	49.7746595491201
1.56000000000000	49.7708493212171
1.57000000000000	49.7670499037296
1.58000000000000	49.7632613222118
1.59000000000000	49.7594836019360
1.60000000000000	49.7557167678935
1.61000000000000	49.7519608447951
1.62000000000000	49.7482158570719
1.63000000000000	49.7444818288754
1.64000000000000	49.7407587840789
1.65000000000000	49.7370467462773
1.66000000000000	49.7333457387884
1.67000000000000	49.7296557846530
1.68000000000000	49.7259769066360
1.69000000000000	49.7223091272266
1.70000000000000	49.7186524686393
1.71000000000000	49.7150069528142
1.72000000000000	49.7113726014178
1.73000000000000	49.7077494358438
1.74000000000000	49.7041374772134
1.75000000000000	49.7005367463763
1.76000000000000	49.6969472639110
1.77000000000000	49.6933690501256
1.78000000000000	49.6898021250587
1.79000000000000	49.6862465084796
1.80000000000000	49.6827022198892
1.81000000000000	49.6791692785208
1.82000000000000	49.6756477033403
1.83000000000000	49.6721375130475
1.84000000000000	49.6686387260761
1.85000000000000	49.6651513605948
1.86000000000000	49.6616754345081
1.87000000000000	49.6582109654563
1.88000000000000	49.6547579708168
1.89000000000000	49.6513164677046
1.90000000000000	49.6478864729730
1.91000000000000	49.6444680032139
1.92000000000000	49.6410610747593
1.93000000000000	49.6376657036811
1.94000000000000	49.6342819057923
1.95000000000000	49.6309096966475
1.96000000000000	49.6275490915438
1.97000000000000	49.6242001055211
1.98000000000000	49.6208627533633
1.99000000000000	49.6175370495985
2	49.6142230085000
2.01000000000000	49.6109206440869
2.02000000000000	49.6076299701249
2.03000000000000	49.6043510001267
2.04000000000000	49.6010837473533
2.05000000000000	49.5978282248138
2.06000000000000	49.5945844452671
2.07000000000000	49.5913524212218
2.08000000000000	49.5881321649376
2.09000000000000	49.5849236884252
2.10000000000000	49.5817270034480
2.11000000000000	49.5785421215217
2.12000000000000	49.5753690539162
2.13000000000000	49.5722078116552
2.14000000000000	49.5690584055178
2.15000000000000	49.5659208460387
2.16000000000000	49.5627951435091
2.17000000000000	49.5596813079774
2.18000000000000	49.5565793492500
2.19000000000000	49.5534892768919
2.20000000000000	49.5504111002275
2.21000000000000	49.5473448283413
2.22000000000000	49.5442904700787
2.23000000000000	49.5412480340466
2.24000000000000	49.5382175286143
2.25000000000000	49.5351989619142
2.26000000000000	49.5321923418423
2.27000000000000	49.5291976760594
2.28000000000000	49.5262149719912
2.29000000000000	49.5232442368298
2.30000000000000	49.5202854775338
2.31000000000000	49.5173387008293
2.32000000000000	49.5144039132109
2.33000000000000	49.5114811209418
2.34000000000000	49.5085703300553
2.35000000000000	49.5056715463549
2.36000000000000	49.5027847754155
2.37000000000000	49.4999100225840
2.38000000000000	49.4970472929798
2.39000000000000	49.4941965914961
2.40000000000000	49.4913579228001
2.41000000000000	49.4885312913342
2.42000000000000	49.4857167013163
2.43000000000000	49.4829141567411
2.44000000000000	49.4801236613805
2.45000000000000	49.4773452187842
2.46000000000000	49.4745788322809
2.47000000000000	49.4718245049789
2.48000000000000	49.4690822397667
2.49000000000000	49.4663520393138
2.50000000000000	49.4636339060718
2.51000000000000	49.4609278422747
2.52000000000000	49.4582338499400
2.53000000000000	49.4555519308692
2.54000000000000	49.4528820866489
2.55000000000000	49.4502243186512
2.56000000000000	49.4475786280348
2.57000000000000	49.4449450157455
2.58000000000000	49.4423234825171
2.59000000000000	49.4397140288723
2.60000000000000	49.4371166551233
2.61000000000000	49.4345313613725
2.62000000000000	49.4319581475134
2.63000000000000	49.4293970132316
2.64000000000000	49.4268479580049
2.65000000000000	49.4243109811051
2.66000000000000	49.4217860815976
2.67000000000000	49.4192732583431
2.68000000000000	49.4167725099982
2.69000000000000	49.4142838350156
2.70000000000000	49.4118072316456
2.71000000000000	49.4093426979365
2.72000000000000	49.4068902317357
2.73000000000000	49.4044498306899
2.74000000000000	49.4020214922464
2.75000000000000	49.3996052136537
2.76000000000000	49.3972009919624
2.77000000000000	49.3948088240259
2.78000000000000	49.3924287065009
2.79000000000000	49.3900606358488
2.80000000000000	49.3877046083359
2.81000000000000	49.3853606200346
2.82000000000000	49.3830286668239
2.83000000000000	49.3807087443904
2.84000000000000	49.3784008482289
2.85000000000000	49.3761049736433
2.86000000000000	49.3738211157474
2.87000000000000	49.3715492694656
2.88000000000000	49.3692894295339
2.89000000000000	49.3670415905004
2.90000000000000	49.3648057467261
2.91000000000000	49.3625818923861
2.92000000000000	49.3603700214699
2.93000000000000	49.3581701277825
2.94000000000000	49.3559822049449
2.95000000000000	49.3538062463954
2.96000000000000	49.3516422453898
2.97000000000000	49.3494901950024
2.98000000000000	49.3473500881272
2.99000000000000	49.3452219174780
3	49.3431056755897
3.01000000000000	49.3410013548188
3.02000000000000	49.3389089473445
3.03000000000000	49.3368284451692
3.04000000000000	49.3347598401193
3.05000000000000	49.3327031238462
3.06000000000000	49.3306582878271
3.07000000000000	49.3286253233654
3.08000000000000	49.3266042215921
3.09000000000000	49.3245949734661
3.10000000000000	49.3225975697750
3.11000000000000	49.3206120011362
3.12000000000000	49.3186382579978
3.13000000000000	49.3166763306386
3.14000000000000	49.3147262091698
3.15000000000000	49.3127878835354
3.16000000000000	49.3108613435128
3.17000000000000	49.3089465787142
3.18000000000000	49.3070435785864
3.19000000000000	49.3051523324129
3.20000000000000	49.3032728293133
3.21000000000000	49.3014050582453
3.22000000000000	49.2995490080048
3.23000000000000	49.2977046672266
3.24000000000000	49.2958720243859
3.25000000000000	49.2940510677983
3.26000000000000	49.2922417856211
3.27000000000000	49.2904441658539
3.28000000000000	49.2886581963394
3.29000000000000	49.2868838647642
3.30000000000000	49.2851211586595
3.31000000000000	49.2833700654023
3.32000000000000	49.2816305722155
3.33000000000000	49.2799026661693
3.34000000000000	49.2781863341818
3.35000000000000	49.2764815630194
3.36000000000000	49.2747883392985
3.37000000000000	49.2731066494851
3.38000000000000	49.2714364798968
3.39000000000000	49.2697778167026
3.40000000000000	49.2681306459242
3.41000000000000	49.2664949534367
3.42000000000000	49.2648707249694
3.43000000000000	49.2632579461065
3.44000000000000	49.2616566022878
3.45000000000000	49.2600666788100
3.46000000000000	49.2584881608267
3.47000000000000	49.2569210333498
3.48000000000000	49.2553652812501
3.49000000000000	49.2538208892578
3.50000000000000	49.2522878419640
3.51000000000000	49.2507661238206
3.52000000000000	49.2492557191416
3.53000000000000	49.2477566121040
3.54000000000000	49.2462687867482
3.55000000000000	49.2447922269790
3.56000000000000	49.2433269165662
3.57000000000000	49.2418728391457
3.58000000000000	49.2404299782200
3.59000000000000	49.2389983171591
3.60000000000000	49.2375778392013
3.61000000000000	49.2361685274536
3.62000000000000	49.2347703648933
3.63000000000000	49.2333833343679
3.64000000000000	49.2320074185965
3.65000000000000	49.2306426001701
3.66000000000000	49.2292888615527
3.67000000000000	49.2279461850820
3.68000000000000	49.2266145529701
3.69000000000000	49.2252939473045
3.70000000000000	49.2239843500483
3.71000000000000	49.2226857430418
3.72000000000000	49.2213981080025
3.73000000000000	49.2201214265264
3.74000000000000	49.2188556800885
3.75000000000000	49.2176008500436
3.76000000000000	49.2163569176271
3.77000000000000	49.2151238639559
3.78000000000000	49.2139016700288
3.79000000000000	49.2126903167277
3.80000000000000	49.2114897848182
3.81000000000000	49.2103000549500
3.82000000000000	49.2091211076585
3.83000000000000	49.2079529233644
3.84000000000000	49.2067954823758
3.85000000000000	49.2056487648878
3.86000000000000	49.2045127509838
3.87000000000000	49.2033874206363
3.88000000000000	49.2022727537075
3.89000000000000	49.2011687299500
3.90000000000000	49.2000753290079
3.91000000000000	49.1989925304170
3.92000000000000	49.1979203136061
3.93000000000000	49.1968586578973
3.94000000000000	49.1958075425072
3.95000000000000	49.1947669465472
3.96000000000000	49.1937368490245
3.97000000000000	49.1927172288430
3.98000000000000	49.1917080648037
3.99000000000000	49.1907093356056
4	49.1897210198465
4.01000000000000	49.1887430960236
4.02000000000000	49.1877755425345
4.03000000000000	49.1868183376776
4.04000000000000	49.1858714596532
4.05000000000000	49.1849348865639
4.06000000000000	49.1840085964157
4.07000000000000	49.1830925671183
4.08000000000000	49.1821867764862
4.09000000000000	49.1812912022394
4.10000000000000	49.1804058220039
4.11000000000000	49.1795306133126
4.12000000000000	49.1786655536061
4.13000000000000	49.1778106202333
4.14000000000000	49.1769657904521
4.15000000000000	49.1761310414304
4.16000000000000	49.1753063502464
4.17000000000000	49.1744916938897
4.18000000000000	49.1736870492619
4.19000000000000	49.1728923931772
4.20000000000000	49.1721077023633
4.21000000000000	49.1713329534622
4.22000000000000	49.1705681230305
4.23000000000000	49.1698131875406
4.24000000000000	49.1690681233811
4.25000000000000	49.1683329068577
4.26000000000000	49.1676075141939
4.27000000000000	49.1668919215315
4.28000000000000	49.1661861049316
4.29000000000000	49.1654900403753
4.30000000000000	49.1648037037640
4.31000000000000	49.1641270709208
4.32000000000000	49.1634601175904
4.33000000000000	49.1628028194405
4.34000000000000	49.1621551520623
4.35000000000000	49.1615170909708
4.36000000000000	49.1608886116063
4.37000000000000	49.1602696893342
4.38000000000000	49.1596602994464
4.39000000000000	49.1590604171618
4.40000000000000	49.1584700176268
4.41000000000000	49.1578890759162
4.42000000000000	49.1573175670338
4.43000000000000	49.1567554659131
4.44000000000000	49.1562027474182
4.45000000000000	49.1556593863441
4.46000000000000	49.1551253574178
4.47000000000000	49.1546006352986
4.48000000000000	49.1540851945791
4.49000000000000	49.1535790097859
4.50000000000000	49.1530820553799
4.51000000000000	49.1525943057573
4.52000000000000	49.1521157352503
4.53000000000000	49.1516463181277
4.54000000000000	49.1511860285955
4.55000000000000	49.1507348407977
4.56000000000000	49.1502927288169
4.57000000000000	49.1498596666752
4.58000000000000	49.1494356283343
4.59000000000000	49.1490205876969
4.60000000000000	49.1486145186069
4.61000000000000	49.1482173948501
4.62000000000000	49.1478291901550
4.63000000000000	49.1474498781936
4.64000000000000	49.1470794325816
4.65000000000000	49.1467178268797
4.66000000000000	49.1463650345935
4.67000000000000	49.1460210291749
4.68000000000000	49.1456857840223
4.69000000000000	49.1453592724814
4.70000000000000	49.1450414678458
4.71000000000000	49.1447323433578
4.72000000000000	49.1444318722089
4.73000000000000	49.1441400275404
4.74000000000000	49.1438567824444
4.75000000000000	49.1435821099639
4.76000000000000	49.1433159830940
4.77000000000000	49.1430583747820
4.78000000000000	49.1428092579286
4.79000000000000	49.1425686053882
4.80000000000000	49.1423363899695
4.81000000000000	49.1421125844364
4.82000000000000	49.1418971615083
4.83000000000000	49.1416900938612
4.84000000000000	49.1414913541277
4.85000000000000	49.1413009148984
4.86000000000000	49.1411187487217
4.87000000000000	49.1409448281052
4.88000000000000	49.1407791255156
4.89000000000000	49.1406216133801
4.90000000000000	49.1404722640864
4.91000000000000	49.1403310499835
4.92000000000000	49.1401979433825
4.93000000000000	49.1400729165569
4.94000000000000	49.1399559417437
4.95000000000000	49.1398469911435
4.96000000000000	49.1397460369212
4.97000000000000	49.1396530512071
4.98000000000000	49.1395680060968
4.99000000000000	49.1394908736525
5	49.1394216259029
5.01000000000000	49.1393602348445
5.02000000000000	49.1393066724417
5.03000000000000	49.1392609106276
5.04000000000000	49.1392229213046
5.05000000000000	49.1391926763450
5.06000000000000	49.1391701475915
5.07000000000000	49.1391553068580
5.08000000000000	49.1391481259300
5.09000000000000	49.1391485765652
5.10000000000000	49.1391566304942
5.11000000000000	49.1391722594211
5.12000000000000	49.1391954350239
5.13000000000000	49.1392261289552
5.14000000000000	49.1392643128430
5.15000000000000	49.1393099582908
5.16000000000000	49.1393630368787
5.17000000000000	49.1394235201636
5.18000000000000	49.1394913796798
5.19000000000000	49.1395665869399
5.20000000000000	49.1396491134351
5.21000000000000	49.1397389306357
5.22000000000000	49.1398360099919
5.23000000000000	49.1399403229343
5.24000000000000	49.1400518408743
5.25000000000000	49.1401705352049
5.26000000000000	49.1402963773012
5.27000000000000	49.1404293385208
5.28000000000000	49.1405693902044
5.29000000000000	49.1407165036767
5.30000000000000	49.1408706502465
5.31000000000000	49.1410318012074
5.32000000000000	49.1411999278386
5.33000000000000	49.1413750014050
5.34000000000000	49.1415569931582
5.35000000000000	49.1417458743367
5.36000000000000	49.1419416161666
5.37000000000000	49.1421441898621
5.38000000000000	49.1423535666263
5.39000000000000	49.1425697176512
5.40000000000000	49.1427926141186
5.41000000000000	49.1430222272008
5.42000000000000	49.1432585280605
5.43000000000000	49.1435014878523
5.44000000000000	49.1437510777221
5.45000000000000	49.1440072688086
5.46000000000000	49.1442700322433
5.47000000000000	49.1445393391511
5.48000000000000	49.1448151606508
5.49000000000000	49.1450974678561
5.50000000000000	49.1453862318751
5.51000000000000	49.1456814238120
5.52000000000000	49.1459830147668
5.53000000000000	49.1462909758359
5.54000000000000	49.1466052781130
5.55000000000000	49.1469258926894
5.56000000000000	49.1472527906543
5.57000000000000	49.1475859430957
5.58000000000000	49.1479253211006
5.59000000000000	49.1482708957555
5.60000000000000	49.1486226381472
5.61000000000000	49.1489805193631
5.62000000000000	49.1493445104914
5.63000000000000	49.1497145826223
5.64000000000000	49.1500907068478
5.65000000000000	49.1504728542626
5.66000000000000	49.1508609959644
5.67000000000000	49.1512551030545
5.68000000000000	49.1516551466383
5.69000000000000	49.1520610978257
5.70000000000000	49.1524729277314
5.71000000000000	49.1528906074759
5.72000000000000	49.1533141081855
5.73000000000000	49.1537434009929
5.74000000000000	49.1541784570378
5.75000000000000	49.1546192474673
5.76000000000000	49.1550657434364
5.77000000000000	49.1555179161082
5.78000000000000	49.1559757366549
5.79000000000000	49.1564391762577
5.80000000000000	49.1569082061077
5.81000000000000	49.1573827974060
5.82000000000000	49.1578629213647
5.83000000000000	49.1583485492065
5.84000000000000	49.1588396521661
5.85000000000000	49.1593362014900
5.86000000000000	49.1598381684372
5.87000000000000	49.1603455242795
5.88000000000000	49.1608582403024
5.89000000000000	49.1613762878047
5.90000000000000	49.1618996381000
5.91000000000000	49.1624282625161
5.92000000000000	49.1629621323963
5.93000000000000	49.1635012190993
5.94000000000000	49.1640454939999
5.95000000000000	49.1645949284891
5.96000000000000	49.1651494939752
5.97000000000000	49.1657091618834
5.98000000000000	49.1662739036569
5.99000000000000	49.1668436907569
6	49.1674184946634
6.01000000000000	49.1679982868751
6.02000000000000	49.1685830389105
6.03000000000000	49.1691727223077
6.04000000000000	49.1697673086252
6.05000000000000	49.1703667694420
6.06000000000000	49.1709710763585
6.07000000000000	49.1715802009963
6.08000000000000	49.1721941149992
6.09000000000000	49.1728127900332
6.10000000000000	49.1734361977870
6.11000000000000	49.1740643099725
6.12000000000000	49.1746970983252
6.13000000000000	49.1753345346045
6.14000000000000	49.1759765905941
6.15000000000000	49.1766232381025
6.16000000000000	49.1772744489633
6.17000000000000	49.1779301950357
6.18000000000000	49.1785904482048
6.19000000000000	49.1792551803819
6.20000000000000	49.1799243635052
6.21000000000000	49.1805979695398
6.22000000000000	49.1812759704783
6.23000000000000	49.1819583383414
6.24000000000000	49.1826450451776
6.25000000000000	49.1833360630644
6.26000000000000	49.1840313641080
6.27000000000000	49.1847309204442
6.28000000000000	49.1854347042383
6.29000000000000	49.1861426876859
6.30000000000000	49.1868548430129
6.31000000000000	49.1875711424763
6.32000000000000	49.1882915583639
6.33000000000000	49.1890160629954
6.34000000000000	49.1897446287223
6.35000000000000	49.1904772279284
6.36000000000000	49.1912138330301
6.37000000000000	49.1919544164769
6.38000000000000	49.1926989507516
6.39000000000000	49.1934474083706
6.40000000000000	49.1941997618845
6.41000000000000	49.1949559838782
6.42000000000000	49.1957160469713
6.43000000000000	49.1964799238188
6.44000000000000	49.1972475871108
6.45000000000000	49.1980190095731
6.46000000000000	49.1987941639681
6.47000000000000	49.1995730230941
6.48000000000000	49.2003555597864
6.49000000000000	49.2011417469176
6.50000000000000	49.2019315573974
6.51000000000000	49.2027249641735
6.52000000000000	49.2035219402317
6.53000000000000	49.2043224585961
6.54000000000000	49.2051264923296
6.55000000000000	49.2059340145343
6.56000000000000	49.2067449983514
6.57000000000000	49.2075594169622
6.58000000000000	49.2083772435876
6.59000000000000	49.2091984514892
6.60000000000000	49.2100230139690
6.61000000000000	49.2108509043701
6.62000000000000	49.2116820960768
6.63000000000000	49.2125165625150
6.64000000000000	49.2133542771525
6.65000000000000	49.2141952134993
6.66000000000000	49.2150393451079
6.67000000000000	49.2158866455734
6.68000000000000	49.2167370885341
6.69000000000000	49.2175906476718
6.70000000000000	49.2184472967118
6.71000000000000	49.2193070094235
6.72000000000000	49.2201697596203
6.73000000000000	49.2210355211605
6.74000000000000	49.2219042679470
6.75000000000000	49.2227759739278
6.76000000000000	49.2236506130963
6.77000000000000	49.2245281594918
6.78000000000000	49.2254085871992
6.79000000000000	49.2262918703498
6.80000000000000	49.2271779831216
6.81000000000000	49.2280668997390
6.82000000000000	49.2289585944737
6.83000000000000	49.2298530416447
6.84000000000000	49.2307502156185
6.85000000000000	49.2316500908096
6.86000000000000	49.2325526416804
6.87000000000000	49.2334578427418
6.88000000000000	49.2343656685535
6.89000000000000	49.2352760937239
6.90000000000000	49.2361890929105
6.91000000000000	49.2371046408205
6.92000000000000	49.2380227122104
6.93000000000000	49.2389432818871
6.94000000000000	49.2398663247071
6.95000000000000	49.2407918155778
6.96000000000000	49.2417197294570
6.97000000000000	49.2426500413535
6.98000000000000	49.2435827263272
6.99000000000000	49.2445177594895
7	49.2454551160034
7.01000000000000	49.2463947710836
7.02000000000000	49.2473366999971
7.03000000000000	49.2482808780632
7.04000000000000	49.2492272806537
7.05000000000000	49.2501758831933
7.06000000000000	49.2511266611598
7.07000000000000	49.2520795900839
7.08000000000000	49.2530346455503
7.09000000000000	49.2539918031970
7.10000000000000	49.2549510387160
7.11000000000000	49.2559123278537
7.12000000000000	49.2568756464105
7.13000000000000	49.2578409702418
7.14000000000000	49.2588082752573
7.15000000000000	49.2597775374222
7.16000000000000	49.2607487327565
7.17000000000000	49.2617218373360
7.18000000000000	49.2626968272919
7.19000000000000	49.2636736788114
7.20000000000000	49.2646523681375
7.21000000000000	49.2656328715698
7.22000000000000	49.2666151654640
7.23000000000000	49.2675992262328
7.24000000000000	49.2685850303455
7.25000000000000	49.2695725543285
7.26000000000000	49.2705617747655
7.27000000000000	49.2715526682975
7.28000000000000	49.2725452116233
7.29000000000000	49.2735393814994
7.30000000000000	49.2745351547403
7.31000000000000	49.2755325082188
7.32000000000000	49.2765314188658
7.33000000000000	49.2775318636711
7.34000000000000	49.2785338196829
7.35000000000000	49.2795372640086
7.36000000000000	49.2805421738145
7.37000000000000	49.2815485263262
7.38000000000000	49.2825562988286
7.39000000000000	49.2835654686666
7.40000000000000	49.2845760132445
7.41000000000000	49.2855879100266
7.42000000000000	49.2866011365375
7.43000000000000	49.2876156703619
7.44000000000000	49.2886314891450
7.45000000000000	49.2896485705926
7.46000000000000	49.2906668924714
7.47000000000000	49.2916864326087
7.48000000000000	49.2927071688932
7.49000000000000	49.2937290792746
7.50000000000000	49.2947521417643
7.51000000000000	49.2957763344348
7.52000000000000	49.2968016354207
7.53000000000000	49.2978280229182
7.54000000000000	49.2988554751855
7.55000000000000	49.2998839705432
7.56000000000000	49.3009134873738
7.57000000000000	49.3019440041225
7.58000000000000	49.3029754992968
7.59000000000000	49.3040079514673
7.60000000000000	49.3050413392670
7.61000000000000	49.3060756413921
7.62000000000000	49.3071108366020
7.63000000000000	49.3081469037192
7.64000000000000	49.3091838216295
7.65000000000000	49.3102215692824
7.66000000000000	49.3112601256909
7.67000000000000	49.3122994699318
7.68000000000000	49.3133395811458
7.69000000000000	49.3143804385376
7.70000000000000	49.3154220213760
7.71000000000000	49.3164643089940
7.72000000000000	49.3175072807891
7.73000000000000	49.3185509162233
7.74000000000000	49.3195951948230
7.75000000000000	49.3206400961795
7.76000000000000	49.3216855999488
7.77000000000000	49.3227316858520
7.78000000000000	49.3237783336751
7.79000000000000	49.3248255232694
7.80000000000000	49.3258732345512
7.81000000000000	49.3269214475025
7.82000000000000	49.3279701421706
7.83000000000000	49.3290192986684
7.84000000000000	49.3300688971744
7.85000000000000	49.3311189179329
7.86000000000000	49.3321693412543
7.87000000000000	49.3332201475146
7.88000000000000	49.3342713171562
7.89000000000000	49.3353228306873
7.90000000000000	49.3363746686827
7.91000000000000	49.3374268117833
7.92000000000000	49.3384792406965
7.93000000000000	49.3395319361963
7.94000000000000	49.3405848791231
7.95000000000000	49.3416380503842
7.96000000000000	49.3426914309534
7.97000000000000	49.3437450018717
7.98000000000000	49.3447987442467
7.99000000000000	49.3458526392531
8	49.3469066681327
8.01000000000000	49.3479608121946
8.02000000000000	49.3490150528149
8.03000000000000	49.3500693714372
8.04000000000000	49.3511237495722
8.05000000000000	49.3521781687982
8.06000000000000	49.3532326107612
8.07000000000000	49.3542870571745
8.08000000000000	49.3553414898192
8.09000000000000	49.3563958905439
8.10000000000000	49.3574502412653
8.11000000000000	49.3585045239676
8.12000000000000	49.3595587207032
8.13000000000000	49.3606128135921
8.14000000000000	49.3616667848226
8.15000000000000	49.3627206166510
8.16000000000000	49.3637742914016
8.17000000000000	49.3648277914670
8.18000000000000	49.3658810993079
8.19000000000000	49.3669341974534
8.20000000000000	49.3679870685008
8.21000000000000	49.3690396951158
8.22000000000000	49.3700920600327
8.23000000000000	49.3711441460538
8.24000000000000	49.3721959360504
8.25000000000000	49.3732474129622
8.26000000000000	49.3742985597972
8.27000000000000	49.3753493596323
8.28000000000000	49.3763997956131
8.29000000000000	49.3774498509538
8.30000000000000	49.3784995089372
8.31000000000000	49.3795487529151
8.32000000000000	49.3805975663079
8.33000000000000	49.3816459326051
8.34000000000000	49.3826938353648
8.35000000000000	49.3837412582140
8.36000000000000	49.3847881848488
8.37000000000000	49.3858345990341
8.38000000000000	49.3868804846038
8.39000000000000	49.3879258254609
8.40000000000000	49.3889706055772
8.41000000000000	49.3900148089937
8.42000000000000	49.3910584198204
8.43000000000000	49.3921014222364
8.44000000000000	49.3931438004899
8.45000000000000	49.3941855388981
8.46000000000000	49.3952266218475
8.47000000000000	49.3962670337936
8.48000000000000	49.3973067592610
8.49000000000000	49.3983457828438
8.50000000000000	49.3993840892047
8.51000000000000	49.4004216630762
8.52000000000000	49.4014584892594
8.53000000000000	49.4024945526251
8.54000000000000	49.4035298381129
8.55000000000000	49.4045643307319
8.56000000000000	49.4055980155603
8.57000000000000	49.4066308777453
8.58000000000000	49.4076629025036
8.59000000000000	49.4086940751210
8.60000000000000	49.4097243809524
8.61000000000000	49.4107538054220
8.62000000000000	49.4117823340233
8.63000000000000	49.4128099523186
8.64000000000000	49.4138366459399
8.65000000000000	49.4148624005881
8.66000000000000	49.4158872020331
8.67000000000000	49.4169110361142
8.68000000000000	49.4179338887398
8.69000000000000	49.4189557458873
8.70000000000000	49.4199765936034
8.71000000000000	49.4209964180039
8.72000000000000	49.4220152052734
8.73000000000000	49.4230329416658
8.74000000000000	49.4240496135040
8.75000000000000	49.4250652071800
8.76000000000000	49.4260797091546
8.77000000000000	49.4270931059579
8.78000000000000	49.4281053841886
8.79000000000000	49.4291165305146
8.80000000000000	49.4301265316726
8.81000000000000	49.4311353744682
8.82000000000000	49.4321430457760
8.83000000000000	49.4331495325391
8.84000000000000	49.4341548217697
8.85000000000000	49.4351589005486
8.86000000000000	49.4361617560256
8.87000000000000	49.4371633754188
8.88000000000000	49.4381637460153
8.89000000000000	49.4391628551707
8.90000000000000	49.4401606903093
8.91000000000000	49.4411572389237
8.92000000000000	49.4421524885754
8.93000000000000	49.4431464268941
8.94000000000000	49.4441390415781
8.95000000000000	49.4451303203940
8.96000000000000	49.4461202511769
8.97000000000000	49.4471088218300
8.98000000000000	49.4480960203251
8.99000000000000	49.4490818347020
9	49.4500662530686
9.01000000000000	49.4510492636012
9.02000000000000	49.4520308545440
9.03000000000000	49.4530110142093
9.04000000000000	49.4539897309774
9.05000000000000	49.4549669932966
9.06000000000000	49.4559427896829
9.07000000000000	49.4569171087203
9.08000000000000	49.4578899390606
9.09000000000000	49.4588612694231
9.10000000000000	49.4598310885950
9.11000000000000	49.4607993854311
9.12000000000000	49.4617661488536
9.13000000000000	49.4627313678522
9.14000000000000	49.4636950314843
9.15000000000000	49.4646571288744
9.16000000000000	49.4656176492144
9.17000000000000	49.4665765817635
9.18000000000000	49.4675339158479
9.19000000000000	49.4684896408611
9.20000000000000	49.4694437462637
9.21000000000000	49.4703962215832
9.22000000000000	49.4713470564139
9.23000000000000	49.4722962404172
9.24000000000000	49.4732437633210
9.25000000000000	49.4741896149203
9.26000000000000	49.4751337850763
9.27000000000000	49.4760762637172
9.28000000000000	49.4770170408372
9.29000000000000	49.4779561064975
9.30000000000000	49.4788934508252
9.31000000000000	49.4798290640140
9.32000000000000	49.4807629363234
9.33000000000000	49.4816950580795
9.34000000000000	49.4826254196740
9.35000000000000	49.4835540115649
9.36000000000000	49.4844808242760
9.37000000000000	49.4854058483968
9.38000000000000	49.4863290745826
9.39000000000000	49.4872504935543
9.40000000000000	49.4881700960984
9.41000000000000	49.4890878730670
9.42000000000000	49.4900038153773
9.43000000000000	49.4909179140120
9.44000000000000	49.4918301600191
9.45000000000000	49.4927405445115
9.46000000000000	49.4936490586674
9.47000000000000	49.4945556937297
9.48000000000000	49.4954604410063
9.49000000000000	49.4963632918699
9.50000000000000	49.4972642377578
9.51000000000000	49.4981632701721
9.52000000000000	49.4990603806791
9.53000000000000	49.4999555609098
9.54000000000000	49.5008488025592
9.55000000000000	49.5017400973868
9.56000000000000	49.5026294372161
9.57000000000000	49.5035168139347
9.58000000000000	49.5044022194940
9.59000000000000	49.5052856459093
9.60000000000000	49.5061670852598
9.61000000000000	49.5070465296880
9.62000000000000	49.5079239714002
9.63000000000000	49.5087994026660
9.64000000000000	49.5096728158184
9.65000000000000	49.5105442032537
9.66000000000000	49.5114135574311
9.67000000000000	49.5122808708731
9.68000000000000	49.5131461361649
9.69000000000000	49.5140093459546
9.70000000000000	49.5148704929531
9.71000000000000	49.5157295699337
9.72000000000000	49.5165865697323
9.73000000000000	49.5174414852473
9.74000000000000	49.5182943094393
9.75000000000000	49.5191450353309
9.76000000000000	49.5199936560070
9.77000000000000	49.5208401646144
9.78000000000000	49.5216845543616
9.79000000000000	49.5225268185189
9.80000000000000	49.5233669504184
9.81000000000000	49.5242049434534
9.82000000000000	49.5250407910787
9.83000000000000	49.5258744868106
9.84000000000000	49.5267060242262
9.85000000000000	49.5275353969638
9.86000000000000	49.5283625987227
9.87000000000000	49.5291876232629
9.88000000000000	49.5300104644051
9.89000000000000	49.5308311160308
9.90000000000000	49.5316495720815
9.91000000000000	49.5324658265594
9.92000000000000	49.5332798735269
9.93000000000000	49.5340917071064
9.94000000000000	49.5349013214802
9.95000000000000	49.5357087108906
9.96000000000000	49.5365138696395
9.97000000000000	49.5373167920886
9.98000000000000	49.5381174726588
9.99000000000000	49.5389159058307
10	49.5397120861439
10.0100000000000	49.5405060081972
10.0200000000000	49.5412976666483
10.0300000000000	49.5420870562139
10.0400000000000	49.5428741716692
10.0500000000000	49.5436590078484
10.0600000000000	49.5444415596437
10.0700000000000	49.5452218220059
10.0800000000000	49.5459997899442
10.0900000000000	49.5467754585255
10.1000000000000	49.5475488228750
10.1100000000000	49.5483198781755
10.1200000000000	49.5490886196676
10.1300000000000	49.5498550426494
10.1400000000000	49.5506191424766
10.1500000000000	49.5513809145620
10.1600000000000	49.5521403543757
10.1700000000000	49.5528974574448
10.1800000000000	49.5536522193532
10.1900000000000	49.5544046357419
10.2000000000000	49.5551547023080
10.2100000000000	49.5559024148057
10.2200000000000	49.5566477690450
10.2300000000000	49.5573907608926
10.2400000000000	49.5581313862709
10.2500000000000	49.5588696411585
10.2600000000000	49.5596055215898
10.2700000000000	49.5603390236547
10.2800000000000	49.5610701434988
10.2900000000000	49.5617988773231
10.3000000000000	49.5625252213838
10.3100000000000	49.5632491719921
10.3200000000000	49.5639707255144
10.3300000000000	49.5646898783718
10.3400000000000	49.5654066270401
10.3500000000000	49.5661209680498
10.3600000000000	49.5668328979857
10.3700000000000	49.5675424134867
10.3800000000000	49.5682495112461
10.3900000000000	49.5689541880111
10.4000000000000	49.5696564405826
10.4100000000000	49.5703562658155
10.4200000000000	49.5710536606178
10.4300000000000	49.5717486219514
10.4400000000000	49.5724411468311
10.4500000000000	49.5731312323249
10.4600000000000	49.5738188755539
10.4700000000000	49.5745040736919
10.4800000000000	49.5751868239654
10.4900000000000	49.5758671236534
10.5000000000000	49.5765449700873
10.5100000000000	49.5772203606507
10.5200000000000	49.5778932927795
10.5300000000000	49.5785637639611
10.5400000000000	49.5792317717352
10.5500000000000	49.5798973136927
10.5600000000000	49.5805603874763
10.5700000000000	49.5812209907798
10.5800000000000	49.5818791213483
10.5900000000000	49.5825347769780
10.6000000000000	49.5831879555159
10.6100000000000	49.5838386548596
10.6200000000000	49.5844868729577
10.6300000000000	49.5851326078087
10.6400000000000	49.5857758574618
10.6500000000000	49.5864166200161
10.6600000000000	49.5870548936208
10.6700000000000	49.5876906764748
10.6800000000000	49.5883239668267
10.6900000000000	49.5889547629747
10.7000000000000	49.5895830632663
10.7100000000000	49.5902088660981
10.7200000000000	49.5908321699160
10.7300000000000	49.5914529732145
10.7400000000000	49.5920712745371
10.7500000000000	49.5926870724757
10.7600000000000	49.5933003656708
10.7700000000000	49.5939111528110
10.7800000000000	49.5945194326330
10.7900000000000	49.5951252039217
10.8000000000000	49.5957284655097
10.8100000000000	49.5963292162770
10.8200000000000	49.5969274551514
10.8300000000000	49.5975231811079
10.8400000000000	49.5981163931688
10.8500000000000	49.5987070904032
10.8600000000000	49.5992952719273
10.8700000000000	49.5998809369037
10.8800000000000	49.6004640845419
10.8900000000000	49.6010447140975
10.9000000000000	49.6016228248725
10.9100000000000	49.6021984162148
10.9200000000000	49.6027714875184
10.9300000000000	49.6033420382229
10.9400000000000	49.6039100678136
10.9500000000000	49.6044755758211
10.9600000000000	49.6050385618213
10.9700000000000	49.6055990254353
10.9800000000000	49.6061569663290
10.9900000000000	49.6067123842133
11	49.6072652788436
11.0100000000000	49.6078156500196
11.0200000000000	49.6083634975856
11.0300000000000	49.6089088214298
11.0400000000000	49.6094516214846
11.0500000000000	49.6099918977260
11.0600000000000	49.6105296501738
11.0700000000000	49.6110648788912
11.0800000000000	49.6115975839849
11.0900000000000	49.6121277656046
11.1000000000000	49.6126554239429
11.1100000000000	49.6131805592357
11.1200000000000	49.6137031717610
11.1300000000000	49.6142232618398
11.1400000000000	49.6147408298351
11.1500000000000	49.6152558761524
11.1600000000000	49.6157684012391
11.1700000000000	49.6162784055843
11.1800000000000	49.6167858897190
11.1900000000000	49.6172908542157
11.2000000000000	49.6177932996883
11.2100000000000	49.6182932267919
11.2200000000000	49.6187906362225
11.2300000000000	49.6192855287172
11.2400000000000	49.6197779050538
11.2500000000000	49.6202677660504
11.2600000000000	49.6207551125659
11.2700000000000	49.6212399454990
11.2800000000000	49.6217222657887
11.2900000000000	49.6222020744140
11.3000000000000	49.6226793723933
11.3100000000000	49.6231541607849
11.3200000000000	49.6236264406863
11.3300000000000	49.6240962132343
11.3400000000000	49.6245634796048
11.3500000000000	49.6250282410127
11.3600000000000	49.6254904987113
11.3700000000000	49.6259502539928
11.3800000000000	49.6264075081878
11.3900000000000	49.6268622626650
11.4000000000000	49.6273145188313
11.4100000000000	49.6277642781314
11.4200000000000	49.6282115420478
11.4300000000000	49.6286563121007
11.4400000000000	49.6290985898476
11.4500000000000	49.6295383768833
11.4600000000000	49.6299756748396
11.4700000000000	49.6304104853854
11.4800000000000	49.6308428102261
11.4900000000000	49.6312726511040
11.5000000000000	49.6317000097977
11.5100000000000	49.6321248881219
11.5200000000000	49.6325472879276
11.5300000000000	49.6329672111017
11.5400000000000	49.6333846595669
11.5500000000000	49.6337996352813
11.5600000000000	49.6342121402386
11.5700000000000	49.6346221764678
11.5800000000000	49.6350297460329
11.5900000000000	49.6354348510329
11.6000000000000	49.6358374936015
11.6100000000000	49.6362376759072
11.6200000000000	49.6366354001526
11.6300000000000	49.6370306685748
11.6400000000000	49.6374234834452
11.6500000000000	49.6378138470686
11.6600000000000	49.6382017617842
11.6700000000000	49.6385872299643
11.6800000000000	49.6389702540151
11.6900000000000	49.6393508363756
11.7000000000000	49.6397289795182
11.7100000000000	49.6401046859484
11.7200000000000	49.6404779582041
11.7300000000000	49.6408487988561
11.7400000000000	49.6412172105076
11.7500000000000	49.6415831957941
11.7600000000000	49.6419467573831
11.7700000000000	49.6423078979742
11.7800000000000	49.6426666202987
11.7900000000000	49.6430229271197
11.8000000000000	49.6433768212315
11.8100000000000	49.6437283054599
11.8200000000000	49.6440773826619
11.8300000000000	49.6444240557252
11.8400000000000	49.6447683275685
11.8500000000000	49.6451102011412
11.8600000000000	49.6454496794229
11.8700000000000	49.6457867654239
11.8800000000000	49.6461214621843
11.8900000000000	49.6464537727744
11.9000000000000	49.6467837002942
11.9100000000000	49.6471112478735
11.9200000000000	49.6474364186715
11.9300000000000	49.6477592158766
11.9400000000000	49.6480796427067
11.9500000000000	49.6483977024083
11.9600000000000	49.6487133982571
11.9700000000000	49.6490267335573
11.9800000000000	49.6493377116415
11.9900000000000	49.6496463358710
12	49.6499526096349
12.0100000000000	49.6502565363506
12.0200000000000	49.6505581194632
12.0300000000000	49.6508573624455
12.0400000000000	49.6511542687980
12.0500000000000	49.6514488420484
12.0600000000000	49.6517410857516
12.0700000000000	49.6520310034898
12.0800000000000	49.6523185988718
12.0900000000000	49.6526038755333
12.1000000000000	49.6528868371364
12.1100000000000	49.6531674873697
12.1200000000000	49.6534458299482
12.1300000000000	49.6537218686127
12.1400000000000	49.6539956071300
12.1500000000000	49.6542670492927
12.1600000000000	49.6545361989191
12.1700000000000	49.6548030598528
12.1800000000000	49.6550676359626
12.1900000000000	49.6553299311426
12.2000000000000	49.6555899493118
12.2100000000000	49.6558476944138
12.2200000000000	49.6561031704172
12.2300000000000	49.6563563813147
12.2400000000000	49.6566073311237
12.2500000000000	49.6568560238853
12.2600000000000	49.6571024636650
12.2700000000000	49.6573466545519
12.2800000000000	49.6575886006589
12.2900000000000	49.6578283061224
12.3000000000000	49.6580657751021
12.3100000000000	49.6583010117809
12.3200000000000	49.6585340203648
12.3300000000000	49.6587648050827
12.3400000000000	49.6589933701862
12.3500000000000	49.6592197199495
12.3600000000000	49.6594438586691
12.3700000000000	49.6596657906640
12.3800000000000	49.6598855202749
12.3900000000000	49.6601030518649
12.4000000000000	49.6603183898186
12.4100000000000	49.6605315385422
12.4200000000000	49.6607425024637
12.4300000000000	49.6609512860320
12.4400000000000	49.6611578937174
12.4500000000000	49.6613623300113
12.4600000000000	49.6615645994256
12.4700000000000	49.6617647064933
12.4800000000000	49.6619626557676
12.4900000000000	49.6621584518224
12.5000000000000	49.6623520992515
12.5100000000000	49.6625436026691
12.5200000000000	49.6627329667091
12.5300000000000	49.6629201960253
12.5400000000000	49.6631052952910
12.5500000000000	49.6632882691990
12.5600000000000	49.6634691224615
12.5700000000000	49.6636478598099
12.5800000000000	49.6638244859943
12.5900000000000	49.6639990057839
12.6000000000000	49.6641714239666
12.6100000000000	49.6643417453489
12.6200000000000	49.6645099747554
12.6300000000000	49.6646761170292
12.6400000000000	49.6648401770315
12.6500000000000	49.6650021596414
12.6600000000000	49.6651620697557
12.6700000000000	49.6653199122889
12.6800000000000	49.6654756921731
12.6900000000000	49.6656294143575
12.7000000000000	49.6657810838089
12.7100000000000	49.6659307055106
12.7200000000000	49.6660782844633
12.7300000000000	49.6662238256840
12.7400000000000	49.6663673342068
12.7500000000000	49.6665088150818
12.7600000000000	49.6666482733755
12.7700000000000	49.6667857141708
12.7800000000000	49.6669211425663
12.7900000000000	49.6670545636767
12.8000000000000	49.6671859826322
12.8100000000000	49.6673154045786
12.8200000000000	49.6674428346773
12.8300000000000	49.6675682781048
12.8400000000000	49.6676917400528
12.8500000000000	49.6678132257279
12.8600000000000	49.6679327403516
12.8700000000000	49.6680502891601
12.8800000000000	49.6681658774041
12.8900000000000	49.6682795103487
12.9000000000000	49.6683911932733
12.9100000000000	49.6685009314713
12.9200000000000	49.6686087302503
12.9300000000000	49.6687145949315
12.9400000000000	49.6688185308498
12.9500000000000	49.6689205433538
12.9600000000000	49.6690206378054
12.9700000000000	49.6691188195796
12.9800000000000	49.6692150940648
12.9900000000000	49.6693094666622
13	49.6694019427858
13.0100000000000	49.6694925278624
13.0200000000000	49.6695812273313
13.0300000000000	49.6696680466442
13.0400000000000	49.6697529912650
13.0500000000000	49.6698360666700
13.0600000000000	49.6699172783470
13.0700000000000	49.6699966317962
13.0800000000000	49.6700741325290
13.0900000000000	49.6701497860688
13.1000000000000	49.6702235979502
13.1100000000000	49.6702955737192
13.1200000000000	49.6703657189328
13.1300000000000	49.6704340391591
13.1400000000000	49.6705005399772
13.1500000000000	49.6705652269769
13.1600000000000	49.6706281057584
13.1700000000000	49.6706891819327
13.1800000000000	49.6707484611210
13.1900000000000	49.6708059489545
13.2000000000000	49.6708616510748
13.2100000000000	49.6709155731332
13.2200000000000	49.6709677207910
13.2300000000000	49.6710180997189
13.2400000000000	49.6710667155975
13.2500000000000	49.6711135741163
13.2600000000000	49.6711586809746
13.2700000000000	49.6712020418805
13.2800000000000	49.6712436625512
13.2900000000000	49.6712835487127
13.3000000000000	49.6713217060999
13.3100000000000	49.6713581404560
13.3200000000000	49.6713928575331
13.3300000000000	49.6714258630913
13.3400000000000	49.6714571628990
13.3500000000000	49.6714867627327
13.3600000000000	49.6715146683770
13.3700000000000	49.6715408856241
13.3800000000000	49.6715654202739
13.3900000000000	49.6715882781342
13.4000000000000	49.6716094650197
13.4100000000000	49.6716289867529
13.4200000000000	49.6716468491633
13.4300000000000	49.6716630580873
13.4400000000000	49.6716776193685
13.4500000000000	49.6716905388571
13.4600000000000	49.6717018224101
13.4700000000000	49.6717114758910
13.4800000000000	49.6717195051697
13.4900000000000	49.6717259161224
13.5000000000000	49.6717307146315
13.5100000000000	49.6717339065856
13.5200000000000	49.6717354978790
13.5300000000000	49.6717354944118
13.5400000000000	49.6717339020899
13.5500000000000	49.6717307268248
13.5600000000000	49.6717259745333
13.5700000000000	49.6717196511375
13.5800000000000	49.6717117625649
13.5900000000000	49.6717023147479
13.6000000000000	49.6716913136238
13.6100000000000	49.6716787651348
13.6200000000000	49.6716646752278
13.6300000000000	49.6716490498544
13.6400000000000	49.6716318949704
13.6500000000000	49.6716132165363
13.6600000000000	49.6715930205164
13.6700000000000	49.6715713128796
13.6800000000000	49.6715480995983
13.6900000000000	49.6715233866491
13.7000000000000	49.6714971800123
13.7100000000000	49.6714694856717
13.7200000000000	49.6714403096149
13.7300000000000	49.6714096578325
13.7400000000000	49.6713775363188
13.7500000000000	49.6713439510710
13.7600000000000	49.6713089080895
13.7700000000000	49.6712724133775
13.7800000000000	49.6712344729412
13.7900000000000	49.6711950927894
13.8000000000000	49.6711542789336
13.8100000000000	49.6711120373877
13.8200000000000	49.6710683741679
13.8300000000000	49.6710232952929
13.8400000000000	49.6709768067833
13.8500000000000	49.6709289146620
13.8600000000000	49.6708796249535
13.8700000000000	49.6708289436843
13.8800000000000	49.6707768768827
13.8900000000000	49.6707234305785
13.9000000000000	49.6706686108028
13.9100000000000	49.6706124235884
13.9200000000000	49.6705548749692
13.9300000000000	49.6704959709803
13.9400000000000	49.6704357176576
13.9500000000000	49.6703741210384
13.9600000000000	49.6703111871605
13.9700000000000	49.6702469220625
13.9800000000000	49.6701813317836
13.9900000000000	49.6701144223636
14	49.6700461998425
14.0100000000000	49.6699766702610
14.0200000000000	49.6699058396596
14.0300000000000	49.6698337140790
14.0400000000000	49.6697602995599
14.0500000000000	49.6696856021430
14.0600000000000	49.6696096278686
14.0700000000000	49.6695323827767
14.0800000000000	49.6694538729070
14.0900000000000	49.6693741042985
14.1000000000000	49.6692930829897
14.1100000000000	49.6692108150183
14.1200000000000	49.6691273064211
14.1300000000000	49.6690425632341
14.1400000000000	49.6689565914922
14.1500000000000	49.6688693972291
14.1600000000000	49.6687809864773
14.1700000000000	49.6686913652680
14.1800000000000	49.6686005396309
14.1900000000000	49.6685085155942
14.2000000000000	49.6684152991845
14.2100000000000	49.6683208964265
14.2200000000000	49.6682253133433
14.2300000000000	49.6681285559559
14.2400000000000	49.6680306302834
14.2500000000000	49.6679315423426
14.2600000000000	49.6678312981482
14.2700000000000	49.6677299037127
14.2800000000000	49.6676273650460
14.2900000000000	49.6675236881555
14.3000000000000	49.6674188790461
14.3100000000000	49.6673129437200
14.3200000000000	49.6672058881766
14.3300000000000	49.6670977184124
14.3400000000000	49.6669884404208
14.3500000000000	49.6668780601925
14.3600000000000	49.6667665837146
14.3700000000000	49.6666540169713
14.3800000000000	49.6665403659433
14.3900000000000	49.6664256366079
14.4000000000000	49.6663098349388
14.4100000000000	49.6661929669062
14.4200000000000	49.6660750384765
14.4300000000000	49.6659560556126
14.4400000000000	49.6658360242730
14.4500000000000	49.6657149504127
14.4600000000000	49.6655928399825
14.4700000000000	49.6654696989288
14.4800000000000	49.6653455331943
14.4900000000000	49.6652203487168
14.5000000000000	49.6650941514302
14.5100000000000	49.6649669472635
14.5200000000000	49.6648387421414
14.5300000000000	49.6647095419838
14.5400000000000	49.6645793527060
14.5500000000000	49.6644481802182
14.5600000000000	49.6643160304260
14.5700000000000	49.6641829092298
14.5800000000000	49.6640488225250
14.5900000000000	49.6639137762018
14.6000000000000	49.6637777761451
14.6100000000000	49.6636408282346
14.6200000000000	49.6635029383445
14.6300000000000	49.6633641123435
14.6400000000000	49.6632243560948
14.6500000000000	49.6630836754559
14.6600000000000	49.6629420762786
14.6700000000000	49.6627995644087
14.6800000000000	49.6626561456864
14.6900000000000	49.6625118259457
14.7000000000000	49.6623666110146
14.7100000000000	49.6622205067152
14.7200000000000	49.6620735188630
14.7300000000000	49.6619256532675
14.7400000000000	49.6617769157318
14.7500000000000	49.6616273120523
14.7600000000000	49.6614768480194
14.7700000000000	49.6613255294163
14.7800000000000	49.6611733620201
14.7900000000000	49.6610203516007
14.8000000000000	49.6608665039216
14.8100000000000	49.6607118247390
14.8200000000000	49.6605563198024
14.8300000000000	49.6603999948542
14.8400000000000	49.6602428556297
14.8500000000000	49.6600849078570
14.8600000000000	49.6599261572569
14.8700000000000	49.6597666095430
14.8800000000000	49.6596062704213
14.8900000000000	49.6594451455906
14.9000000000000	49.6592832407420
14.9100000000000	49.6591205615589
14.9200000000000	49.6589571137171
14.9300000000000	49.6587929028848
14.9400000000000	49.6586279347222
14.9500000000000	49.6584622148817
14.9600000000000	49.6582957490076
14.9700000000000	49.6581285427364
14.9800000000000	49.6579606016964
14.9900000000000	49.6577919315076
15	49.6576225377820
15.0100000000000	49.6574524261232
15.0200000000000	49.6572816021265
15.0300000000000	49.6571100713786
15.0400000000000	49.6569378394580
15.0500000000000	49.6567649119345
15.0600000000000	49.6565912943691
15.0700000000000	49.6564169923144
15.0800000000000	49.6562420113142
15.0900000000000	49.6560663569033
15.1000000000000	49.6558900346079
15.1100000000000	49.6557130499450
15.1200000000000	49.6555354084228
15.1300000000000	49.6553571155404
15.1400000000000	49.6551781767877
15.1500000000000	49.6549985976454
15.1600000000000	49.6548183835852
15.1700000000000	49.6546375400692
15.1800000000000	49.6544560725502
15.1900000000000	49.6542739864718
15.2000000000000	49.6540912872679
15.2100000000000	49.6539079803629
15.2200000000000	49.6537240711717
15.2300000000000	49.6535395650993
15.2400000000000	49.6533544675413
15.2500000000000	49.6531687838834
15.2600000000000	49.6529825195014
15.2700000000000	49.6527956797612
15.2800000000000	49.6526082700190
15.2900000000000	49.6524202956207
15.3000000000000	49.6522317619023
15.3100000000000	49.6520426741898
15.3200000000000	49.6518530377989
15.3300000000000	49.6516628580350
15.3400000000000	49.6514721401934
15.3500000000000	49.6512808895591
15.3600000000000	49.6510891114066
15.3700000000000	49.6508968109999
15.3800000000000	49.6507039935929
15.3900000000000	49.6505106644284
15.4000000000000	49.6503168287392
15.4100000000000	49.6501224917471
15.4200000000000	49.6499276586632
15.4300000000000	49.6497323346882
15.4400000000000	49.6495365250116
15.4500000000000	49.6493402348123
15.4600000000000	49.6491434692584
15.4700000000000	49.6489462335068
15.4800000000000	49.6487485327036
15.4900000000000	49.6485503719839
15.5000000000000	49.6483517564715
15.5100000000000	49.6481526912794
15.5200000000000	49.6479531815092
15.5300000000000	49.6477532322513
15.5400000000000	49.6475528485849
15.5500000000000	49.6473520355779
15.5600000000000	49.6471507982868
15.5700000000000	49.6469491417567
15.5800000000000	49.6467470710212
15.5900000000000	49.6465445911026
15.6000000000000	49.6463417070114
15.6100000000000	49.6461384237468
15.6200000000000	49.6459347462961
15.6300000000000	49.6457306796351
15.6400000000000	49.6455262287280
15.6500000000000	49.6453213985270
15.6600000000000	49.6451161939726
15.6700000000000	49.6449106199935
15.6800000000000	49.6447046815066
15.6900000000000	49.6444983834167
15.7000000000000	49.6442917306168
15.7100000000000	49.6440847279878
15.7200000000000	49.6438773803986
15.7300000000000	49.6436696927061
15.7400000000000	49.6434616697550
15.7500000000000	49.6432533163778
15.7600000000000	49.6430446373949
15.7700000000000	49.6428356376145
15.7800000000000	49.6426263218324
15.7900000000000	49.6424166948322
15.8000000000000	49.6422067613851
15.8100000000000	49.6419965262500
15.8200000000000	49.6417859941732
15.8300000000000	49.6415751698889
15.8400000000000	49.6413640581184
15.8500000000000	49.6411526635707
15.8600000000000	49.6409409909423
15.8700000000000	49.6407290449170
15.8800000000000	49.6405168301659
15.8900000000000	49.6403043513476
15.9000000000000	49.6400916131080
15.9100000000000	49.6398786200802
15.9200000000000	49.6396653768844
15.9300000000000	49.6394518881284
15.9400000000000	49.6392381584068
15.9500000000000	49.6390241923015
15.9600000000000	49.6388099943815
15.9700000000000	49.6385955692029
15.9800000000000	49.6383809213088
15.9900000000000	49.6381660552294
16	49.6379509754818
16.0100000000000	49.6377356865702
16.0200000000000	49.6375201929855
16.0300000000000	49.6373044992056
16.0400000000000	49.6370886096955
16.0500000000000	49.6368725289067
16.0600000000000	49.6366562612777
16.0700000000000	49.6364398112338
16.0800000000000	49.6362231831869
16.0900000000000	49.6360063815359
16.1000000000000	49.6357894106662
16.1100000000000	49.6355722749499
16.1200000000000	49.6353549787458
16.1300000000000	49.6351375263994
16.1400000000000	49.6349199222427
16.1500000000000	49.6347021705943
16.1600000000000	49.6344842757592
16.1700000000000	49.6342662420293
16.1800000000000	49.6340480736828
16.1900000000000	49.6338297749842
16.2000000000000	49.6336113501847
16.2100000000000	49.6333928035219
16.2200000000000	49.6331741392197
16.2300000000000	49.6329553614885
16.2400000000000	49.6327364745251
16.2500000000000	49.6325174825125
16.2600000000000	49.6322983896200
16.2700000000000	49.6320792000035
16.2800000000000	49.6318599178048
16.2900000000000	49.6316405471522
16.3000000000000	49.6314210921602
16.3100000000000	49.6312015569295
16.3200000000000	49.6309819455470
16.3300000000000	49.6307622620856
16.3400000000000	49.6305425106047
16.3500000000000	49.6303226951497
16.3600000000000	49.6301028197520
16.3700000000000	49.6298828884292
16.3800000000000	49.6296629051850
16.3900000000000	49.6294428740092
16.4000000000000	49.6292227988776
16.4100000000000	49.6290026837521
16.4200000000000	49.6287825325805
16.4300000000000	49.6285623492966
16.4400000000000	49.6283421378203
16.4500000000000	49.6281219020575
16.4600000000000	49.6279016459000
16.4700000000000	49.6276813732254
16.4800000000000	49.6274610878973
16.4900000000000	49.6272407937654
16.5000000000000	49.6270204946652
16.5100000000000	49.6268001944178
16.5200000000000	49.6265798968306
16.5300000000000	49.6263596056965
16.5400000000000	49.6261393247946
16.5500000000000	49.6259190578894
16.5600000000000	49.6256988087317
16.5700000000000	49.6254785810576
16.5800000000000	49.6252583785893
16.5900000000000	49.6250382050348
16.6000000000000	49.6248180640878
16.6100000000000	49.6245979594277
16.6200000000000	49.6243778947197
16.6300000000000	49.6241578736147
16.6400000000000	49.6239378997494
16.6500000000000	49.6237179767462
16.6600000000000	49.6234981082132
16.6700000000000	49.6232782977441
16.6800000000000	49.6230585489184
16.6900000000000	49.6228388653013
16.7000000000000	49.6226192504436
16.7100000000000	49.6223997078818
16.7200000000000	49.6221802411380
16.7300000000000	49.6219608537200
16.7400000000000	49.6217415491213
16.7500000000000	49.6215223308209
16.7600000000000	49.6213032022835
16.7700000000000	49.6210841669594
16.7800000000000	49.6208652282845
16.7900000000000	49.6206463896804
16.8000000000000	49.6204276545543
16.8100000000000	49.6202090262987
16.8200000000000	49.6199905082922
16.8300000000000	49.6197721038985
16.8400000000000	49.6195538164671
16.8500000000000	49.6193356493332
16.8600000000000	49.6191176058173
16.8700000000000	49.6188996892257
16.8800000000000	49.6186819028501
16.8900000000000	49.6184642499679
16.9000000000000	49.6182467338419
16.9100000000000	49.6180293577207
16.9200000000000	49.6178121248381
16.9300000000000	49.6175950384139
16.9400000000000	49.6173781016530
16.9500000000000	49.6171613177461
16.9600000000000	49.6169446898694
16.9700000000000	49.6167282211847
16.9800000000000	49.6165119148393
16.9900000000000	49.6162957739658
17	49.6160798016828
17.0100000000000	49.6158640010942
17.0200000000000	49.6156483752893
17.0300000000000	49.6154329273431
17.0400000000000	49.6152176603163
17.0500000000000	49.6150025772549
17.0600000000000	49.6147876811905
17.0700000000000	49.6145729751402
17.0800000000000	49.6143584621068
17.0900000000000	49.6141441450786
17.1000000000000	49.6139300270293
17.1100000000000	49.6137161109183
17.1200000000000	49.6135023996905
17.1300000000000	49.6132888962765
17.1400000000000	49.6130756035922
17.1500000000000	49.6128625245392
17.1600000000000	49.6126496620047
17.1700000000000	49.6124370188615
17.1800000000000	49.6122245979678
17.1900000000000	49.6120124021676
17.2000000000000	49.6118004342902
17.2100000000000	49.6115886971508
17.2200000000000	49.6113771935501
17.2300000000000	49.6111659262742
17.2400000000000	49.6109548980950
17.2500000000000	49.6107441117700
17.2600000000000	49.6105335700422
17.2700000000000	49.6103232756404
17.2800000000000	49.6101132312788
17.2900000000000	49.6099034396574
17.3000000000000	49.6096939034617
17.3100000000000	49.6094846253631
17.3200000000000	49.6092756080184
17.3300000000000	49.6090668540701
17.3400000000000	49.6088583661464
17.3500000000000	49.6086501468613
17.3600000000000	49.6084421988143
17.3700000000000	49.6082345245906
17.3800000000000	49.6080271267613
17.3900000000000	49.6078200078829
17.4000000000000	49.6076131704979
17.4100000000000	49.6074066171344
17.4200000000000	49.6072003503061
17.4300000000000	49.6069943725128
17.4400000000000	49.6067886862397
17.4500000000000	49.6065832939580
17.4600000000000	49.6063781981244
17.4700000000000	49.6061734011818
17.4800000000000	49.6059689055584
17.4900000000000	49.6057647136687
17.5000000000000	49.6055608279127
17.5100000000000	49.6053572506763
17.5200000000000	49.6051539843311
17.5300000000000	49.6049510312349
17.5400000000000	49.6047483937311
17.5500000000000	49.6045460741490
17.5600000000000	49.6043440748038
17.5700000000000	49.6041423979967
17.5800000000000	49.6039410460146
17.5900000000000	49.6037400211305
17.6000000000000	49.6035393256033
17.6100000000000	49.6033389616778
17.6200000000000	49.6031389315849
17.6300000000000	49.6029392375412
17.6400000000000	49.6027398817496
17.6500000000000	49.6025408663988
17.6600000000000	49.6023421936636
17.6700000000000	49.6021438657048
17.6800000000000	49.6019458846692
17.6900000000000	49.6017482526899
17.7000000000000	49.6015509718857
17.7100000000000	49.6013540443618
17.7200000000000	49.6011574722094
17.7300000000000	49.6009612575057
17.7400000000000	49.6007654023143
17.7500000000000	49.6005699086847
17.7600000000000	49.6003747786527
17.7700000000000	49.6001800142402
17.7800000000000	49.5999856174555
17.7900000000000	49.5997915902928
17.8000000000000	49.5995979347329
17.8100000000000	49.5994046527425
17.8200000000000	49.5992117462747
17.8300000000000	49.5990192172691
17.8400000000000	49.5988270676512
17.8500000000000	49.5986352993332
17.8600000000000	49.5984439142134
17.8700000000000	49.5982529141764
17.8800000000000	49.5980623010935
17.8900000000000	49.5978720768221
17.9000000000000	49.5976822432061
17.9100000000000	49.5974928020758
17.9200000000000	49.5973037552479
17.9300000000000	49.5971151045258
17.9400000000000	49.5969268516992
17.9500000000000	49.5967389985442
17.9600000000000	49.5965515468236
17.9700000000000	49.5963644982867
17.9800000000000	49.5961778546694
17.9900000000000	49.5959916176940
18	49.5958057890697
18.0100000000000	49.5956203704920
18.0200000000000	49.5954353636433
18.0300000000000	49.5952507701926
18.0400000000000	49.5950665917954
18.0500000000000	49.5948828300941
18.0600000000000	49.5946994867178
18.0700000000000	49.5945165632824
18.0800000000000	49.5943340613903
18.0900000000000	49.5941519826310
18.1000000000000	49.5939703285806
18.1100000000000	49.5937891008023
18.1200000000000	49.5936083008457
18.1300000000000	49.5934279302477
18.1400000000000	49.5932479905320
18.1500000000000	49.5930684832090
18.1600000000000	49.5928894097763
18.1700000000000	49.5927107717183
18.1800000000000	49.5925325705065
18.1900000000000	49.5923548075994
18.2000000000000	49.5921774844424
18.2100000000000	49.5920006024681
18.2200000000000	49.5918241630962
18.2300000000000	49.5916481677333
18.2400000000000	49.5914726177733
18.2500000000000	49.5912975145972
18.2600000000000	49.5911228595733
18.2700000000000	49.5909486540568
18.2800000000000	49.5907748993904
18.2900000000000	49.5906015969039
18.3000000000000	49.5904287479145
18.3100000000000	49.5902563537265
18.3200000000000	49.5900844156316
18.3300000000000	49.5899129349090
18.3400000000000	49.5897419128251
18.3500000000000	49.5895713506337
18.3600000000000	49.5894012495760
18.3700000000000	49.5892316108807
18.3800000000000	49.5890624357641
18.3900000000000	49.5888937254296
18.4000000000000	49.5887254810686
18.4100000000000	49.5885577038597
18.4200000000000	49.5883903949692
18.4300000000000	49.5882235555510
18.4400000000000	49.5880571867467
18.4500000000000	49.5878912896852
18.4600000000000	49.5877258654836
18.4700000000000	49.5875609152463
18.4800000000000	49.5873964400655
18.4900000000000	49.5872324410213
18.5000000000000	49.5870689191815
18.5100000000000	49.5869058756017
18.5200000000000	49.5867433113253
18.5300000000000	49.5865812273836
18.5400000000000	49.5864196247958
18.5500000000000	49.5862585045690
18.5600000000000	49.5860978676983
18.5700000000000	49.5859377151666
18.5800000000000	49.5857780479450
18.5900000000000	49.5856188669925
18.6000000000000	49.5854601732563
18.6100000000000	49.5853019676714
18.6200000000000	49.5851442511613
18.6300000000000	49.5849870246373
18.6400000000000	49.5848302889990
18.6500000000000	49.5846740451341
18.6600000000000	49.5845182939189
18.6700000000000	49.5843630362173
18.6800000000000	49.5842082728821
18.6900000000000	49.5840540047541
18.7000000000000	49.5839002326625
18.7100000000000	49.5837469574247
18.7200000000000	49.5835941798468
18.7300000000000	49.5834419007232
18.7400000000000	49.5832901208366
18.7500000000000	49.5831388409584
18.7600000000000	49.5829880618485
18.7700000000000	49.5828377842551
18.7800000000000	49.5826880089152
18.7900000000000	49.5825387365544
18.8000000000000	49.5823899678867
18.8100000000000	49.5822417036152
18.8200000000000	49.5820939444312
18.8300000000000	49.5819466910150
18.8400000000000	49.5817999440355
18.8500000000000	49.5816537041507
18.8600000000000	49.5815079720070
18.8700000000000	49.5813627482398
18.8800000000000	49.5812180334735
18.8900000000000	49.5810738283212
18.9000000000000	49.5809301333851
18.9100000000000	49.5807869492563
18.9200000000000	49.5806442765148
18.9300000000000	49.5805021157297
18.9400000000000	49.5803604674592
18.9500000000000	49.5802193322506
18.9600000000000	49.5800787106401
18.9700000000000	49.5799386031533
18.9800000000000	49.5797990103050
18.9900000000000	49.5796599325989
19	49.5795213705283
19.0100000000000	49.5793833245755
19.0200000000000	49.5792457952123
19.0300000000000	49.5791087828996
19.0400000000000	49.5789722880880
19.0500000000000	49.5788363112173
19.0600000000000	49.5787008527166
19.0700000000000	49.5785659130047
19.0800000000000	49.5784314924898
19.0900000000000	49.5782975915696
19.1000000000000	49.5781642106314
19.1100000000000	49.5780313500522
19.1200000000000	49.5778990101983
19.1300000000000	49.5777671914259
19.1400000000000	49.5776358940809
19.1500000000000	49.5775051184988
19.1600000000000	49.5773748650049
19.1700000000000	49.5772451339144
19.1800000000000	49.5771159255320
19.1900000000000	49.5769872401527
19.2000000000000	49.5768590780609
19.2100000000000	49.5767314395312
19.2200000000000	49.5766043248282
19.2300000000000	49.5764777342063
19.2400000000000	49.5763516679099
19.2500000000000	49.5762261261736
19.2600000000000	49.5761011092220
19.2700000000000	49.5759766172698
19.2800000000000	49.5758526505218
19.2900000000000	49.5757292091731
19.3000000000000	49.5756062934088
19.3100000000000	49.5754839034045
19.3200000000000	49.5753620393259
19.3300000000000	49.5752407013291
19.3400000000000	49.5751198895604
19.3500000000000	49.5749996041566
19.3600000000000	49.5748798452450
19.3700000000000	49.5747606129430
19.3800000000000	49.5746419073588
19.3900000000000	49.5745237285910
19.4000000000000	49.5744060767288
19.4100000000000	49.5742889518518
19.4200000000000	49.5741723540303
19.4300000000000	49.5740562833253
19.4400000000000	49.5739407397885
19.4500000000000	49.5738257234622
19.4600000000000	49.5737112343795
19.4700000000000	49.5735972725642
19.4800000000000	49.5734838380310
19.4900000000000	49.5733709307854
19.5000000000000	49.5732585508239
19.5100000000000	49.5731466981336
19.5200000000000	49.5730353726930
19.5300000000000	49.5729245744711
19.5400000000000	49.5728143034282
19.5500000000000	49.5727045595157
19.5600000000000	49.5725953426758
19.5700000000000	49.5724866528421
19.5800000000000	49.5723784899392
19.5900000000000	49.5722708538829
19.6000000000000	49.5721637445802
19.6100000000000	49.5720571619294
19.6200000000000	49.5719511058202
19.6300000000000	49.5718455761333
19.6400000000000	49.5717405727410
19.6500000000000	49.5716360955069
19.6600000000000	49.5715321442861
19.6700000000000	49.5714287189251
19.6800000000000	49.5713258192619
19.6900000000000	49.5712234451261
19.7000000000000	49.5711215963386
19.7100000000000	49.5710202727121
19.7200000000000	49.5709194740511
19.7300000000000	49.5708192001514
19.7400000000000	49.5707194508006
19.7500000000000	49.5706202257783
19.7600000000000	49.5705215248555
19.7700000000000	49.5704233477952
19.7800000000000	49.5703256943523
19.7900000000000	49.5702285642733
19.8000000000000	49.5701319572968
19.8100000000000	49.5700358731534
19.8200000000000	49.5699403115655
19.8300000000000	49.5698452722476
19.8400000000000	49.5697507549062
19.8500000000000	49.5696567592399
19.8600000000000	49.5695632849395
19.8700000000000	49.5694703316878
19.8800000000000	49.5693778991599
19.8900000000000	49.5692859870229
19.9000000000000	49.5691945949364
19.9100000000000	49.5691037225522
19.9200000000000	49.5690133695143
19.9300000000000	49.5689235354593
19.9400000000000	49.5688342200160
19.9500000000000	49.5687454228056
19.9600000000000	49.5686571434419
19.9700000000000	49.5685693815311
19.9800000000000	49.5684821366719
19.9900000000000	49.5683954084556
20	49.5683091964661
20.0100000000000	49.5682235002799
20.0200000000000	49.5681383194662
20.0300000000000	49.5680536535870
20.0400000000000	49.5679695021967
20.0500000000000	49.5678858648429
20.0600000000000	49.5678027410657
20.0700000000000	49.5677201303981
20.0800000000000	49.5676380323660
20.0900000000000	49.5675564464883
20.1000000000000	49.5674753722766
20.1100000000000	49.5673948092357
20.1200000000000	49.5673147568633
20.1300000000000	49.5672352146503
20.1400000000000	49.5671561820804
20.1500000000000	49.5670776586306
20.1600000000000	49.5669996437711
20.1700000000000	49.5669221369651
20.1800000000000	49.5668451376692
20.1900000000000	49.5667686453331
20.2000000000000	49.5666926593999
20.2100000000000	49.5666171793059
20.2200000000000	49.5665422044809
20.2300000000000	49.5664677343480
20.2400000000000	49.5663937683238
20.2500000000000	49.5663203058182
20.2600000000000	49.5662473462348
20.2700000000000	49.5661748889706
20.2800000000000	49.5661029334161
20.2900000000000	49.5660314789555
20.3000000000000	49.5659605249667
20.3100000000000	49.5658900708211
20.3200000000000	49.5658201158839
20.3300000000000	49.5657506595140
20.3400000000000	49.5656817010641
20.3500000000000	49.5656132398807
20.3600000000000	49.5655452753040
20.3700000000000	49.5654778066682
20.3800000000000	49.5654108333015
20.3900000000000	49.5653443545259
20.4000000000000	49.5652783696573
20.4100000000000	49.5652128780058
20.4200000000000	49.5651478788755
20.4300000000000	49.5650833715643
20.4400000000000	49.5650193553647
20.4500000000000	49.5649558295628
20.4600000000000	49.5648927934394
20.4700000000000	49.5648302462692
20.4800000000000	49.5647681873211
20.4900000000000	49.5647066158584
20.5000000000000	49.5646455311389
20.5100000000000	49.5645849324143
20.5200000000000	49.5645248189311
20.5300000000000	49.5644651899299
20.5400000000000	49.5644060446460
20.5500000000000	49.5643473823090
20.5600000000000	49.5642892021432
20.5700000000000	49.5642315033672
20.5800000000000	49.5641742851944
20.5900000000000	49.5641175468328
20.6000000000000	49.5640612874848
20.6100000000000	49.5640055063479
20.6200000000000	49.5639502026138
20.6300000000000	49.5638953754696
20.6400000000000	49.5638410240965
20.6500000000000	49.5637871476710
20.6600000000000	49.5637337453644
20.6700000000000	49.5636808163425
20.6800000000000	49.5636283597666
20.6900000000000	49.5635763747924
20.7000000000000	49.5635248605709
20.7100000000000	49.5634738162482
20.7200000000000	49.5634232409651
20.7300000000000	49.5633731338579
20.7400000000000	49.5633234940576
20.7500000000000	49.5632743206906
20.7600000000000	49.5632256128785
20.7700000000000	49.5631773697381
20.7800000000000	49.5631295903813
20.7900000000000	49.5630822739154
20.8000000000000	49.5630354194430
20.8100000000000	49.5629890260621
20.8200000000000	49.5629430928660
20.8300000000000	49.5628976189435
20.8400000000000	49.5628526033787
20.8500000000000	49.5628080452513
20.8600000000000	49.5627639436365
20.8700000000000	49.5627202976050
20.8800000000000	49.5626771062231
20.8900000000000	49.5626343685528
20.9000000000000	49.5625920836515
20.9100000000000	49.5625502505726
20.9200000000000	49.5625088683649
20.9300000000000	49.5624679360731
20.9400000000000	49.5624274527377
20.9500000000000	49.5623874173949
20.9600000000000	49.5623478290768
20.9700000000000	49.5623086868113
20.9800000000000	49.5622699896224
20.9900000000000	49.5622317365297
21	49.5621939265490
21.0100000000000	49.5621565586921
21.0200000000000	49.5621196319667
21.0300000000000	49.5620831453767
21.0400000000000	49.5620470979220
21.0500000000000	49.5620114885986
21.0600000000000	49.5619763163987
21.0700000000000	49.5619415803107
21.0800000000000	49.5619072793192
21.0900000000000	49.5618734124051
21.1000000000000	49.5618399785455
21.1100000000000	49.5618069767138
21.1200000000000	49.5617744058798
21.1300000000000	49.5617422650097
21.1400000000000	49.5617105530661
21.1500000000000	49.5616792690079
21.1600000000000	49.5616484117907
21.1700000000000	49.5616179803663
21.1800000000000	49.5615879736834
21.1900000000000	49.5615583906870
21.2000000000000	49.5615292303187
21.2100000000000	49.5615004915168
21.2200000000000	49.5614721732163
21.2300000000000	49.5614442743487
21.2400000000000	49.5614167938425
21.2500000000000	49.5613897306228
21.2600000000000	49.5613630836112
21.2700000000000	49.5613368517267
21.2800000000000	49.5613110338846
21.2900000000000	49.5612856289973
21.3000000000000	49.5612606359741
21.3100000000000	49.5612360537213
21.3200000000000	49.5612118811420
21.3300000000000	49.5611881171362
21.3400000000000	49.5611647606013
21.3500000000000	49.5611418104315
21.3600000000000	49.5611192655180
21.3700000000000	49.5610971247492
21.3800000000000	49.5610753870108
21.3900000000000	49.5610540511855
21.4000000000000	49.5610331161531
21.4100000000000	49.5610125807908
21.4200000000000	49.5609924439731
21.4300000000000	49.5609727045716
21.4400000000000	49.5609533614554
21.4500000000000	49.5609344134908
21.4600000000000	49.5609158595415
21.4700000000000	49.5608976984688
21.4800000000000	49.5608799291313
21.4900000000000	49.5608625503848
21.5000000000000	49.5608455610831
21.5100000000000	49.5608289600771
21.5200000000000	49.5608127462155
21.5300000000000	49.5607969183445
21.5400000000000	49.5607814753079
21.5500000000000	49.5607664159472
21.5600000000000	49.5607517391014
21.5700000000000	49.5607374436073
21.5800000000000	49.5607235282996
21.5900000000000	49.5607099920104
21.6000000000000	49.5606968335699
21.6100000000000	49.5606840518060
21.6200000000000	49.5606716455443
21.6300000000000	49.5606596136084
21.6400000000000	49.5606479548198
21.6500000000000	49.5606366679980
21.6600000000000	49.5606257519602
21.6700000000000	49.5606152055218
21.6800000000000	49.5606050274962
21.6900000000000	49.5605952166946
21.7000000000000	49.5605857719266
21.7100000000000	49.5605766919997
21.7200000000000	49.5605679757195
21.7300000000000	49.5605596218898
21.7400000000000	49.5605516293126
21.7500000000000	49.5605439967880
21.7600000000000	49.5605367231144
21.7700000000000	49.5605298070885
21.7800000000000	49.5605232475052
21.7900000000000	49.5605170431577
21.8000000000000	49.5605111928376
21.8100000000000	49.5605056953349
21.8200000000000	49.5605005494378
21.8300000000000	49.5604957539331
21.8400000000000	49.5604913076061
21.8500000000000	49.5604872092403
21.8600000000000	49.5604834576180
21.8700000000000	49.5604800515197
21.8800000000000	49.5604769897249
21.8900000000000	49.5604742710111
21.9000000000000	49.5604718941550
21.9100000000000	49.5604698579314
21.9200000000000	49.5604681611142
21.9300000000000	49.5604668024757
21.9400000000000	49.5604657807870
21.9500000000000	49.5604650948179
21.9600000000000	49.5604647433370
21.9700000000000	49.5604647251117
21.9800000000000	49.5604650389082
21.9900000000000	49.5604656834914
22	49.5604666576253
22.0100000000000	49.5604679600727
22.0200000000000	49.5604695895952
22.0300000000000	49.5604715449534
22.0400000000000	49.5604738249070
22.0500000000000	49.5604764282146
22.0600000000000	49.5604793536337
22.0700000000000	49.5604825999209
22.0800000000000	49.5604861658320
22.0900000000000	49.5604900501218
22.1000000000000	49.5604942515442
22.1100000000000	49.5604987688522
22.1200000000000	49.5605036007981
22.1300000000000	49.5605087461332
22.1400000000000	49.5605142036081
22.1500000000000	49.5605199719728
22.1600000000000	49.5605260499764
22.1700000000000	49.5605324363672
22.1800000000000	49.5605391298929
22.1900000000000	49.5605461293007
22.2000000000000	49.5605534333369
22.2100000000000	49.5605610407474
22.2200000000000	49.5605689502772
22.2300000000000	49.5605771606712
22.2400000000000	49.5605856706733
22.2500000000000	49.5605944790271
22.2600000000000	49.5606035844758
22.2700000000000	49.5606129857618
22.2800000000000	49.5606226816274
22.2900000000000	49.5606326708143
22.3000000000000	49.5606429520638
22.3100000000000	49.5606535241167
22.3200000000000	49.5606643857138
22.3300000000000	49.5606755355953
22.3400000000000	49.5606869725010
22.3500000000000	49.5606986951707
22.3600000000000	49.5607107023436
22.3700000000000	49.5607229927591
22.3800000000000	49.5607355651558
22.3900000000000	49.5607484182727
22.4000000000000	49.5607615508482
22.4100000000000	49.5607749616207
22.4200000000000	49.5607886493285
22.4300000000000	49.5608026127097
22.4400000000000	49.5608168505024
22.4500000000000	49.5608313614446
22.4600000000000	49.5608461442743
22.4700000000000	49.5608611977294
22.4800000000000	49.5608765205478
22.4900000000000	49.5608921114675
22.5000000000000	49.5609079692266
22.5100000000000	49.5609240925631
22.5200000000000	49.5609404802151
22.5300000000000	49.5609571309210
22.5400000000000	49.5609740434192
22.5500000000000	49.5609912164482
22.5600000000000	49.5610086487468
22.5700000000000	49.5610263390539
22.5800000000000	49.5610442861086
22.5900000000000	49.5610624886503
22.6000000000000	49.5610809454187
22.6100000000000	49.5610996551537
22.6200000000000	49.5611186165956
22.6300000000000	49.5611378284848
22.6400000000000	49.5611572895622
22.6500000000000	49.5611769985691
22.6600000000000	49.5611969542472
22.6700000000000	49.5612171553383
22.6800000000000	49.5612376005851
22.6900000000000	49.5612582887304
22.7000000000000	49.5612792185174
22.7100000000000	49.5613003886902
22.7200000000000	49.5613217979929
22.7300000000000	49.5613434451706
22.7400000000000	49.5613653289685
22.7500000000000	49.5613874481326
22.7600000000000	49.5614098014095
22.7700000000000	49.5614323875464
22.7800000000000	49.5614552052909
22.7900000000000	49.5614782533916
22.8000000000000	49.5615015305974
22.8100000000000	49.5615250356581
22.8200000000000	49.5615487673241
22.8300000000000	49.5615727243466
22.8400000000000	49.5615969054775
22.8500000000000	49.5616213094694
22.8600000000000	49.5616459350758
22.8700000000000	49.5616707810508
22.8800000000000	49.5616958461494
22.8900000000000	49.5617211291275
22.9000000000000	49.5617466287418
22.9100000000000	49.5617723437498
22.9200000000000	49.5617982729100
22.9300000000000	49.5618244149816
22.9400000000000	49.5618507687251
22.9500000000000	49.5618773329014
22.9600000000000	49.5619041062729
22.9700000000000	49.5619310876025
22.9800000000000	49.5619582756545
22.9900000000000	49.5619856691939
23	49.5620132669869
23.0100000000000	49.5620410678007
23.0200000000000	49.5620690704034
23.0300000000000	49.5620972735645
23.0400000000000	49.5621256760544
23.0500000000000	49.5621542766446
23.0600000000000	49.5621830741078
23.0700000000000	49.5622120672177
23.0800000000000	49.5622412547493
23.0900000000000	49.5622706354789
23.1000000000000	49.5623002081837
23.1100000000000	49.5623299716424
23.1200000000000	49.5623599246346
23.1300000000000	49.5623900659415
23.1400000000000	49.5624203943454
23.1500000000000	49.5624509086298
23.1600000000000	49.5624816075797
23.1700000000000	49.5625124899811
23.1800000000000	49.5625435546217
23.1900000000000	49.5625748002904
23.2000000000000	49.5626062257772
23.2100000000000	49.5626378298739
23.2200000000000	49.5626696113735
23.2300000000000	49.5627015690702
23.2400000000000	49.5627337017600
23.2500000000000	49.5627660082402
23.2600000000000	49.5627984873093
23.2700000000000	49.5628311377677
23.2800000000000	49.5628639584170
23.2900000000000	49.5628969480604
23.3000000000000	49.5629301055025
23.3100000000000	49.5629634295495
23.3200000000000	49.5629969190093
23.3300000000000	49.5630305726911
23.3400000000000	49.5630643894059
23.3500000000000	49.5630983679661
23.3600000000000	49.5631325071858
23.3700000000000	49.5631668058807
23.3800000000000	49.5632012628681
23.3900000000000	49.5632358769671
23.4000000000000	49.5632706469983
23.4100000000000	49.5633055717840
23.4200000000000	49.5633406501482
23.4300000000000	49.5633758809166
23.4400000000000	49.5634112629167
23.4500000000000	49.5634467949777
23.4600000000000	49.5634824759304
23.4700000000000	49.5635183046075
23.4800000000000	49.5635542798434
23.4900000000000	49.5635904004745
23.5000000000000	49.5636266653386
23.5100000000000	49.5636630732758
23.5200000000000	49.5636996231275
23.5300000000000	49.5637363137374
23.5400000000000	49.5637731439508
23.5500000000000	49.5638101126149
23.5600000000000	49.5638472185789
23.5700000000000	49.5638844606937
23.5800000000000	49.5639218378122
23.5900000000000	49.5639593487893
23.6000000000000	49.5639969924816
23.6100000000000	49.5640347677480
23.6200000000000	49.5640726734491
23.6300000000000	49.5641107084474
23.6400000000000	49.5641488716076
23.6500000000000	49.5641871617962
23.6600000000000	49.5642255778819
23.6700000000000	49.5642641187352
23.6800000000000	49.5643027832288
23.6900000000000	49.5643415702374
23.7000000000000	49.5643804786377
23.7100000000000	49.5644195073085
23.7200000000000	49.5644586551307
23.7300000000000	49.5644979209872
23.7400000000000	49.5645373037631
23.7500000000000	49.5645768023456
23.7600000000000	49.5646164156239
23.7700000000000	49.5646561424895
23.7800000000000	49.5646959818359
23.7900000000000	49.5647359325589
23.8000000000000	49.5647759935563
23.8100000000000	49.5648161637283
23.8200000000000	49.5648564419771
23.8300000000000	49.5648968272071
23.8400000000000	49.5649373183251
23.8500000000000	49.5649779142398
23.8600000000000	49.5650186138624
23.8700000000000	49.5650594161064
23.8800000000000	49.5651003198872
23.8900000000000	49.5651413241228
23.9000000000000	49.5651824277333
23.9100000000000	49.5652236296412
23.9200000000000	49.5652649287712
23.9300000000000	49.5653063240502
23.9400000000000	49.5653478144078
23.9500000000000	49.5653893987755
23.9600000000000	49.5654310760873
23.9700000000000	49.5654728452796
23.9800000000000	49.5655147052911
23.9900000000000	49.5655566550629
24	49.5655986935383
24.0100000000000	49.5656408196632
24.0200000000000	49.5656830323858
24.0300000000000	49.5657253306567
24.0400000000000	49.5657677134289
24.0500000000000	49.5658101796578
24.0600000000000	49.5658527283014
24.0700000000000	49.5658953583199
24.0800000000000	49.5659380686760
24.0900000000000	49.5659808583350
24.1000000000000	49.5660237262645
24.1100000000000	49.5660666714347
24.1200000000000	49.5661096928181
24.1300000000000	49.5661527893899
24.1400000000000	49.5661959601276
24.1500000000000	49.5662392040114
24.1600000000000	49.5662825200238
24.1700000000000	49.5663259071501
24.1800000000000	49.5663693643780
24.1900000000000	49.5664128906975
24.2000000000000	49.5664564851015
24.2100000000000	49.5665001465852
24.2200000000000	49.5665438741467
24.2300000000000	49.5665876667862
24.2400000000000	49.5666315235069
24.2500000000000	49.5666754433143
24.2600000000000	49.5667194252167
24.2700000000000	49.5667634682248
24.2800000000000	49.5668075713521
24.2900000000000	49.5668517336146
24.3000000000000	49.5668959540309
24.3100000000000	49.5669402316224
24.3200000000000	49.5669845654129
24.3300000000000	49.5670289544291
24.3400000000000	49.5670733977000
24.3500000000000	49.5671178942577
24.3600000000000	49.5671624431366
24.3700000000000	49.5672070433740
24.3800000000000	49.5672516940097
24.3900000000000	49.5672963940863
24.4000000000000	49.5673411426491
24.4100000000000	49.5673859387461
24.4200000000000	49.5674307814280
24.4300000000000	49.5674756697480
24.4400000000000	49.5675206027623
24.4500000000000	49.5675655795299
24.4600000000000	49.5676105991120
24.4700000000000	49.5676556605732
24.4800000000000	49.5677007629804
24.4900000000000	49.5677459054035
24.5000000000000	49.5677910869148
24.5100000000000	49.5678363065898
24.5200000000000	49.5678815635065
24.5300000000000	49.5679268567457
24.5400000000000	49.5679721853911
24.5500000000000	49.5680175485290
24.5600000000000	49.5680629452486
24.5700000000000	49.5681083746419
24.5800000000000	49.5681538358037
24.5900000000000	49.5681993278315
24.6000000000000	49.5682448498257
24.6100000000000	49.5682904008895
24.6200000000000	49.5683359801290
24.6300000000000	49.5683815866530
24.6400000000000	49.5684272195731
24.6500000000000	49.5684728780038
24.6600000000000	49.5685185610626
24.6700000000000	49.5685642678696
24.6800000000000	49.5686099975477
24.6900000000000	49.5686557492231
24.7000000000000	49.5687015220242
24.7100000000000	49.5687473150829
24.7200000000000	49.5687931275334
24.7300000000000	49.5688389585133
24.7400000000000	49.5688848071627
24.7500000000000	49.5689306726247
24.7600000000000	49.5689765540453
24.7700000000000	49.5690224505733
24.7800000000000	49.5690683613606
24.7900000000000	49.5691142855618
24.8000000000000	49.5691602223343
24.8100000000000	49.5692061708388
24.8200000000000	49.5692521302385
24.8300000000000	49.5692980996998
24.8400000000000	49.5693440783917
24.8500000000000	49.5693900654865
24.8600000000000	49.5694360601591
24.8700000000000	49.5694820615875
24.8800000000000	49.5695280689526
24.8900000000000	49.5695740814382
24.9000000000000	49.5696200982310
24.9100000000000	49.5696661185207
24.9200000000000	49.5697121414999
24.9300000000000	49.5697581663642
24.9400000000000	49.5698041923121
24.9500000000000	49.5698502185450
24.9600000000000	49.5698962442675
24.9700000000000	49.5699422686867
24.9800000000000	49.5699882910132
24.9900000000000	49.5700343104601
25	49.5700803262436
25.0100000000000	49.5701263375831
25.0200000000000	49.5701723437007
25.0300000000000	49.5702183438216
25.0400000000000	49.5702643371738
25.0500000000000	49.5703103229885
25.0600000000000	49.5703563004997
25.0700000000000	49.5704022689446
25.0800000000000	49.5704482275631
25.0900000000000	49.5704941755983
25.1000000000000	49.5705401122961
25.1100000000000	49.5705860369057
25.1200000000000	49.5706319486790
25.1300000000000	49.5706778468709
25.1400000000000	49.5707237307394
25.1500000000000	49.5707695995455
25.1600000000000	49.5708154525532
25.1700000000000	49.5708612890295
25.1800000000000	49.5709071082442
25.1900000000000	49.5709529094704
25.2000000000000	49.5709986919840
25.2100000000000	49.5710444550640
25.2200000000000	49.5710901979924
25.2300000000000	49.5711359200541
25.2400000000000	49.5711816205372
25.2500000000000	49.5712272987326
25.2600000000000	49.5712729539345
25.2700000000000	49.5713185854397
25.2800000000000	49.5713641925483
25.2900000000000	49.5714097745635
25.3000000000000	49.5714553307911
25.3100000000000	49.5715008605404
25.3200000000000	49.5715463631235
25.3300000000000	49.5715918378553
25.3400000000000	49.5716372840541
25.3500000000000	49.5716827010410
25.3600000000000	49.5717280881402
25.3700000000000	49.5717734446788
25.3800000000000	49.5718187699871
25.3900000000000	49.5718640633983
25.4000000000000	49.5719093242486
25.4100000000000	49.5719545518772
25.4200000000000	49.5719997456265
25.4300000000000	49.5720449048418
25.4400000000000	49.5720900288714
25.4500000000000	49.5721351170666
25.4600000000000	49.5721801687818
25.4700000000000	49.5722251833743
25.4800000000000	49.5722701602047
25.4900000000000	49.5723150986363
25.5000000000000	49.5723599980355
25.5100000000000	49.5724048577719
25.5200000000000	49.5724496772178
25.5300000000000	49.5724944557489
25.5400000000000	49.5725391927437
25.5500000000000	49.5725838875836
25.5600000000000	49.5726285396532
25.5700000000000	49.5726731483402
25.5800000000000	49.5727177130351
25.5900000000000	49.5727622331316
25.6000000000000	49.5728067080262
25.6100000000000	49.5728511371186
25.6200000000000	49.5728955198115
25.6300000000000	49.5729398555105
25.6400000000000	49.5729841436243
25.6500000000000	49.5730283835646
25.6600000000000	49.5730725747462
25.6700000000000	49.5731167165866
25.6800000000000	49.5731608085067
25.6900000000000	49.5732048499301
25.7000000000000	49.5732488402836
25.7100000000000	49.5732927789970
25.7200000000000	49.5733366655030
25.7300000000000	49.5733804992372
25.7400000000000	49.5734242796385
25.7500000000000	49.5734680061487
25.7600000000000	49.5735116782123
25.7700000000000	49.5735552952773
25.7800000000000	49.5735988567942
25.7900000000000	49.5736423622169
25.8000000000000	49.5736858110020
25.8100000000000	49.5737292026093
25.8200000000000	49.5737725365015
25.8300000000000	49.5738158121441
25.8400000000000	49.5738590290060
25.8500000000000	49.5739021865587
25.8600000000000	49.5739452842768
25.8700000000000	49.5739883216380
25.8800000000000	49.5740312981228
25.8900000000000	49.5740742132149
25.9000000000000	49.5741170664006
25.9100000000000	49.5741598571696
25.9200000000000	49.5742025850143
25.9300000000000	49.5742452494301
25.9400000000000	49.5742878499154
25.9500000000000	49.5743303859716
25.9600000000000	49.5743728571030
25.9700000000000	49.5744152628168
25.9800000000000	49.5744576026234
25.9900000000000	49.5744998760357
26	49.5745420825701
26.0100000000000	49.5745842217455
26.0200000000000	49.5746262930840
26.0300000000000	49.5746682961105
26.0400000000000	49.5747102303530
26.0500000000000	49.5747520953422
26.0600000000000	49.5747938906119
26.0700000000000	49.5748356156989
26.0800000000000	49.5748772701427
26.0900000000000	49.5749188534859
26.1000000000000	49.5749603652739
26.1100000000000	49.5750018050551
26.1200000000000	49.5750431723809
26.1300000000000	49.5750844668055
26.1400000000000	49.5751256878859
26.1500000000000	49.5751668351823
26.1600000000000	49.5752079082574
26.1700000000000	49.5752489066773
26.1800000000000	49.5752898300105
26.1900000000000	49.5753306778288
26.2000000000000	49.5753714497066
26.2100000000000	49.5754121452213
26.2200000000000	49.5754527639532
26.2300000000000	49.5754933054856
26.2400000000000	49.5755337694043
26.2500000000000	49.5755741552983
26.2600000000000	49.5756144627595
26.2700000000000	49.5756546913824
26.2800000000000	49.5756948407646
26.2900000000000	49.5757349105063
26.3000000000000	49.5757749002110
26.3100000000000	49.5758148094845
26.3200000000000	49.5758546379359
26.3300000000000	49.5758943851769
26.3400000000000	49.5759340508221
26.3500000000000	49.5759736344889
26.3600000000000	49.5760131357976
26.3700000000000	49.5760525543713
26.3800000000000	49.5760918898360
26.3900000000000	49.5761311418204
26.4000000000000	49.5761703099559
26.4100000000000	49.5762093938771
26.4200000000000	49.5762483932210
26.4300000000000	49.5762873076277
26.4400000000000	49.5763261367400
26.4500000000000	49.5763648802034
26.4600000000000	49.5764035376662
26.4700000000000	49.5764421087797
26.4800000000000	49.5764805931977
26.4900000000000	49.5765189905771
26.5000000000000	49.5765573005772
26.5100000000000	49.5765955228603
26.5200000000000	49.5766336570915
26.5300000000000	49.5766717029386
26.5400000000000	49.5767096600720
26.5500000000000	49.5767475281651
26.5600000000000	49.5767853068938
26.5700000000000	49.5768229959371
26.5800000000000	49.5768605949764
26.5900000000000	49.5768981036959
26.6000000000000	49.5769355217827
26.6100000000000	49.5769728489264
26.6200000000000	49.5770100848195
26.6300000000000	49.5770472291570
26.6400000000000	49.5770842816370
26.6500000000000	49.5771212419597
26.6600000000000	49.5771581098287
26.6700000000000	49.5771948849497
26.6800000000000	49.5772315670315
26.6900000000000	49.5772681557853
26.7000000000000	49.5773046509251
26.7100000000000	49.5773410521677
26.7200000000000	49.5773773592323
26.7300000000000	49.5774135718410
26.7400000000000	49.5774496897184
26.7500000000000	49.5774857125919
26.7600000000000	49.5775216401915
26.7700000000000	49.5775574722497
26.7800000000000	49.5775932085019
26.7900000000000	49.5776288486859
26.8000000000000	49.5776643925422
26.8100000000000	49.5776998398140
26.8200000000000	49.5777351902471
26.8300000000000	49.5777704435898
26.8400000000000	49.5778055995932
26.8500000000000	49.5778406580107
26.8600000000000	49.5778756185987
26.8700000000000	49.5779104811158
26.8800000000000	49.5779452453234
26.8900000000000	49.5779799109856
26.9000000000000	49.5780144778687
26.9100000000000	49.5780489457420
26.9200000000000	49.5780833143769
26.9300000000000	49.5781175835479
26.9400000000000	49.5781517530315
26.9500000000000	49.5781858226073
26.9600000000000	49.5782197920569
26.9700000000000	49.5782536611647
26.9800000000000	49.5782874297179
26.9900000000000	49.5783210975056
27	49.5783546643200
27.0100000000000	49.5783881299555
27.0200000000000	49.5784214942090
27.0300000000000	49.5784547568802
27.0400000000000	49.5784879177709
27.0500000000000	49.5785209766857
27.0600000000000	49.5785539334314
27.0700000000000	49.5785867878176
27.0800000000000	49.5786195396562
27.0900000000000	49.5786521887615
27.1000000000000	49.5786847349503
27.1100000000000	49.5787171780421
27.1200000000000	49.5787495178584
27.1300000000000	49.5787817542235
27.1400000000000	49.5788138869640
27.1500000000000	49.5788459159091
27.1600000000000	49.5788778408900
27.1700000000000	49.5789096617408
27.1800000000000	49.5789413782978
27.1900000000000	49.5789729903996
27.2000000000000	49.5790044978875
27.2100000000000	49.5790359006048
27.2200000000000	49.5790671983975
27.2300000000000	49.5790983911139
27.2400000000000	49.5791294786047
27.2500000000000	49.5791604607228
27.2600000000000	49.5791913373237
27.2700000000000	49.5792221082651
27.2800000000000	49.5792527734071
27.2900000000000	49.5792833326121
27.3000000000000	49.5793137857450
27.3100000000000	49.5793441326728
27.3200000000000	49.5793743732650
27.3300000000000	49.5794045073933
27.3400000000000	49.5794345349318
27.3500000000000	49.5794644557569
27.3600000000000	49.5794942697472
27.3700000000000	49.5795239767838
27.3800000000000	49.5795535767498
27.3900000000000	49.5795830695309
27.4000000000000	49.5796124550148
27.4100000000000	49.5796417330916
27.4200000000000	49.5796709036536
27.4300000000000	49.5796999665955
27.4400000000000	49.5797289218141
27.4500000000000	49.5797577692084
27.4600000000000	49.5797865086799
27.4700000000000	49.5798151401320
27.4800000000000	49.5798436634705
27.4900000000000	49.5798720786033
27.5000000000000	49.5799003854408
27.5100000000000	49.5799285838953
27.5200000000000	49.5799566738813
27.5300000000000	49.5799846553157
27.5400000000000	49.5800125281174
27.5500000000000	49.5800402922076
27.5600000000000	49.5800679475096
27.5700000000000	49.5800954939487
27.5800000000000	49.5801229314528
27.5900000000000	49.5801502599514
27.6000000000000	49.5801774793766
27.6100000000000	49.5802045896624
27.6200000000000	49.5802315907450
27.6300000000000	49.5802584825626
27.6400000000000	49.5802852650557
27.6500000000000	49.5803119381668
27.6600000000000	49.5803385018405
27.6700000000000	49.5803649560236
27.6800000000000	49.5803913006648
27.6900000000000	49.5804175357150
27.7000000000000	49.5804436611273
27.7100000000000	49.5804696768565
27.7200000000000	49.5804955828599
27.7300000000000	49.5805213790964
27.7400000000000	49.5805470655274
27.7500000000000	49.5805726421161
27.7600000000000	49.5805981088276
27.7700000000000	49.5806234656294
27.7800000000000	49.5806487124906
27.7900000000000	49.5806738493826
27.8000000000000	49.5806988762787
27.8100000000000	49.5807237931542
27.8200000000000	49.5807485999865
27.8300000000000	49.5807732967548
27.8400000000000	49.5807978834403
27.8500000000000	49.5808223600264
27.8600000000000	49.5808467264982
27.8700000000000	49.5808709828428
27.8800000000000	49.5808951290494
27.8900000000000	49.5809191651091
27.9000000000000	49.5809430910147
27.9100000000000	49.5809669067612
27.9200000000000	49.5809906123454
27.9300000000000	49.5810142077661
27.9400000000000	49.5810376930239
27.9500000000000	49.5810610681213
27.9600000000000	49.5810843330628
27.9700000000000	49.5811074878548
27.9800000000000	49.5811305325053
27.9900000000000	49.5811534670245
28	49.5811762914243
28.0100000000000	49.5811990057186
28.0200000000000	49.5812216099228
28.0300000000000	49.5812441040547
28.0400000000000	49.5812664881333
28.0500000000000	49.5812887621800
28.0600000000000	49.5813109262176
28.0700000000000	49.5813329802710
28.0800000000000	49.5813549243667
28.0900000000000	49.5813767585331
28.1000000000000	49.5813984828005
28.1100000000000	49.5814200972007
28.1200000000000	49.5814416017676
28.1300000000000	49.5814629965366
28.1400000000000	49.5814842815450
28.1500000000000	49.5815054568318
28.1600000000000	49.5815265224379
28.1700000000000	49.5815474784058
28.1800000000000	49.5815683247797
28.1900000000000	49.5815890616057
28.2000000000000	49.5816096889314
28.2100000000000	49.5816302068062
28.2200000000000	49.5816506152814
28.2300000000000	49.5816709144097
28.2400000000000	49.5816911042456
28.2500000000000	49.5817111848454
28.2600000000000	49.5817311562670
28.2700000000000	49.5817510185699
28.2800000000000	49.5817707718152
28.2900000000000	49.5817904160660
28.3000000000000	49.5818099513867
28.3100000000000	49.5818293778435
28.3200000000000	49.5818486955042
28.3300000000000	49.5818679044383
28.3400000000000	49.5818870047166
28.3500000000000	49.5819059964120
28.3600000000000	49.5819248795987
28.3700000000000	49.5819436543526
28.3800000000000	49.5819623207510
28.3900000000000	49.5819808788731
28.4000000000000	49.5819993287994
28.4100000000000	49.5820176706122
28.4200000000000	49.5820359043951
28.4300000000000	49.5820540302336
28.4400000000000	49.5820720482144
28.4500000000000	49.5820899584258
28.4600000000000	49.5821077609580
28.4700000000000	49.5821254559022
28.4800000000000	49.5821430433514
28.4900000000000	49.5821605234002
28.5000000000000	49.5821778961445
28.5100000000000	49.5821951616818
28.5200000000000	49.5822123201110
28.5300000000000	49.5822293715326
28.5400000000000	49.5822463160485
28.5500000000000	49.5822631537622
28.5600000000000	49.5822798847784
28.5700000000000	49.5822965092035
28.5800000000000	49.5823130271452
28.5900000000000	49.5823294387128
28.6000000000000	49.5823457440168
28.6100000000000	49.5823619431693
28.6200000000000	49.5823780362837
28.6300000000000	49.5823940234750
28.6400000000000	49.5824099048595
28.6500000000000	49.5824256805547
28.6600000000000	49.5824413506798
28.6700000000000	49.5824569153551
28.6800000000000	49.5824723747027
28.6900000000000	49.5824877288455
28.7000000000000	49.5825029779082
28.7100000000000	49.5825181220166
28.7200000000000	49.5825331612981
28.7300000000000	49.5825480958811
28.7400000000000	49.5825629258957
28.7500000000000	49.5825776514730
28.7600000000000	49.5825922727456
28.7700000000000	49.5826067898474
28.7800000000000	49.5826212029135
28.7900000000000	49.5826355120804
28.8000000000000	49.5826497174859
28.8100000000000	49.5826638192689
28.8200000000000	49.5826778175699
28.8300000000000	49.5826917125303
28.8400000000000	49.5827055042930
28.8500000000000	49.5827191930021
28.8600000000000	49.5827327788029
28.8700000000000	49.5827462618420
28.8800000000000	49.5827596422672
28.8900000000000	49.5827729202275
28.9000000000000	49.5827860958732
28.9100000000000	49.5827991693556
28.9200000000000	49.5828121408276
28.9300000000000	49.5828250104428
28.9400000000000	49.5828377783564
28.9500000000000	49.5828504447245
28.9600000000000	49.5828630097046
28.9700000000000	49.5828754734552
28.9800000000000	49.5828878361361
28.9900000000000	49.5829000979081
29	49.5829122589332
29.0100000000000	49.5829243193746
29.0200000000000	49.5829362793967
29.0300000000000	49.5829481391647
29.0400000000000	49.5829598988453
29.0500000000000	49.5829715586061
29.0600000000000	49.5829831186158
29.0700000000000	49.5829945790443
29.0800000000000	49.5830059400626
29.0900000000000	49.5830172018425
29.1000000000000	49.5830283645574
29.1100000000000	49.5830394283813
29.1200000000000	49.5830503934894
29.1300000000000	49.5830612600580
29.1400000000000	49.5830720282645
29.1500000000000	49.5830826982872
29.1600000000000	49.5830932703056
29.1700000000000	49.5831037445000
29.1800000000000	49.5831141210520
29.1900000000000	49.5831244001439
29.2000000000000	49.5831345819593
29.2100000000000	49.5831446666827
29.2200000000000	49.5831546544995
29.2300000000000	49.5831645455962
29.2400000000000	49.5831743401601
29.2500000000000	49.5831840383798
29.2600000000000	49.5831936404446
29.2700000000000	49.5832031465447
29.2800000000000	49.5832125568716
29.2900000000000	49.5832218716174
29.3000000000000	49.5832310909752
29.3100000000000	49.5832402151392
29.3200000000000	49.5832492443045
29.3300000000000	49.5832581786668
29.3400000000000	49.5832670184232
29.3500000000000	49.5832757637713
29.3600000000000	49.5832844149098
29.3700000000000	49.5832929720382
29.3800000000000	49.5833014353569
29.3900000000000	49.5833098050673
29.4000000000000	49.5833180813716
29.4100000000000	49.5833262644727
29.4200000000000	49.5833343545746
29.4300000000000	49.5833423518819
29.4400000000000	49.5833502566004
29.4500000000000	49.5833580689364
29.4600000000000	49.5833657890971
29.4700000000000	49.5833734172907
29.4800000000000	49.5833809537261
29.4900000000000	49.5833883986129
29.5000000000000	49.5833957521616
29.5100000000000	49.5834030145836
29.5200000000000	49.5834101860910
29.5300000000000	49.5834172668966
29.5400000000000	49.5834242572141
29.5500000000000	49.5834311572580
29.5600000000000	49.5834379672434
29.5700000000000	49.5834446873862
29.5800000000000	49.5834513179033
29.5900000000000	49.5834578590119
29.6000000000000	49.5834643109304
29.6100000000000	49.5834706738776
29.6200000000000	49.5834769480732
29.6300000000000	49.5834831337375
29.6400000000000	49.5834892310916
29.6500000000000	49.5834952403573
29.6600000000000	49.5835011617571
29.6700000000000	49.5835069955141
29.6800000000000	49.5835127418522
29.6900000000000	49.5835184009959
29.7000000000000	49.5835239731705
29.7100000000000	49.5835294586017
29.7200000000000	49.5835348575163
29.7300000000000	49.5835401701413
29.7400000000000	49.5835453967046
29.7500000000000	49.5835505374347
29.7600000000000	49.5835555925607
29.7700000000000	49.5835605623123
29.7800000000000	49.5835654469200
29.7900000000000	49.5835702466146
29.8000000000000	49.5835749616279
29.8100000000000	49.5835795921920
29.8200000000000	49.5835841385397
29.8300000000000	49.5835886009044
29.8400000000000	49.5835929795202
29.8500000000000	49.5835972746214
29.8600000000000	49.5836014864433
29.8700000000000	49.5836056152216
29.8800000000000	49.5836096611926
29.8900000000000	49.5836136245929
29.9000000000000	49.5836175056601
29.9100000000000	49.5836213046320
29.9200000000000	49.5836250217471
29.9300000000000	49.5836286572442
29.9400000000000	49.5836322113630
29.9500000000000	49.5836356843434
29.9600000000000	49.5836390764259
29.9700000000000	49.5836423878516
29.9800000000000	49.5836456188621
29.9900000000000	49.5836487696992
30	49.5836518406056

==> figures/data/0f/dataC.txt <==
0	50
0.0100000000000000	50
0.0200000000000000	50
0.0300000000000000	50
0.0400000000000000	50
0.0500000000000000	50
0.0600000000000000	50
0.0700000000000000	50
0.0800000000000000	50
0.0900000000000000	50
0.100000000000000	50
0.110000000000000	50
0.120000000000000	50
0.130000000000000	50
0.140000000000000	50
0.150000000000000	50
0.160000000000000	50
0.170000000000000	50
0.180000000000000	50
0.190000000000000	50
0.200000000000000	50
0.210000000000000	50
0.220000000000000	50
0.230000000000000	50
0.240000000000000	50
0.250000000000000	50
0.260000000000000	50
0.270000000000000	50
0.280000000000000	50
0.290000000000000	50
0.300000000000000	50
0.310000000000000	50
0.320000000000000	50
0.330000000000000	50
0.340000000000000	50
0.350000000000000	50
0.360000000000000	50
0.370000000000000	50
0.380000000000000	50
0.390000000000000	50
0.400000000000000	50
0.410000000000000	50
0.420000000000000	50
0.430000000000000	50
0.440000000000000	50
0.450000000000000	50
0.460000000000000	50
0.470000000000000	50
0.480000000000000	50
0.490000000000000	50
0.500000000000000	50
0.510000000000000	50
0.520000000000000	50
0.530000000000000	50
0.540000000000000	50
0.550000000000000	50
0.560000000000000	50
0.570000000000000	50
0.580000000000000	50
0.590000000000000	50
0.600000000000000	50
0.610000000000000	50
0.620000000000000	50
0.630000000000000	50
0.640000000000000	50
0.650000000000000	50
0.660000000000000	50
0.670000000000000	50
0.680000000000000	50
0.690000000000000	50
0.700000000000000	50
0.710000000000000	50
0.720000000000000	50
0.730000000000000	50
0.740000000000000	50
0.750000000000000	50
0.760000000000000	50
0.770000000000000	50
0.780000000000000	50
0.790000000000000	50
0.800000000000000	50
0.810000000000000	50
0.820000000000000	50
0.830000000000000	50
0.840000000000000	50
0.850000000000000	50
0.860000000000000	50
0.870000000000000	50
0.880000000000000	50
0.890000000000000	50
0.900000000000000	50
0.910000000000000	50
0.920000000000000	50
0.930000000000000	50
0.940000000000000	50
0.950000000000000	50
0.960000000000000	50
0.970000000000000	50
0.980000000000000	50
0.990000000000000	50
1	50
1.01000000000000	49.9975092149154
1.02000000000000	49.9950213563421
1.03000000000000	49.9925364405490
1.04000000000000	49.9900544837297
1.05000000000000	49.9875755020029
1.06000000000000	49.9850995114123
1.07000000000000	49.9826265279267
1.08000000000000	49.9801565674399
1.09000000000000	49.9776896457711
1.10000000000000	49.9752257786645
1.11000000000000	49.9727649817897
1.12000000000000	49.9703072707417
1.13000000000000	49.9678526610409
1.14000000000000	49.9654011681331
1.15000000000000	49.9629528073895
1.16000000000000	49.9605075941073
1.17000000000000	49.9580655435088
1.18000000000000	49.9556266707425
1.19000000000000	49.9531909908824
1.20000000000000	49.9507585189283
1.21000000000000	49.9483292698060
1.22000000000000	49.9459032583672
1.23000000000000	49.9434804993896
1.24000000000000	49.9410610075771
1.25000000000000	49.9386447975595
1.26000000000000	49.9362318838930
1.27000000000000	49.9338222810600
1.28000000000000	49.9314160034693
1.29000000000000	49.9290130654561
1.30000000000000	49.9266134812818
1.31000000000000	49.9242172651348
1.32000000000000	49.9218244311298
1.33000000000000	49.9194349933081
1.34000000000000	49.9170489656380
1.35000000000000	49.9146663620145
1.36000000000000	49.9122871962595
1.37000000000000	49.9099114821217
1.38000000000000	49.9075392332770
1.39000000000000	49.9051704633284
1.40000000000000	49.9028051858060
1.41000000000000	49.9004434141671
1.42000000000000	49.8980851617963
1.43000000000000	49.8957304420058
1.44000000000000	49.8933792680350
1.45000000000000	49.8910316530510
1.46000000000000	49.8886876101484
1.47000000000000	49.8863471523496
1.48000000000000	49.8840102926047
1.49000000000000	49.8816770437915
1.50000000000000	49.8793474187161
1.51000000000000	49.8770214301121
1.52000000000000	49.8746990906416
1.53000000000000	49.8723804128946
1.54000000000000	49.8700654093894
1.55000000000000	49.8677540925727
1.56000000000000	49.8654464748193
1.57000000000000	49.8631425684329
1.58000000000000	49.8608423856454
1.59000000000000	49.8585459386174
1.60000000000000	49.8562532394383
1.61000000000000	49.8539643001264
1.62000000000000	49.8516791326285
1.63000000000000	49.8493977488209
1.64000000000000	49.8471201605084
1.65000000000000	49.8448463794252
1.66000000000000	49.8425764172349
1.67000000000000	49.8403102855300
1.68000000000000	49.8380479958327
1.69000000000000	49.8357895595945
1.70000000000000	49.8335349881965
1.71000000000000	49.8312842929496
1.72000000000000	49.8290374850941
1.73000000000000	49.8267945758005
1.74000000000000	49.8245555761689
1.75000000000000	49.8223204972297
1.76000000000000	49.8200893499430
1.77000000000000	49.8178621451995
1.78000000000000	49.8156388938199
1.79000000000000	49.8134196065553
1.80000000000000	49.8112042940872
1.81000000000000	49.8089929670279
1.82000000000000	49.8067856359200
1.83000000000000	49.8045823112371
1.84000000000000	49.8023830033834
1.85000000000000	49.8001877226942
1.86000000000000	49.7979964794356
1.87000000000000	49.7958092838050
1.88000000000000	49.7936261459309
1.89000000000000	49.7914470758730
1.90000000000000	49.7892720836226
1.91000000000000	49.7871011791022
1.92000000000000	49.7849343721663
1.93000000000000	49.7827716726005
1.94000000000000	49.7806130901226
1.95000000000000	49.7784586343822
1.96000000000000	49.7763083149608
1.97000000000000	49.7741621413718
1.98000000000000	49.7720201230610
1.99000000000000	49.7698822694065
2	49.7677485897185
2.01000000000000	49.7656190932398
2.02000000000000	49.7634937891457
2.03000000000000	49.7613726865444
2.04000000000000	49.7592557944765
2.05000000000000	49.7571431219157
2.06000000000000	49.7550346777686
2.07000000000000	49.7529304708747
2.08000000000000	49.7508305100070
2.09000000000000	49.7487348038714
2.10000000000000	49.7466433611076
2.11000000000000	49.7445561902882
2.12000000000000	49.7424732999200
2.13000000000000	49.7403946984430
2.14000000000000	49.7383203942312
2.15000000000000	49.7362503955925
2.16000000000000	49.7341847107688
2.17000000000000	49.7321233479359
2.18000000000000	49.7300663152041
2.19000000000000	49.7280136206178
2.20000000000000	49.7259652721559
2.21000000000000	49.7239212777319
2.22000000000000	49.7218816451937
2.23000000000000	49.7198463823243
2.24000000000000	49.7178154968412
2.25000000000000	49.7157889963970
2.26000000000000	49.7137668885795
2.27000000000000	49.7117491809114
2.28000000000000	49.7097358808508
2.29000000000000	49.7077269957914
2.30000000000000	49.7057225330621
2.31000000000000	49.7037224999276
2.32000000000000	49.7017269035882
2.33000000000000	49.6997357511801
2.34000000000000	49.6977490497755
2.35000000000000	49.6957668063826
2.36000000000000	49.6937890279458
2.37000000000000	49.6918157213456
2.38000000000000	49.6898468933992
2.39000000000000	49.6878825508601
2.40000000000000	49.6859227004186
2.41000000000000	49.6839673487014
2.42000000000000	49.6820165022723
2.43000000000000	49.6800701676322
2.44000000000000	49.6781283512187
2.45000000000000	49.6761910594068
2.46000000000000	49.6742582985089
2.47000000000000	49.6723300747747
2.48000000000000	49.6704063943913
2.49000000000000	49.6684872634837
2.50000000000000	49.6665726881146
2.51000000000000	49.6646626742844
2.52000000000000	49.6627572279318
2.53000000000000	49.6608563549335
2.54000000000000	49.6589600611042
2.55000000000000	49.6570683521972
2.56000000000000	49.6551812339043
2.57000000000000	49.6532987118558
2.58000000000000	49.6514207916207
2.59000000000000	49.6495474787068
2.60000000000000	49.6476787785608
2.61000000000000	49.6458146965687
2.62000000000000	49.6439552380555
2.63000000000000	49.6421004082854
2.64000000000000	49.6402502124623
2.65000000000000	49.6384046557293
2.66000000000000	49.6365637431695
2.67000000000000	49.6347274798056
2.68000000000000	49.6328958706001
2.69000000000000	49.6310689204558
2.70000000000000	49.6292466342154
2.71000000000000	49.6274290166621
2.72000000000000	49.6256160725192
2.73000000000000	49.6238078064507
2.74000000000000	49.6220042230612
2.75000000000000	49.6202053268961
2.76000000000000	49.6184111224416
2.77000000000000	49.6166216141249
2.78000000000000	49.6148368063145
2.79000000000000	49.6130567033198
2.80000000000000	49.6112813093918
2.81000000000000	49.6095106287232
2.82000000000000	49.6077446654478
2.83000000000000	49.6059834236416
2.84000000000000	49.6042269073223
2.85000000000000	49.6024751204496
2.86000000000000	49.6007280669253
2.87000000000000	49.5989857505934
2.88000000000000	49.5972481752404
2.89000000000000	49.5955153445953
2.90000000000000	49.5937872623296
2.91000000000000	49.5920639320575
2.92000000000000	49.5903453573363
2.93000000000000	49.5886315416662
2.94000000000000	49.5869224884904
2.95000000000000	49.5852182011955
2.96000000000000	49.5835186831114
2.97000000000000	49.5818239375117
2.98000000000000	49.5801339676133
2.99000000000000	49.5784487765772
3	49.5767683675081
3.01000000000000	49.5750927434547
3.02000000000000	49.5734219074099
3.03000000000000	49.5717558623111
3.04000000000000	49.5700946110397
3.05000000000000	49.5684381564219
3.06000000000000	49.5667865012285
3.07000000000000	49.5651396481750
3.08000000000000	49.5634975999221
3.09000000000000	49.5618603590753
3.10000000000000	49.5602279281853
3.11000000000000	49.5586003097481
3.12000000000000	49.5569775062054
3.13000000000000	49.5553595199442
3.14000000000000	49.5537463532972
3.15000000000000	49.5521380085431
3.16000000000000	49.5505344879065
3.17000000000000	49.5489357935580
3.18000000000000	49.5473419276146
3.19000000000000	49.5457528921395
3.20000000000000	49.5441686891425
3.21000000000000	49.5425893205799
3.22000000000000	49.5410147883550
3.23000000000000	49.5394450943176
3.24000000000000	49.5378802402649
3.25000000000000	49.5363202279409
3.26000000000000	49.5347650590373
3.27000000000000	49.5332147351928
3.28000000000000	49.5316692579939
3.29000000000000	49.5301286289747
3.30000000000000	49.5285928496172
3.31000000000000	49.5270619213511
3.32000000000000	49.5255358455544
3.33000000000000	49.5240146235533
3.34000000000000	49.5224982566223
3.35000000000000	49.5209867459844
3.36000000000000	49.5194800928111
3.37000000000000	49.5179782982229
3.38000000000000	49.5164813632888
3.39000000000000	49.5149892890273
3.40000000000000	49.5135020764056
3.41000000000000	49.5120197263404
3.42000000000000	49.5105422396979
3.43000000000000	49.5090696172937
3.44000000000000	49.5076018598930
3.45000000000000	49.5061389682112
3.46000000000000	49.5046809429132
3.47000000000000	49.5032277846143
3.48000000000000	49.5017794938799
3.49000000000000	49.5003360712259
3.50000000000000	49.4988975171184
3.51000000000000	49.4974638319746
3.52000000000000	49.4960350161619
3.53000000000000	49.4946110699992
3.54000000000000	49.4931919937559
3.55000000000000	49.4917777876530
3.56000000000000	49.4903684518625
3.57000000000000	49.4889639865081
3.58000000000000	49.4875643916649
3.59000000000000	49.4861696673598
3.60000000000000	49.4847798135717
3.61000000000000	49.4833948302311
3.62000000000000	49.4820147172211
3.63000000000000	49.4806394743766
3.64000000000000	49.4792691014855
3.65000000000000	49.4779035982876
3.66000000000000	49.4765429644757
3.67000000000000	49.4751871996955
3.68000000000000	49.4738363035455
3.69000000000000	49.4724902755774
3.70000000000000	49.4711491152958
3.71000000000000	49.4698128221592
3.72000000000000	49.4684813955792
3.73000000000000	49.4671548349212
3.74000000000000	49.4658331395043
3.75000000000000	49.4645163086015
3.76000000000000	49.4632043414400
3.77000000000000	49.4618972372010
3.78000000000000	49.4605949950202
3.79000000000000	49.4592976139876
3.80000000000000	49.4580050931479
3.81000000000000	49.4567174315006
3.82000000000000	49.4554346279999
3.83000000000000	49.4541566815551
3.84000000000000	49.4528835910308
3.85000000000000	49.4516153552467
3.86000000000000	49.4503519729779
3.87000000000000	49.4490934429553
3.88000000000000	49.4478397638653
3.89000000000000	49.4465909343503
3.90000000000000	49.4453469530085
3.91000000000000	49.4441078183943
3.92000000000000	49.4428735290185
3.93000000000000	49.4416440833481
3.94000000000000	49.4404194798067
3.95000000000000	49.4391997167747
3.96000000000000	49.4379847925891
3.97000000000000	49.4367747055440
3.98000000000000	49.4355694538907
3.99000000000000	49.4343690358373
4	49.4331734495498
4.01000000000000	49.4319826931514
4.02000000000000	49.4307967647229
4.03000000000000	49.4296156623032
4.04000000000000	49.4284393838888
4.05000000000000	49.4272679274343
4.06000000000000	49.4261012908528
4.07000000000000	49.4249394720155
4.08000000000000	49.4237824687519
4.09000000000000	49.4226302788506
4.10000000000000	49.4214829000585
4.11000000000000	49.4203403300816
4.12000000000000	49.4192025665851
4.13000000000000	49.4180696071930
4.14000000000000	49.4169414494889
4.15000000000000	49.4158180910158
4.16000000000000	49.4146995292762
4.17000000000000	49.4135857617324
4.18000000000000	49.4124767858066
4.19000000000000	49.4113725988810
4.20000000000000	49.4102731982978
4.21000000000000	49.4091785813596
4.22000000000000	49.4080887453296
4.23000000000000	49.4070036874313
4.24000000000000	49.4059234048489
4.25000000000000	49.4048478947277
4.26000000000000	49.4037771541738
4.27000000000000	49.4027111802544
4.28000000000000	49.4016499699980
4.29000000000000	49.4005935203946
4.30000000000000	49.3995418283956
4.31000000000000	49.3984948909141
4.32000000000000	49.3974527048250
4.33000000000000	49.3964152669653
4.34000000000000	49.3953825741339
4.35000000000000	49.3943546230921
4.36000000000000	49.3933314105635
4.37000000000000	49.3923129332341
4.38000000000000	49.3912991877527
4.39000000000000	49.3902901707310
4.40000000000000	49.3892858787432
4.41000000000000	49.3882863083270
4.42000000000000	49.3872914559831
4.43000000000000	49.3863013181756
4.44000000000000	49.3853158913321
4.45000000000000	49.3843351718437
4.46000000000000	49.3833591560653
4.47000000000000	49.3823878403159
4.48000000000000	49.3814212208783
4.49000000000000	49.3804592939996
4.50000000000000	49.3795020558911
4.51000000000000	49.3785495027286
4.52000000000000	49.3776016306526
4.53000000000000	49.3766584357681
4.54000000000000	49.3757199141452
4.55000000000000	49.3747860618189
4.56000000000000	49.3738568747893
4.57000000000000	49.3729323490218
4.58000000000000	49.3720124804474
4.59000000000000	49.3710972649624
4.60000000000000	49.3701866984288
4.61000000000000	49.3692807766747
4.62000000000000	49.3683794954939
4.63000000000000	49.3674828506465
4.64000000000000	49.3665908378586
4.65000000000000	49.3657034528230
4.66000000000000	49.3648206911988
4.67000000000000	49.3639425486118
4.68000000000000	49.3630690206546
4.69000000000000	49.3622001028868
4.70000000000000	49.3613357908350
4.71000000000000	49.3604760799931
4.72000000000000	49.3596209658222
4.73000000000000	49.3587704437510
4.74000000000000	49.3579245091757
4.75000000000000	49.3570831574605
4.76000000000000	49.3562463839371
4.77000000000000	49.3554141839057
4.78000000000000	49.3545865526344
4.79000000000000	49.3537634853595
4.80000000000000	49.3529449772860
4.81000000000000	49.3521310235873
4.82000000000000	49.3513216194055
4.83000000000000	49.3505167598519
4.84000000000000	49.3497164400063
4.85000000000000	49.3489206549178
4.86000000000000	49.3481293996049
4.87000000000000	49.3473426690555
4.88000000000000	49.3465604582267
4.89000000000000	49.3457827620456
4.90000000000000	49.3450095754091
4.91000000000000	49.3442408931838
4.92000000000000	49.3434767102066
4.93000000000000	49.3427170212845
4.94000000000000	49.3419618211950
4.95000000000000	49.3412111046857
4.96000000000000	49.3404648664754
4.97000000000000	49.3397231012531
4.98000000000000	49.3389858036790
4.99000000000000	49.3382529683842
5	49.3375245899711
5.01000000000000	49.3368006630133
5.02000000000000	49.3360811820558
5.03000000000000	49.3353661416151
5.04000000000000	49.3346555361797
5.05000000000000	49.3339493602095
5.06000000000000	49.3332476081367
5.07000000000000	49.3325502743655
5.08000000000000	49.3318573532724
5.09000000000000	49.3311688392060
5.10000000000000	49.3304847264878
5.11000000000000	49.3298050094116
5.12000000000000	49.3291296822441
5.13000000000000	49.3284587392251
5.14000000000000	49.3277921745670
5.15000000000000	49.3271299824558
5.16000000000000	49.3264721570506
5.17000000000000	49.3258186924839
5.18000000000000	49.3251695828619
5.19000000000000	49.3245248222645
5.20000000000000	49.3238844047452
5.21000000000000	49.3232483243318
5.22000000000000	49.3226165750259
5.23000000000000	49.3219891508037
5.24000000000000	49.3213660456154
5.25000000000000	49.3207472533859
5.26000000000000	49.3201327680146
5.27000000000000	49.3195225833759
5.28000000000000	49.3189166933189
5.29000000000000	49.3183150916677
5.30000000000000	49.3177177722216
5.31000000000000	49.3171247287554
5.32000000000000	49.3165359550190
5.33000000000000	49.3159514447380
5.34000000000000	49.3153711916137
5.35000000000000	49.3147951893232
5.36000000000000	49.3142234315196
5.37000000000000	49.3136559118319
5.38000000000000	49.3130926238654
5.39000000000000	49.3125335612020
5.40000000000000	49.3119787173996
5.41000000000000	49.3114280859930
5.42000000000000	49.3108816604936
5.43000000000000	49.3103394343898
5.44000000000000	49.3098014011469
5.45000000000000	49.3092675542073
5.46000000000000	49.3087378869907
5.47000000000000	49.3082123928940
5.48000000000000	49.3076910652919
5.49000000000000	49.3071738975365
5.50000000000000	49.3066608829579
5.51000000000000	49.3061520148637
5.52000000000000	49.3056472865399
5.53000000000000	49.3051466912505
5.54000000000000	49.3046502222378
5.55000000000000	49.3041578727225
5.56000000000000	49.3036696359037
5.57000000000000	49.3031855049595
5.58000000000000	49.3027054730464
5.59000000000000	49.3022295333000
5.60000000000000	49.3017576788351
5.61000000000000	49.3012899027454
5.62000000000000	49.3008261981040
5.63000000000000	49.3003665579634
5.64000000000000	49.2999109753558
5.65000000000000	49.2994594432929
5.66000000000000	49.2990119547663
5.67000000000000	49.2985685027475
5.68000000000000	49.2981290801880
5.69000000000000	49.2976936800196
5.70000000000000	49.2972622951544
5.71000000000000	49.2968349184849
5.72000000000000	49.2964115428840
5.73000000000000	49.2959921612056
5.74000000000000	49.2955767662841
5.75000000000000	49.2951653509352
5.76000000000000	49.2947579079553
5.77000000000000	49.2943544301222
5.78000000000000	49.2939549101949
5.79000000000000	49.2935593409139
5.80000000000000	49.2931677150012
5.81000000000000	49.2927800251606
5.82000000000000	49.2923962640777
5.83000000000000	49.2920164244198
5.84000000000000	49.2916404988365
5.85000000000000	49.2912684799594
5.86000000000000	49.2909003604027
5.87000000000000	49.2905361327626
5.88000000000000	49.2901757896182
5.89000000000000	49.2898193235312
5.90000000000000	49.2894667270458
5.91000000000000	49.2891179926896
5.92000000000000	49.2887731129727
5.93000000000000	49.2884320803889
5.94000000000000	49.2880948874149
5.95000000000000	49.2877615265109
5.96000000000000	49.2874319901207
5.97000000000000	49.2871062706717
5.98000000000000	49.2867843605749
5.99000000000000	49.2864662522255
6	49.2861519380024
6.01000000000000	49.2858414102690
6.02000000000000	49.2855346613724
6.03000000000000	49.2852316836447
6.04000000000000	49.2849324694019
6.05000000000000	49.2846370109451
6.06000000000000	49.2843453005597
6.07000000000000	49.2840573305163
6.08000000000000	49.2837730930703
6.09000000000000	49.2834925804621
6.10000000000000	49.2832157849176
6.11000000000000	49.2829426986476
6.12000000000000	49.2826733138487
6.13000000000000	49.2824076227029
6.14000000000000	49.2821456173778
6.15000000000000	49.2818872900271
6.16000000000000	49.2816326327900
6.17000000000000	49.2813816377920
6.18000000000000	49.2811342971447
6.19000000000000	49.2808906029460
6.20000000000000	49.2806505472801
6.21000000000000	49.2804141222176
6.22000000000000	49.2801813198159
6.23000000000000	49.2799521321191
6.24000000000000	49.2797265511581
6.25000000000000	49.2795045689508
6.26000000000000	49.2792861775021
6.27000000000000	49.2790713688041
6.28000000000000	49.2788601348363
6.29000000000000	49.2786524675656
6.30000000000000	49.2784483589464
6.31000000000000	49.2782478009207
6.32000000000000	49.2780507854184
6.33000000000000	49.2778573043572
6.34000000000000	49.2776673496428
6.35000000000000	49.2774809131689
6.36000000000000	49.2772979868178
6.37000000000000	49.2771185624596
6.38000000000000	49.2769426319533
6.39000000000000	49.2767701871463
6.40000000000000	49.2766012198745
6.41000000000000	49.2764357219629
6.42000000000000	49.2762736852252
6.43000000000000	49.2761151014642
6.44000000000000	49.2759599624718
6.45000000000000	49.2758082600290
6.46000000000000	49.2756599859064
6.47000000000000	49.2755151318638
6.48000000000000	49.2753736896509
6.49000000000000	49.2752356510068
6.50000000000000	49.2751010076604
6.51000000000000	49.2749697513307
6.52000000000000	49.2748418737265
6.53000000000000	49.2747173665469
6.54000000000000	49.2745962214810
6.55000000000000	49.2744784302086
6.56000000000000	49.2743639843996
6.57000000000000	49.2742528757147
6.58000000000000	49.2741450958051
6.59000000000000	49.2740406363129
6.60000000000000	49.2739394888711
6.61000000000000	49.2738416451035
6.62000000000000	49.2737470966252
6.63000000000000	49.2736558350425
6.64000000000000	49.2735678519529
6.65000000000000	49.2734831389455
6.66000000000000	49.2734016876008
6.67000000000000	49.2733234894910
6.68000000000000	49.2732485361800
6.69000000000000	49.2731768192235
6.70000000000000	49.2731083301694
6.71000000000000	49.2730430605575
6.72000000000000	49.2729810019197
6.73000000000000	49.2729221457803
6.74000000000000	49.2728664836559
6.75000000000000	49.2728140070557
6.76000000000000	49.2727647074815
6.77000000000000	49.2727185764277
6.78000000000000	49.2726756053815
6.79000000000000	49.2726357858230
6.80000000000000	49.2725991092254
6.81000000000000	49.2725655670551
6.82000000000000	49.2725351507715
6.83000000000000	49.2725078518274
6.84000000000000	49.2724836616692
6.85000000000000	49.2724625717365
6.86000000000000	49.2724445734627
6.87000000000000	49.2724296582752
6.88000000000000	49.2724178175948
6.89000000000000	49.2724090428364
6.90000000000000	49.2724033254091
6.91000000000000	49.2724006567159
6.92000000000000	49.2724010281543
6.93000000000000	49.2724044311159
6.94000000000000	49.2724108569869
6.95000000000000	49.2724202971480
6.96000000000000	49.2724327429746
6.97000000000000	49.2724481858367
6.98000000000000	49.2724666170993
6.99000000000000	49.2724880281223
7	49.2725124102607
7.01000000000000	49.2725397548645
7.02000000000000	49.2725700532791
7.03000000000000	49.2726032968451
7.04000000000000	49.2726394768988
7.05000000000000	49.2726785847718
7.06000000000000	49.2727206117913
7.07000000000000	49.2727655492805
7.08000000000000	49.2728133885583
7.09000000000000	49.2728641209394
7.10000000000000	49.2729177377348
7.11000000000000	49.2729742302513
7.12000000000000	49.2730335897923
7.13000000000000	49.2730958076572
7.14000000000000	49.2731608751420
7.15000000000000	49.2732287835391
7.16000000000000	49.2732995241376
7.17000000000000	49.2733730882234
7.18000000000000	49.2734494670789
7.19000000000000	49.2735286519836
7.20000000000000	49.2736106342140
7.21000000000000	49.2736954050437
7.22000000000000	49.2737829557433
7.23000000000000	49.2738732775809
7.24000000000000	49.2739663618219
7.25000000000000	49.2740621997289
7.26000000000000	49.2741607825625
7.27000000000000	49.2742621015807
7.28000000000000	49.2743661480391
7.29000000000000	49.2744729131915
7.30000000000000	49.2745823882894
7.31000000000000	49.2746945645822
7.32000000000000	49.2748094333177
7.33000000000000	49.2749269857416
7.34000000000000	49.2750472130983
7.35000000000000	49.2751701066301
7.36000000000000	49.2752956575780
7.37000000000000	49.2754238571818
7.38000000000000	49.2755546966795
7.39000000000000	49.2756881673082
7.40000000000000	49.2758242603036
7.41000000000000	49.2759629669006
7.42000000000000	49.2761042783328
7.43000000000000	49.2762481858331
7.44000000000000	49.2763946806336
7.45000000000000	49.2765437539656
7.46000000000000	49.2766953970599
7.47000000000000	49.2768496011465
7.48000000000000	49.2770063574553
7.49000000000000	49.2771656572155
7.50000000000000	49.2773274916562
7.51000000000000	49.2774918520064
7.52000000000000	49.2776587294947
7.53000000000000	49.2778281153501
7.54000000000000	49.2780000008012
7.55000000000000	49.2781743770772
7.56000000000000	49.2783512354072
7.57000000000000	49.2785305670209
7.58000000000000	49.2787123631482
7.59000000000000	49.2788966150196
7.60000000000000	49.2790833138662
7.61000000000000	49.2792724509197
7.62000000000000	49.2794640174126
7.63000000000000	49.2796580045783
7.64000000000000	49.2798544036510
7.65000000000000	49.2800532058661
7.66000000000000	49.2802544024598
7.67000000000000	49.2804579846697
7.68000000000000	49.2806639437346
7.69000000000000	49.2808722708946
7.70000000000000	49.2810829573914
7.71000000000000	49.2812959944679
7.72000000000000	49.2815113733688
7.73000000000000	49.2817290853405
7.74000000000000	49.2819491216310
7.75000000000000	49.2821714734902
7.76000000000000	49.2823961321700
7.77000000000000	49.2826230889241
7.78000000000000	49.2828523350085
7.79000000000000	49.2830838616813
7.80000000000000	49.2833176602026
7.81000000000000	49.2835537218351
7.82000000000000	49.2837920378439
7.83000000000000	49.2840325994963
7.84000000000000	49.2842753980624
7.85000000000000	49.2845204248149
7.86000000000000	49.2847676710291
7.87000000000000	49.2850171279833
7.88000000000000	49.2852687869584
7.89000000000000	49.2855226392384
7.90000000000000	49.2857786761104
7.91000000000000	49.2860368888644
7.92000000000000	49.2862972687937
7.93000000000000	49.2865598071949
7.94000000000000	49.2868244953678
7.95000000000000	49.2870913246157
7.96000000000000	49.2873602862455
7.97000000000000	49.2876313715673
7.98000000000000	49.2879045718953
7.99000000000000	49.2881798785470
8	49.2884572828440
8.01000000000000	49.2887367761115
8.02000000000000	49.2890183496788
8.03000000000000	49.2893019948793
8.04000000000000	49.2895877030502
8.05000000000000	49.2898754655331
8.06000000000000	49.2901652736737
8.07000000000000	49.2904571188222
8.08000000000000	49.2907509923329
8.09000000000000	49.2910468855647
8.10000000000000	49.2913447898811
8.11000000000000	49.2916446966501
8.12000000000000	49.2919465972443
8.13000000000000	49.2922504830412
8.14000000000000	49.2925563454231
8.15000000000000	49.2928641757770
8.16000000000000	49.2931739654951
8.17000000000000	49.2934857059744
8.18000000000000	49.2937993886172
8.19000000000000	49.2941150048309
8.20000000000000	49.2944325460280
8.21000000000000	49.2947520036265
8.22000000000000	49.2950733690497
8.23000000000000	49.2953966337263
8.24000000000000	49.2957217890906
8.25000000000000	49.2960488265825
8.26000000000000	49.2963777376474
8.27000000000000	49.2967085137366
8.28000000000000	49.2970411463071
8.29000000000000	49.2973756268217
8.30000000000000	49.2977119467494
8.31000000000000	49.2980500975648
8.32000000000000	49.2983900707489
8.33000000000000	49.2987318577886
8.34000000000000	49.2990754501771
8.35000000000000	49.2994208394138
8.36000000000000	49.2997680170045
8.37000000000000	49.3001169744614
8.38000000000000	49.3004677033031
8.39000000000000	49.3008201950547
8.40000000000000	49.3011744412479
8.41000000000000	49.3015304334213
8.42000000000000	49.3018881631197
8.43000000000000	49.3022476218953
8.44000000000000	49.3026088013066
8.45000000000000	49.3029716929193
8.46000000000000	49.3033362883061
8.47000000000000	49.3037025790466
8.48000000000000	49.3040705567275
8.49000000000000	49.3044402129429
8.50000000000000	49.3048115392938
8.51000000000000	49.3051845273887
8.52000000000000	49.3055591688434
8.53000000000000	49.3059354552811
8.54000000000000	49.3063133783325
8.55000000000000	49.3066929296358
8.56000000000000	49.3070741008368
8.57000000000000	49.3074568835890
8.58000000000000	49.3078412695537
8.59000000000000	49.3082272503997
8.60000000000000	49.3086148178039
8.61000000000000	49.3090039634511
8.62000000000000	49.3093946790339
8.63000000000000	49.3097869562529
8.64000000000000	49.3101807868170
8.65000000000000	49.3105761624432
8.66000000000000	49.3109730748564
8.67000000000000	49.3113715157901
8.68000000000000	49.3117714769859
8.69000000000000	49.3121729501940
8.70000000000000	49.3125759271727
8.71000000000000	49.3129803996891
8.72000000000000	49.3133863595186
8.73000000000000	49.3137937984454
8.74000000000000	49.3142027082622
8.75000000000000	49.3146130807705
8.76000000000000	49.3150249077805
8.77000000000000	49.3154381811114
8.78000000000000	49.3158528925910
8.79000000000000	49.3162690340564
8.80000000000000	49.3166865973533
8.81000000000000	49.3171055743367
8.82000000000000	49.3175259568706
8.83000000000000	49.3179477368283
8.84000000000000	49.3183709060920
8.85000000000000	49.3187954565536
8.86000000000000	49.3192213801140
8.87000000000000	49.3196486686835
8.88000000000000	49.3200773141819
8.89000000000000	49.3205073085385
8.90000000000000	49.3209386436921
8.91000000000000	49.3213713115911
8.92000000000000	49.3218053041934
8.93000000000000	49.3222406134668
8.94000000000000	49.3226772313888
8.95000000000000	49.3231151499465
8.96000000000000	49.3235543611371
8.97000000000000	49.3239948569675
8.98000000000000	49.3244366294546
8.99000000000000	49.3248796706254
9	49.3253239725168
9.01000000000000	49.3257695271759
9.02000000000000	49.3262163266599
9.03000000000000	49.3266643630362
9.04000000000000	49.3271136283824
9.05000000000000	49.3275641147864
9.06000000000000	49.3280158143467
9.07000000000000	49.3284687191717
9.08000000000000	49.3289228213808
9.09000000000000	49.3293781131033
9.10000000000000	49.3298345864796
9.11000000000000	49.3302922336604
9.12000000000000	49.3307510468069
9.13000000000000	49.3312110180913
9.14000000000000	49.3316721396963
9.15000000000000	49.3321344038154
9.16000000000000	49.3325978026531
9.17000000000000	49.3330623284244
9.18000000000000	49.3335279733557
9.19000000000000	49.3339947296839
9.20000000000000	49.3344625896572
9.21000000000000	49.3349315455348
9.22000000000000	49.3354015895868
9.23000000000000	49.3358727140946
9.24000000000000	49.3363449113509
9.25000000000000	49.3368181736594
9.26000000000000	49.3372924933352
9.27000000000000	49.3377678627047
9.28000000000000	49.3382442741055
9.29000000000000	49.3387217198870
9.30000000000000	49.3392001924096
9.31000000000000	49.3396796840454
9.32000000000000	49.3401601871781
9.33000000000000	49.3406416942028
9.34000000000000	49.3411241975263
9.35000000000000	49.3416076895672
9.36000000000000	49.3420921627556
9.37000000000000	49.3425776095334
9.38000000000000	49.3430640223542
9.39000000000000	49.3435513936837
9.40000000000000	49.3440397159992
9.41000000000000	49.3445289817900
9.42000000000000	49.3450191835573
9.43000000000000	49.3455103138143
9.44000000000000	49.3460023650864
9.45000000000000	49.3464953299108
9.46000000000000	49.3469892008369
9.47000000000000	49.3474839704264
9.48000000000000	49.3479796312530
9.49000000000000	49.3484761759027
9.50000000000000	49.3489735969736
9.51000000000000	49.3494718870765
9.52000000000000	49.3499710388340
9.53000000000000	49.3504710448816
9.54000000000000	49.3509718978668
9.55000000000000	49.3514735904499
9.56000000000000	49.3519761153033
9.57000000000000	49.3524794651123
9.58000000000000	49.3529836325745
9.59000000000000	49.3534886104003
9.60000000000000	49.3539943913126
9.61000000000000	49.3545009680470
9.62000000000000	49.3550083333518
9.63000000000000	49.3555164799880
9.64000000000000	49.3560254007295
9.65000000000000	49.3565350883630
9.66000000000000	49.3570455356879
9.67000000000000	49.3575567355166
9.68000000000000	49.3580686806744
9.69000000000000	49.3585813639996
9.70000000000000	49.3590947783434
9.71000000000000	49.3596089165700
9.72000000000000	49.3601237715568
9.73000000000000	49.3606393361941
9.74000000000000	49.3611556033855
9.75000000000000	49.3616725660475
9.76000000000000	49.3621902171101
9.77000000000000	49.3627085495164
9.78000000000000	49.3632275562226
9.79000000000000	49.3637472301983
9.80000000000000	49.3642675644264
9.81000000000000	49.3647885519033
9.82000000000000	49.3653101856384
9.83000000000000	49.3658324586550
9.84000000000000	49.3663553639893
9.85000000000000	49.3668788946915
9.86000000000000	49.3674030438249
9.87000000000000	49.3679278044665
9.88000000000000	49.3684531697068
9.89000000000000	49.3689791326500
9.90000000000000	49.3695056864139
9.91000000000000	49.3700328241297
9.92000000000000	49.3705605389426
9.93000000000000	49.3710888240113
9.94000000000000	49.3716176725084
9.95000000000000	49.3721470776201
9.96000000000000	49.3726770325465
9.97000000000000	49.3732075305016
9.98000000000000	49.3737385647129
9.99000000000000	49.3742701284222
10	49.3748022148849
10.0100000000000	49.3753348173706
10.0200000000000	49.3758679291625
10.0300000000000	49.3764015435581
10.0400000000000	49.3769356538688
10.0500000000000	49.3774702534201
10.0600000000000	49.3780053355513
10.0700000000000	49.3785408936162
10.0800000000000	49.3790769209823
10.0900000000000	49.3796134110316
10.1000000000000	49.3801503571601
10.1100000000000	49.3806877527779
10.1200000000000	49.3812255913095
10.1300000000000	49.3817638661935
10.1400000000000	49.3823025708829
10.1500000000000	49.3828416988448
10.1600000000000	49.3833812435607
10.1700000000000	49.3839211985266
10.1800000000000	49.3844615572526
10.1900000000000	49.3850023132634
10.2000000000000	49.3855434600979
10.2100000000000	49.3860849913097
10.2200000000000	49.3866269004665
10.2300000000000	49.3871691811507
10.2400000000000	49.3877118269593
10.2500000000000	49.3882548315035
10.2600000000000	49.3887981884094
10.2700000000000	49.3893418913174
10.2800000000000	49.3898859338826
10.2900000000000	49.3904303097747
10.3000000000000	49.3909750126779
10.3100000000000	49.3915200362912
10.3200000000000	49.3920653743283
10.3300000000000	49.3926110205175
10.3400000000000	49.3931569686018
10.3500000000000	49.3937032123389
10.3600000000000	49.3942497455014
10.3700000000000	49.3947965618765
10.3800000000000	49.3953436552663
10.3900000000000	49.3958910194877
10.4000000000000	49.3964386483723
10.4100000000000	49.3969865357668
10.4200000000000	49.3975346755324
10.4300000000000	49.3980830615457
10.4400000000000	49.3986316876976
10.4500000000000	49.3991805478944
10.4600000000000	49.3997296360570
10.4700000000000	49.4002789461216
10.4800000000000	49.4008284720391
10.4900000000000	49.4013782077754
10.5000000000000	49.4019281473116
10.5100000000000	49.4024782846437
10.5200000000000	49.4030286137826
10.5300000000000	49.4035791287546
10.5400000000000	49.4041298236008
10.5500000000000	49.4046806923775
10.5600000000000	49.4052317291560
10.5700000000000	49.4057829280229
10.5800000000000	49.4063342830798
10.5900000000000	49.4068857884434
10.6000000000000	49.4074374382458
10.6100000000000	49.4079892266341
10.6200000000000	49.4085411477706
10.6300000000000	49.4090931958329
10.6400000000000	49.4096453650138
10.6500000000000	49.4101976495213
10.6600000000000	49.4107500435786
10.6700000000000	49.4113025414243
10.6800000000000	49.4118551373122
10.6900000000000	49.4124078255115
10.7000000000000	49.4129606003066
10.7100000000000	49.4135134559973
10.7200000000000	49.4140663868986
10.7300000000000	49.4146193873410
10.7400000000000	49.4151724516702
10.7500000000000	49.4157255742475
10.7600000000000	49.4162787494495
10.7700000000000	49.4168319716679
10.7800000000000	49.4173852353104
10.7900000000000	49.4179385347995
10.8000000000000	49.4184918645736
10.8100000000000	49.4190452190862
10.8200000000000	49.4195985928066
10.8300000000000	49.4201519802192
10.8400000000000	49.4207053758242
10.8500000000000	49.4212587741371
10.8600000000000	49.4218121696888
10.8700000000000	49.4223655570260
10.8800000000000	49.4229189307108
10.8900000000000	49.4234722853206
10.9000000000000	49.4240256154486
10.9100000000000	49.4245789157034
10.9200000000000	49.4251321807094
10.9300000000000	49.4256854051063
10.9400000000000	49.4262385835493
10.9500000000000	49.4267917107096
10.9600000000000	49.4273447812735
10.9700000000000	49.4278977899432
10.9800000000000	49.4284507314364
10.9900000000000	49.4290036004865
11	49.4295563918425
11.0100000000000	49.4301091002688
11.0200000000000	49.4306617205459
11.0300000000000	49.4312142474694
11.0400000000000	49.4317666758510
11.0500000000000	49.4323190005177
11.0600000000000	49.4328712163126
11.0700000000000	49.4334233180940
11.0800000000000	49.4339753007362
11.0900000000000	49.4345271591291
11.1000000000000	49.4350788881781
11.1100000000000	49.4356304828047
11.1200000000000	49.4361819379456
11.1300000000000	49.4367332485536
11.1400000000000	49.4372844095972
11.1500000000000	49.4378354160603
11.1600000000000	49.4383862629428
11.1700000000000	49.4389369452602
11.1800000000000	49.4394874580439
11.1900000000000	49.4400377963408
11.2000000000000	49.4405879552137
11.2100000000000	49.4411379297411
11.2200000000000	49.4416877150172
11.2300000000000	49.4422373061520
11.2400000000000	49.4427866982714
11.2500000000000	49.4433358865168
11.2600000000000	49.4438848660455
11.2700000000000	49.4444336320305
11.2800000000000	49.4449821796607
11.2900000000000	49.4455305041406
11.3000000000000	49.4460786006907
11.3100000000000	49.4466264645470
11.3200000000000	49.4471740909614
11.3300000000000	49.4477214752018
11.3400000000000	49.4482686125515
11.3500000000000	49.4488154983099
11.3600000000000	49.4493621277920
11.3700000000000	49.4499084963286
11.3800000000000	49.4504545992664
11.3900000000000	49.4510004319678
11.4000000000000	49.4515459898110
11.4100000000000	49.4520912681901
11.4200000000000	49.4526362625149
11.4300000000000	49.4531809682110
11.4400000000000	49.4537253807198
11.4500000000000	49.4542694954984
11.4600000000000	49.4548133080199
11.4700000000000	49.4553568137731
11.4800000000000	49.4559000082625
11.4900000000000	49.4564428870086
11.5000000000000	49.4569854455474
11.5100000000000	49.4575276794311
11.5200000000000	49.4580695842273
11.5300000000000	49.4586111555196
11.5400000000000	49.4591523889073
11.5500000000000	49.4596932800056
11.5600000000000	49.4602338244455
11.5700000000000	49.4607740178736
11.5800000000000	49.4613138559523
11.5900000000000	49.4618533343601
11.6000000000000	49.4623924487910
11.6100000000000	49.4629311949548
11.6200000000000	49.4634695685771
11.6300000000000	49.4640075653993
11.6400000000000	49.4645451811787
11.6500000000000	49.4650824116880
11.6600000000000	49.4656192527161
11.6700000000000	49.4661557000674
11.6800000000000	49.4666917495621
11.6900000000000	49.4672273970362
11.7000000000000	49.4677626383414
11.7100000000000	49.4682974693452
11.7200000000000	49.4688318859309
11.7300000000000	49.4693658839974
11.7400000000000	49.4698994594594
11.7500000000000	49.4704326082473
11.7600000000000	49.4709653263075
11.7700000000000	49.4714976096016
11.7800000000000	49.4720294541074
11.7900000000000	49.4725608558181
11.8000000000000	49.4730918107428
11.8100000000000	49.4736223149064
11.8200000000000	49.4741523643491
11.8300000000000	49.4746819551271
11.8400000000000	49.4752110833123
11.8500000000000	49.4757397449922
11.8600000000000	49.4762679362699
11.8700000000000	49.4767956532644
11.8800000000000	49.4773228921101
11.8900000000000	49.4778496489573
11.9000000000000	49.4783759199717
11.9100000000000	49.4789017013349
11.9200000000000	49.4794269892439
11.9300000000000	49.4799517799116
11.9400000000000	49.4804760695664
11.9500000000000	49.4809998544521
11.9600000000000	49.4815231308285
11.9700000000000	49.4820458949707
11.9800000000000	49.4825681431696
11.9900000000000	49.4830898717316
12	49.4836110769787
12.0100000000000	49.4841317552484
12.0200000000000	49.4846519028938
12.0300000000000	49.4851715162838
12.0400000000000	49.4856905918024
12.0500000000000	49.4862091258495
12.0600000000000	49.4867271148404
12.0700000000000	49.4872445552059
12.0800000000000	49.4877614433924
12.0900000000000	49.4882777758618
12.1000000000000	49.4887935490914
12.1100000000000	49.4893087595740
12.1200000000000	49.4898234038180
12.1300000000000	49.4903374783472
12.1400000000000	49.4908509797009
12.1500000000000	49.4913639044338
12.1600000000000	49.4918762491160
12.1700000000000	49.4923880103330
12.1800000000000	49.4928991846861
12.1900000000000	49.4934097687914
12.2000000000000	49.4939197592810
12.2100000000000	49.4944291528019
12.2200000000000	49.4949379460168
12.2300000000000	49.4954461356036
12.2400000000000	49.4959537182557
12.2500000000000	49.4964606906818
12.2600000000000	49.4969670496058
12.2700000000000	49.4974727917671
12.2800000000000	49.4979779139203
12.2900000000000	49.4984824128355
12.3000000000000	49.4989862852978
12.3100000000000	49.4994895281078
12.3200000000000	49.4999921380813
12.3300000000000	49.5004941120493
12.3400000000000	49.5009954468582
12.3500000000000	49.5014961393695
12.3600000000000	49.5019961864599
12.3700000000000	49.5024955850215
12.3800000000000	49.5029943319613
12.3900000000000	49.5034924242018
12.4000000000000	49.5039898586804
12.4100000000000	49.5044866323498
12.4200000000000	49.5049827421780
12.4300000000000	49.5054781851477
12.4400000000000	49.5059729582571
12.4500000000000	49.5064670585195
12.4600000000000	49.5069604829630
12.4700000000000	49.5074532286311
12.4800000000000	49.5079452925821
12.4900000000000	49.5084366718896
12.5000000000000	49.5089273636420
12.5100000000000	49.5094173649430
12.5200000000000	49.5099066729110
12.5300000000000	49.5103952846797
12.5400000000000	49.5108831973976
12.5500000000000	49.5113704082281
12.5600000000000	49.5118569143498
12.5700000000000	49.5123427129561
12.5800000000000	49.5128278012552
12.5900000000000	49.5133121764705
12.6000000000000	49.5137958358401
12.6100000000000	49.5142787766169
12.6200000000000	49.5147609960690
12.6300000000000	49.5152424914789
12.6400000000000	49.5157232601444
12.6500000000000	49.5162032993777
12.6600000000000	49.5166826065061
12.6700000000000	49.5171611788716
12.6800000000000	49.5176390138309
12.6900000000000	49.5181161087556
12.7000000000000	49.5185924610320
12.7100000000000	49.5190680680609
12.7200000000000	49.5195429272582
12.7300000000000	49.5200170360542
12.7400000000000	49.5204903918940
12.7500000000000	49.5209629922374
12.7600000000000	49.5214348345587
12.7700000000000	49.5219059163469
12.7800000000000	49.5223762351057
12.7900000000000	49.5228457883532
12.8000000000000	49.5233145736224
12.8100000000000	49.5237825884604
12.8200000000000	49.5242498304294
12.8300000000000	49.5247162971056
12.8400000000000	49.5251819860800
12.8500000000000	49.5256468949581
12.8600000000000	49.5261110213598
12.8700000000000	49.5265743629195
12.8800000000000	49.5270369172859
12.8900000000000	49.5274986821223
12.9000000000000	49.5279596551064
12.9100000000000	49.5284198339301
12.9200000000000	49.5288792162999
12.9300000000000	49.5293377999366
12.9400000000000	49.5297955825751
12.9500000000000	49.5302525619650
12.9600000000000	49.5307087358699
12.9700000000000	49.5311641020677
12.9800000000000	49.5316186583508
12.9900000000000	49.5320724025256
13	49.5325253324128
13.0100000000000	49.5329774458472
13.0200000000000	49.5334287406781
13.0300000000000	49.5338792147686
13.0400000000000	49.5343288659962
13.0500000000000	49.5347776922523
13.0600000000000	49.5352256914426
13.0700000000000	49.5356728614869
13.0800000000000	49.5361192003190
13.0900000000000	49.5365647058866
13.1000000000000	49.5370093761518
13.1100000000000	49.5374532090903
13.1200000000000	49.5378962026921
13.1300000000000	49.5383383549610
13.1400000000000	49.5387796639148
13.1500000000000	49.5392201275854
13.1600000000000	49.5396597440182
13.1700000000000	49.5400985112730
13.1800000000000	49.5405364274231
13.1900000000000	49.5409734905557
13.2000000000000	49.5414096987721
13.2100000000000	49.5418450501871
13.2200000000000	49.5422795429293
13.2300000000000	49.5427131751414
13.2400000000000	49.5431459449796
13.2500000000000	49.5435778506136
13.2600000000000	49.5440088902274
13.2700000000000	49.5444390620182
13.2800000000000	49.5448683641969
13.2900000000000	49.5452967949884
13.3000000000000	49.5457243526309
13.3100000000000	49.5461510353762
13.3200000000000	49.5465768414899
13.3300000000000	49.5470017692509
13.3400000000000	49.5474258169519
13.3500000000000	49.5478489828990
13.3600000000000	49.5482712654116
13.3700000000000	49.5486926628230
13.3800000000000	49.5491131734796
13.3900000000000	49.5495327957413
13.4000000000000	49.5499515279816
13.4100000000000	49.5503693685871
13.4200000000000	49.5507863159579
13.4300000000000	49.5512023685076
13.4400000000000	49.5516175246628
13.4500000000000	49.5520317828637
13.4600000000000	49.5524451415636
13.4700000000000	49.5528575992291
13.4800000000000	49.5532691543401
13.4900000000000	49.5536798053895
13.5000000000000	49.5540895508836
13.5100000000000	49.5544983893418
13.5200000000000	49.5549063192967
13.5300000000000	49.5553133392939
13.5400000000000	49.5557194478921
13.5500000000000	49.5561246436632
13.5600000000000	49.5565289251921
13.5700000000000	49.5569322910766
13.5800000000000	49.5573347399277
13.5900000000000	49.5577362703693
13.6000000000000	49.5581368810381
13.6100000000000	49.5585365705841
13.6200000000000	49.5589353376698
13.6300000000000	49.5593331809709
13.6400000000000	49.5597300991759
13.6500000000000	49.5601260909859
13.6600000000000	49.5605211551152
13.6700000000000	49.5609152902906
13.6800000000000	49.5613084952517
13.6900000000000	49.5617007687512
13.7000000000000	49.5620921095539
13.7100000000000	49.5624825164379
13.7200000000000	49.5628719881936
13.7300000000000	49.5632605236243
13.7400000000000	49.5636481215456
13.7500000000000	49.5640347807860
13.7600000000000	49.5644205001865
13.7700000000000	49.5648052786007
13.7800000000000	49.5651891148945
13.7900000000000	49.5655720079466
13.8000000000000	49.5659539566480
13.8100000000000	49.5663349599023
13.8200000000000	49.5667150166254
13.8300000000000	49.5670941257456
13.8400000000000	49.5674722862038
13.8500000000000	49.5678494969529
13.8600000000000	49.5682257569585
13.8700000000000	49.5686010651983
13.8800000000000	49.5689754206623
13.8900000000000	49.5693488223528
13.9000000000000	49.5697212692845
13.9100000000000	49.5700927604839
13.9200000000000	49.5704632949900
13.9300000000000	49.5708328718540
13.9400000000000	49.5712014901391
13.9500000000000	49.5715691489206
13.9600000000000	49.5719358472859
13.9700000000000	49.5723015843345
13.9800000000000	49.5726663591780
13.9900000000000	49.5730301709399
14	49.5733930187556
14.0100000000000	49.5737549017727
14.0200000000000	49.5741158191507
14.0300000000000	49.5744757700607
14.0400000000000	49.5748347536861
14.0500000000000	49.5751927692218
14.0600000000000	49.5755498158748
14.0700000000000	49.5759058928638
14.0800000000000	49.5762609994193
14.0900000000000	49.5766151347834
14.1000000000000	49.5769682982102
14.1100000000000	49.5773204889653
14.1200000000000	49.5776717063262
14.1300000000000	49.5780219495816
14.1400000000000	49.5783712180324
14.1500000000000	49.5787195109907
14.1600000000000	49.5790668277803
14.1700000000000	49.5794131677366
14.1800000000000	49.5797585302064
14.1900000000000	49.5801029145480
14.2000000000000	49.5804463201314
14.2100000000000	49.5807887463378
14.2200000000000	49.5811301925598
14.2300000000000	49.5814706582016
14.2400000000000	49.5818101426786
14.2500000000000	49.5821486454175
14.2600000000000	49.5824861658565
14.2700000000000	49.5828227034450
14.2800000000000	49.5831582576434
14.2900000000000	49.5834928279239
14.3000000000000	49.5838264137693
14.3100000000000	49.5841590146739
14.3200000000000	49.5844906301432
14.3300000000000	49.5848212596937
14.3400000000000	49.5851509028529
14.3500000000000	49.5854795591596
14.3600000000000	49.5858072281635
14.3700000000000	49.5861339094254
14.3800000000000	49.5864596025170
14.3900000000000	49.5867843070210
14.4000000000000	49.5871080225310
14.4100000000000	49.5874307486517
14.4200000000000	49.5877524849985
14.4300000000000	49.5880732311976
14.4400000000000	49.5883929868861
14.4500000000000	49.5887117517121
14.4600000000000	49.5890295253342
14.4700000000000	49.5893463074219
14.4800000000000	49.5896620976552
14.4900000000000	49.5899768957252
14.5000000000000	49.5902907013333
14.5100000000000	49.5906035141917
14.5200000000000	49.5909153340232
14.5300000000000	49.5912261605611
14.5400000000000	49.5915359935493
14.5500000000000	49.5918448327424
14.5600000000000	49.5921526779053
14.5700000000000	49.5924595288133
14.5800000000000	49.5927653852525
14.5900000000000	49.5930702470190
14.6000000000000	49.5933741139196
14.6100000000000	49.5936769857712
14.6200000000000	49.5939788624015
14.6300000000000	49.5942797436479
14.6400000000000	49.5945796293585
14.6500000000000	49.5948785193916
14.6600000000000	49.5951764136156
14.6700000000000	49.5954733119091
14.6800000000000	49.5957692141611
14.6900000000000	49.5960641202705
14.7000000000000	49.5963580301463
14.7100000000000	49.5966509437079
14.7200000000000	49.5969428608844
14.7300000000000	49.5972337816151
14.7400000000000	49.5975237058493
14.7500000000000	49.5978126335464
14.7600000000000	49.5981005646753
14.7700000000000	49.5983874992155
14.7800000000000	49.5986734371558
14.7900000000000	49.5989583784951
14.8000000000000	49.5992423232422
14.8100000000000	49.5995252714157
14.8200000000000	49.5998072230439
14.8300000000000	49.6000881781648
14.8400000000000	49.6003681368262
14.8500000000000	49.6006470990857
14.8600000000000	49.6009250650105
14.8700000000000	49.6012020346774
14.8800000000000	49.6014780081727
14.8900000000000	49.6017529855926
14.9000000000000	49.6020269670426
14.9100000000000	49.6022999526378
14.9200000000000	49.6025719425028
14.9300000000000	49.6028429367717
14.9400000000000	49.6031129355881
14.9500000000000	49.6033819391048
14.9600000000000	49.6036499474843
14.9700000000000	49.6039169608982
14.9800000000000	49.6041829795276
14.9900000000000	49.6044480035627
15	49.6047120332033
15.0100000000000	49.6049750686581
15.0200000000000	49.6052371101453
15.0300000000000	49.6054981578922
15.0400000000000	49.6057582121350
15.0500000000000	49.6060172731196
15.0600000000000	49.6062753411004
15.0700000000000	49.6065324163413
15.0800000000000	49.6067884991151
15.0900000000000	49.6070435897036
15.1000000000000	49.6072976883976
15.1100000000000	49.6075507954970
15.1200000000000	49.6078029113104
15.1300000000000	49.6080540361556
15.1400000000000	49.6083041703589
15.1500000000000	49.6085533142559
15.1600000000000	49.6088014681906
15.1700000000000	49.6090486325160
15.1800000000000	49.6092948075940
15.1900000000000	49.6095399937950
15.2000000000000	49.6097841914982
15.2100000000000	49.6100274010915
15.2200000000000	49.6102696229715
15.2300000000000	49.6105108575433
15.2400000000000	49.6107511052206
15.2500000000000	49.6109903664259
15.2600000000000	49.6112286415899
15.2700000000000	49.6114659311521
15.2800000000000	49.6117022355603
15.2900000000000	49.6119375552708
15.3000000000000	49.6121718907484
15.3100000000000	49.6124052424663
15.3200000000000	49.6126376109058
15.3300000000000	49.6128689965570
15.3400000000000	49.6130993999179
15.3500000000000	49.6133288214950
15.3600000000000	49.6135572618030
15.3700000000000	49.6137847213648
15.3800000000000	49.6140112007116
15.3900000000000	49.6142367003827
15.4000000000000	49.6144612209255
15.4100000000000	49.6146847628955
15.4200000000000	49.6149073268565
15.4300000000000	49.6151289133800
15.4400000000000	49.6153495230459
15.4500000000000	49.6155691564418
15.4600000000000	49.6157878141634
15.4700000000000	49.6160054968144
15.4800000000000	49.6162222050064
15.4900000000000	49.6164379393587
15.5000000000000	49.6166527004986
15.5100000000000	49.6168664890614
15.5200000000000	49.6170793056898
15.5300000000000	49.6172911510346
15.5400000000000	49.6175020257543
15.5500000000000	49.6177119305150
15.5600000000000	49.6179208659905
15.5700000000000	49.6181288328623
15.5800000000000	49.6183358318196
15.5900000000000	49.6185418635591
15.6000000000000	49.6187469287851
15.6100000000000	49.6189510282094
15.6200000000000	49.6191541625514
15.6300000000000	49.6193563325380
15.6400000000000	49.6195575389035
15.6500000000000	49.6197577823896
15.6600000000000	49.6199570637454
15.6700000000000	49.6201553837276
15.6800000000000	49.6203527430999
15.6900000000000	49.6205491426335
15.7000000000000	49.6207445831069
15.7100000000000	49.6209390653059
15.7200000000000	49.6211325900234
15.7300000000000	49.6213251580596
15.7400000000000	49.6215167702219
15.7500000000000	49.6217074273247
15.7600000000000	49.6218971301896
15.7700000000000	49.6220858796455
15.7800000000000	49.6222736765280
15.7900000000000	49.6224605216799
15.8000000000000	49.6226464159511
15.8100000000000	49.6228313601983
15.8200000000000	49.6230153552854
15.8300000000000	49.6231984020830
15.8400000000000	49.6233805014685
15.8500000000000	49.6235616543266
15.8600000000000	49.6237418615484
15.8700000000000	49.6239211240319
15.8800000000000	49.6240994426822
15.8900000000000	49.6242768184106
15.9000000000000	49.6244532521357
15.9100000000000	49.6246287447825
15.9200000000000	49.6248032972825
15.9300000000000	49.6249769105742
15.9400000000000	49.6251495856026
15.9500000000000	49.6253213233191
15.9600000000000	49.6254921246819
15.9700000000000	49.6256619906555
15.9800000000000	49.6258309222112
15.9900000000000	49.6259989203264
16	49.6261659859854
16.0100000000000	49.6263321201784
16.0200000000000	49.6264973239024
16.0300000000000	49.6266615981605
16.0400000000000	49.6268249439624
16.0500000000000	49.6269873623238
16.0600000000000	49.6271488542669
16.0700000000000	49.6273094208201
16.0800000000000	49.6274690630180
16.0900000000000	49.6276277819012
16.1000000000000	49.6277855785169
16.1100000000000	49.6279424539181
16.1200000000000	49.6280984091640
16.1300000000000	49.6282534453199
16.1400000000000	49.6284075634571
16.1500000000000	49.6285607646531
16.1600000000000	49.6287130499911
16.1700000000000	49.6288644205605
16.1800000000000	49.6290148774567
16.1900000000000	49.6291644217808
16.2000000000000	49.6293130546398
16.2100000000000	49.6294607771469
16.2200000000000	49.6296075904206
16.2300000000000	49.6297534955858
16.2400000000000	49.6298984937726
16.2500000000000	49.6300425861173
16.2600000000000	49.6301857737616
16.2700000000000	49.6303280578532
16.2800000000000	49.6304694395453
16.2900000000000	49.6306099199966
16.3000000000000	49.6307495003718
16.3100000000000	49.6308881818407
16.3200000000000	49.6310259655791
16.3300000000000	49.6311628527681
16.3400000000000	49.6312988445943
16.3500000000000	49.6314339422499
16.3600000000000	49.6315681469324
16.3700000000000	49.6317014598450
16.3800000000000	49.6318338821958
16.3900000000000	49.6319654151988
16.4000000000000	49.6320960600729
16.4100000000000	49.6322258180428
16.4200000000000	49.6323546903380
16.4300000000000	49.6324826781935
16.4400000000000	49.6326097828495
16.4500000000000	49.6327360055515
16.4600000000000	49.6328613475500
16.4700000000000	49.6329858101008
16.4800000000000	49.6331093944647
16.4900000000000	49.6332321019076
16.5000000000000	49.6333539337007
16.5100000000000	49.6334748911199
16.5200000000000	49.6335949754465
16.5300000000000	49.6337141879664
16.5400000000000	49.6338325299707
16.5500000000000	49.6339500027554
16.5600000000000	49.6340666076214
16.5700000000000	49.6341823458745
16.5800000000000	49.6342972188252
16.5900000000000	49.6344112277892
16.6000000000000	49.6345243740865
16.6100000000000	49.6346366590423
16.6200000000000	49.6347480839864
16.6300000000000	49.6348586502533
16.6400000000000	49.6349683591821
16.6500000000000	49.6350772121168
16.6600000000000	49.6351852104059
16.6700000000000	49.6352923554026
16.6800000000000	49.6353986484646
16.6900000000000	49.6355040909541
16.7000000000000	49.6356086842380
16.7100000000000	49.6357124296877
16.7200000000000	49.6358153286791
16.7300000000000	49.6359173825923
16.7400000000000	49.6360185928121
16.7500000000000	49.6361189607277
16.7600000000000	49.6362184877326
16.7700000000000	49.6363171752246
16.7800000000000	49.6364150246060
16.7900000000000	49.6365120372832
16.8000000000000	49.6366082146671
16.8100000000000	49.6367035581726
16.8200000000000	49.6367980692190
16.8300000000000	49.6368917492298
16.8400000000000	49.6369845996325
16.8500000000000	49.6370766218590
16.8600000000000	49.6371678173451
16.8700000000000	49.6372581875308
16.8800000000000	49.6373477338602
16.8900000000000	49.6374364577814
16.9000000000000	49.6375243607465
16.9100000000000	49.6376114442115
16.9200000000000	49.6376977096366
16.9300000000000	49.6377831584858
16.9400000000000	49.6378677922269
16.9500000000000	49.6379516123319
16.9600000000000	49.6380346202764
16.9700000000000	49.6381168175399
16.9800000000000	49.6381982056057
16.9900000000000	49.6382787859610
17	49.6383585600966
17.0100000000000	49.6384375295072
17.0200000000000	49.6385156956911
17.0300000000000	49.6385930601503
17.0400000000000	49.6386696243904
17.0500000000000	49.6387453899208
17.0600000000000	49.6388203582545
17.0700000000000	49.6388945309078
17.0800000000000	49.6389679094010
17.0900000000000	49.6390404952575
17.1000000000000	49.6391122900045
17.1100000000000	49.6391832951726
17.1200000000000	49.6392535122958
17.1300000000000	49.6393229429116
17.1400000000000	49.6393915885610
17.1500000000000	49.6394594507882
17.1600000000000	49.6395265311409
17.1700000000000	49.6395928311700
17.1800000000000	49.6396583524299
17.1900000000000	49.6397230964781
17.2000000000000	49.6397870648754
17.2100000000000	49.6398502591860
17.2200000000000	49.6399126809771
17.2300000000000	49.6399743318192
17.2400000000000	49.6400352132860
17.2500000000000	49.6400953269542
17.2600000000000	49.6401546744037
17.2700000000000	49.6402132572176
17.2800000000000	49.6402710769818
17.2900000000000	49.6403281352854
17.3000000000000	49.6403844337206
17.3100000000000	49.6404399738825
17.3200000000000	49.6404947573690
17.3300000000000	49.6405487857814
17.3400000000000	49.6406020607234
17.3500000000000	49.6406545838019
17.3600000000000	49.6407063566266
17.3700000000000	49.6407573808100
17.3800000000000	49.6408076579676
17.3900000000000	49.6408571897175
17.4000000000000	49.6409059776806
17.4100000000000	49.6409540234807
17.4200000000000	49.6410013287442
17.4300000000000	49.6410478951002
17.4400000000000	49.6410937241805
17.4500000000000	49.6411388176197
17.4600000000000	49.6411831770547
17.4700000000000	49.6412268041254
17.4800000000000	49.6412697004741
17.4900000000000	49.6413118677455
17.5000000000000	49.6413533075871
17.5100000000000	49.6413940216489
17.5200000000000	49.6414340115833
17.5300000000000	49.6414732790450
17.5400000000000	49.6415118256915
17.5500000000000	49.6415496531826
17.5600000000000	49.6415867631803
17.5700000000000	49.6416231573492
17.5800000000000	49.6416588373562
17.5900000000000	49.6416938048705
17.6000000000000	49.6417280615636
17.6100000000000	49.6417616091093
17.6200000000000	49.6417944491837
17.6300000000000	49.6418265834650
17.6400000000000	49.6418580136339
17.6500000000000	49.6418887413729
17.6600000000000	49.6419187683671
17.6700000000000	49.6419480963033
17.6800000000000	49.6419767268708
17.6900000000000	49.6420046617608
17.7000000000000	49.6420319026666
17.7100000000000	49.6420584512836
17.7200000000000	49.6420843093093
17.7300000000000	49.6421094784430
17.7400000000000	49.6421339603862
17.7500000000000	49.6421577568423
17.7600000000000	49.6421808695165
17.7700000000000	49.6422033001162
17.7800000000000	49.6422250503505
17.7900000000000	49.6422461219303
17.8000000000000	49.6422665165687
17.8100000000000	49.6422862359802
17.8200000000000	49.6423052818815
17.8300000000000	49.6423236559908
17.8400000000000	49.6423413600282
17.8500000000000	49.6423583957156
17.8600000000000	49.6423747647764
17.8700000000000	49.6423904689359
17.8800000000000	49.6424055099210
17.8900000000000	49.6424198894603
17.9000000000000	49.6424336092841
17.9100000000000	49.6424466711242
17.9200000000000	49.6424590767138
17.9300000000000	49.6424708277882
17.9400000000000	49.6424819260838
17.9500000000000	49.6424923733386
17.9600000000000	49.6425021712922
17.9700000000000	49.6425113216858
17.9800000000000	49.6425198262617
17.9900000000000	49.6425276867640
18	49.6425349049381
18.0100000000000	49.6425414825306
18.0200000000000	49.6425474212899
18.0300000000000	49.6425527229653
18.0400000000000	49.6425573893078
18.0500000000000	49.6425614220694
18.0600000000000	49.6425648230037
18.0700000000000	49.6425675938654
18.0800000000000	49.6425697364104
18.0900000000000	49.6425712523961
18.1000000000000	49.6425721435807
18.1100000000000	49.6425724117239
18.1200000000000	49.6425720585864
18.1300000000000	49.6425710859303
18.1400000000000	49.6425694955185
18.1500000000000	49.6425672891152
18.1600000000000	49.6425644684857
18.1700000000000	49.6425610353962
18.1800000000000	49.6425569916141
18.1900000000000	49.6425523389078
18.2000000000000	49.6425470790467
18.2100000000000	49.6425412138012
18.2200000000000	49.6425347449425
18.2300000000000	49.6425276742429
18.2400000000000	49.6425200034757
18.2500000000000	49.6425117344149
18.2600000000000	49.6425028688355
18.2700000000000	49.6424934085134
18.2800000000000	49.6424833552253
18.2900000000000	49.6424727107486
18.3000000000000	49.6424614768617
18.3100000000000	49.6424496553436
18.3200000000000	49.6424372479744
18.3300000000000	49.6424242565344
18.3400000000000	49.6424106828051
18.3500000000000	49.6423965285686
18.3600000000000	49.6423817956075
18.3700000000000	49.6423664857052
18.3800000000000	49.6423506006457
18.3900000000000	49.6423341422138
18.4000000000000	49.6423171121946
18.4100000000000	49.6422995123741
18.4200000000000	49.6422813445386
18.4300000000000	49.6422626104751
18.4400000000000	49.6422433119711
18.4500000000000	49.6422234508147
18.4600000000000	49.6422030287943
18.4700000000000	49.6421820476990
18.4800000000000	49.6421605093180
18.4900000000000	49.6421384154414
18.5000000000000	49.6421157678594
18.5100000000000	49.6420925683627
18.5200000000000	49.6420688187422
18.5300000000000	49.6420445207896
18.5400000000000	49.6420196762964
18.5500000000000	49.6419942870549
18.5600000000000	49.6419683548573
18.5700000000000	49.6419418814963
18.5800000000000	49.6419148687649
18.5900000000000	49.6418873184563
18.6000000000000	49.6418592323639
18.6100000000000	49.6418306122813
18.6200000000000	49.6418014600022
18.6300000000000	49.6417717773208
18.6400000000000	49.6417415660312
18.6500000000000	49.6417108279276
18.6600000000000	49.6416795648045
18.6700000000000	49.6416477784564
18.6800000000000	49.6416154706779
18.6900000000000	49.6415826432636
18.7000000000000	49.6415492980082
18.7100000000000	49.6415154367065
18.7200000000000	49.6414810611533
18.7300000000000	49.6414461731433
18.7400000000000	49.6414107744712
18.7500000000000	49.6413748669317
18.7600000000000	49.6413384523195
18.7700000000000	49.6413015324291
18.7800000000000	49.6412641090549
18.7900000000000	49.6412261839914
18.8000000000000	49.6411877590326
18.8100000000000	49.6411488359728
18.8200000000000	49.6411094166059
18.8300000000000	49.6410695027255
18.8400000000000	49.6410290961252
18.8500000000000	49.6409881985984
18.8600000000000	49.6409468119381
18.8700000000000	49.6409049379372
18.8800000000000	49.6408625783883
18.8900000000000	49.6408197350836
18.9000000000000	49.6407764098152
18.9100000000000	49.6407326043747
18.9200000000000	49.6406883205536
18.9300000000000	49.6406435601428
18.9400000000000	49.6405983249329
18.9500000000000	49.6405526167143
18.9600000000000	49.6405064372767
18.9700000000000	49.6404597884097
18.9800000000000	49.6404126719021
18.9900000000000	49.6403650895427
19	49.6403170431194
19.0100000000000	49.6402685344199
19.0200000000000	49.6402195652314
19.0300000000000	49.6401701373403
19.0400000000000	49.6401202525329
19.0500000000000	49.6400699125946
19.0600000000000	49.6400191193103
19.0700000000000	49.6399678744645
19.0800000000000	49.6399161798410
19.0900000000000	49.6398640372230
19.1000000000000	49.6398114483929
19.1100000000000	49.6397584151328
19.1200000000000	49.6397049392239
19.1300000000000	49.6396510224467
19.1400000000000	49.6395966665812
19.1500000000000	49.6395418734065
19.1600000000000	49.6394866447012
19.1700000000000	49.6394309822429
19.1800000000000	49.6393748878087
19.1900000000000	49.6393183631747
19.2000000000000	49.6392614101165
19.2100000000000	49.6392040304086
19.2200000000000	49.6391462258248
19.2300000000000	49.6390879981383
19.2400000000000	49.6390293491210
19.2500000000000	49.6389702805444
19.2600000000000	49.6389107941788
19.2700000000000	49.6388508917939
19.2800000000000	49.6387905751581
19.2900000000000	49.6387298460393
19.3000000000000	49.6386687062042
19.3100000000000	49.6386071574187
19.3200000000000	49.6385452014476
19.3300000000000	49.6384828400549
19.3400000000000	49.6384200750034
19.3500000000000	49.6383569080550
19.3600000000000	49.6382933409707
19.3700000000000	49.6382293755103
19.3800000000000	49.6381650134325
19.3900000000000	49.6381002564952
19.4000000000000	49.6380351064548
19.4100000000000	49.6379695650671
19.4200000000000	49.6379036340865
19.4300000000000	49.6378373152663
19.4400000000000	49.6377706103587
19.4500000000000	49.6377035211147
19.4600000000000	49.6376360492843
19.4700000000000	49.6375681966161
19.4800000000000	49.6374999648577
19.4900000000000	49.6374313557553
19.5000000000000	49.6373623710542
19.5100000000000	49.6372930124980
19.5200000000000	49.6372232818295
19.5300000000000	49.6371531807900
19.5400000000000	49.6370827111196
19.5500000000000	49.6370118745571
19.5600000000000	49.6369406728400
19.5700000000000	49.6368691077044
19.5800000000000	49.6367971808852
19.5900000000000	49.6367248941159
19.6000000000000	49.6366522491287
19.6100000000000	49.6365792476544
19.6200000000000	49.6365058914223
19.6300000000000	49.6364321821605
19.6400000000000	49.6363581215956
19.6500000000000	49.6362837114528
19.6600000000000	49.6362089534559
19.6700000000000	49.6361338493270
19.6800000000000	49.6360584007872
19.6900000000000	49.6359826095558
19.7000000000000	49.6359064773506
19.7100000000000	49.6358300058881
19.7200000000000	49.6357531968832
19.7300000000000	49.6356760520491
19.7400000000000	49.6355985730978
19.7500000000000	49.6355207617396
19.7600000000000	49.6354426196831
19.7700000000000	49.6353641486355
19.7800000000000	49.6352853503023
19.7900000000000	49.6352062263876
19.8000000000000	49.6351267785936
19.8100000000000	49.6350470086212
19.8200000000000	49.6349669181694
19.8300000000000	49.6348865089356
19.8400000000000	49.6348057826157
19.8500000000000	49.6347247409038
19.8600000000000	49.6346433854924
19.8700000000000	49.6345617180721
19.8800000000000	49.6344797403320
19.8900000000000	49.6343974539594
19.9000000000000	49.6343148606400
19.9100000000000	49.6342319620576
19.9200000000000	49.6341487598943
19.9300000000000	49.6340652558304
19.9400000000000	49.6339814515444
19.9500000000000	49.6338973487132
19.9600000000000	49.6338129490117
19.9700000000000	49.6337282541131
19.9800000000000	49.6336432656886
19.9900000000000	49.6335579854079
20	49.6334724149385
20.0100000000000	49.6333865559463
20.0200000000000	49.6333004100952
20.0300000000000	49.6332139790473
20.0400000000000	49.6331272644626
20.0500000000000	49.6330402679996
20.0600000000000	49.6329529913145
20.0700000000000	49.6328654360617
20.0800000000000	49.6327776038938
20.0900000000000	49.6326894964612
20.1000000000000	49.6326011154127
20.1100000000000	49.6325124623949
20.1200000000000	49.6324235390523
20.1300000000000	49.6323343470277
20.1400000000000	49.6322448879617
20.1500000000000	49.6321551634929
20.1600000000000	49.6320651752581
20.1700000000000	49.6319749248919
20.1800000000000	49.6318844140268
20.1900000000000	49.6317936442933
20.2000000000000	49.6317026173199
20.2100000000000	49.6316113347330
20.2200000000000	49.6315197981569
20.2300000000000	49.6314280092138
20.2400000000000	49.6313359695238
20.2500000000000	49.6312436807051
20.2600000000000	49.6311511443733
20.2700000000000	49.6310583621424
20.2800000000000	49.6309653356239
20.2900000000000	49.6308720664272
20.3000000000000	49.6307785561598
20.3100000000000	49.6306848064266
20.3200000000000	49.6305908188308
20.3300000000000	49.6304965949730
20.3400000000000	49.6304021364518
20.3500000000000	49.6303074448635
20.3600000000000	49.6302125218024
20.3700000000000	49.6301173688603
20.3800000000000	49.6300219876269
20.3900000000000	49.6299263796896
20.4000000000000	49.6298305466336
20.4100000000000	49.6297344900418
20.4200000000000	49.6296382114948
20.4300000000000	49.6295417125710
20.4400000000000	49.6294449948465
20.4500000000000	49.6293480598949
20.4600000000000	49.6292509092879
20.4700000000000	49.6291535445944
20.4800000000000	49.6290559673812
20.4900000000000	49.6289581792129
20.5000000000000	49.6288601816516
20.5100000000000	49.6287619762569
20.5200000000000	49.6286635645864
20.5300000000000	49.6285649481949
20.5400000000000	49.6284661286353
20.5500000000000	49.6283671074577
20.5600000000000	49.6282678862099
20.5700000000000	49.6281684664375
20.5800000000000	49.6280688496834
20.5900000000000	49.6279690374883
20.6000000000000	49.6278690313904
20.6100000000000	49.6277688329253
20.6200000000000	49.6276684436264
20.6300000000000	49.6275678650245
20.6400000000000	49.6274670986481
20.6500000000000	49.6273661460228
20.6600000000000	49.6272650086723
20.6700000000000	49.6271636881174
20.6800000000000	49.6270621858766
20.6900000000000	49.6269605034657
20.7000000000000	49.6268586423982
20.7100000000000	49.6267566041850
20.7200000000000	49.6266543903344
20.7300000000000	49.6265520023524
20.7400000000000	49.6264494417420
20.7500000000000	49.6263467100042
20.7600000000000	49.6262438086370
20.7700000000000	49.6261407391361
20.7800000000000	49.6260375029946
20.7900000000000	49.6259341017027
20.8000000000000	49.6258305367485
20.8100000000000	49.6257268096173
20.8200000000000	49.6256229217915
20.8300000000000	49.6255188747514
20.8400000000000	49.6254146699744
20.8500000000000	49.6253103089352
20.8600000000000	49.6252057931060
20.8700000000000	49.6251011239565
20.8800000000000	49.6249963029534
20.8900000000000	49.6248913315610
20.9000000000000	49.6247862112410
20.9100000000000	49.6246809434521
20.9200000000000	49.6245755296508
20.9300000000000	49.6244699712904
20.9400000000000	49.6243642698219
20.9500000000000	49.6242584266935
20.9600000000000	49.6241524433506
20.9700000000000	49.6240463212361
20.9800000000000	49.6239400617899
20.9900000000000	49.6238336664494
21	49.6237271366492
21.0100000000000	49.6236204738212
21.0200000000000	49.6235136793946
21.0300000000000	49.6234067547956
21.0400000000000	49.6232997014479
21.0500000000000	49.6231925207725
21.0600000000000	49.6230852141874
21.0700000000000	49.6229777831080
21.0800000000000	49.6228702289468
21.0900000000000	49.6227625531136
21.1000000000000	49.6226547570155
21.1100000000000	49.6225468420565
21.1200000000000	49.6224388096381
21.1300000000000	49.6223306611589
21.1400000000000	49.6222223980146
21.1500000000000	49.6221140215982
21.1600000000000	49.6220055332999
21.1700000000000	49.6218969345069
21.1800000000000	49.6217882266037
21.1900000000000	49.6216794109719
21.2000000000000	49.6215704889903
21.2100000000000	49.6214614620348
21.2200000000000	49.6213523314785
21.2300000000000	49.6212430986916
21.2400000000000	49.6211337650413
21.2500000000000	49.6210243318923
21.2600000000000	49.6209148006059
21.2700000000000	49.6208051725410
21.2800000000000	49.6206954490533
21.2900000000000	49.6205856314957
21.3000000000000	49.6204757212182
21.3100000000000	49.6203657195680
21.3200000000000	49.6202556278892
21.3300000000000	49.6201454475230
21.3400000000000	49.6200351798079
21.3500000000000	49.6199248260793
21.3600000000000	49.6198143876695
21.3700000000000	49.6197038659083
21.3800000000000	49.6195932621222
21.3900000000000	49.6194825776349
21.4000000000000	49.6193718137670
21.4100000000000	49.6192609718365
21.4200000000000	49.6191500531580
21.4300000000000	49.6190390590434
21.4400000000000	49.6189279908016
21.4500000000000	49.6188168497386
21.4600000000000	49.6187056371571
21.4700000000000	49.6185943543572
21.4800000000000	49.6184830026358
21.4900000000000	49.6183715832869
21.5000000000000	49.6182600976014
21.5100000000000	49.6181485468673
21.5200000000000	49.6180369323696
21.5300000000000	49.6179252553903
21.5400000000000	49.6178135172082
21.5500000000000	49.6177017190994
21.5600000000000	49.6175898623367
21.5700000000000	49.6174779481900
21.5800000000000	49.6173659779261
21.5900000000000	49.6172539528090
21.6000000000000	49.6171418740994
21.6100000000000	49.6170297430550
21.6200000000000	49.6169175609306
21.6300000000000	49.6168053289778
21.6400000000000	49.6166930484452
21.6500000000000	49.6165807205784
21.6600000000000	49.6164683466199
21.6700000000000	49.6163559278091
21.6800000000000	49.6162434653824
21.6900000000000	49.6161309605731
21.7000000000000	49.6160184146115
21.7100000000000	49.6159058287245
21.7200000000000	49.6157932041365
21.7300000000000	49.6156805420683
21.7400000000000	49.6155678437378
21.7500000000000	49.6154551103599
21.7600000000000	49.6153423431463
21.7700000000000	49.6152295433055
21.7800000000000	49.6151167120433
21.7900000000000	49.6150038505619
21.8000000000000	49.6148909600607
21.8100000000000	49.6147780417359
21.8200000000000	49.6146650967806
21.8300000000000	49.6145521263848
21.8400000000000	49.6144391317354
21.8500000000000	49.6143261140161
21.8600000000000	49.6142130744076
21.8700000000000	49.6141000140873
21.8800000000000	49.6139869342297
21.8900000000000	49.6138738360059
21.9000000000000	49.6137607205842
21.9100000000000	49.6136475891294
21.9200000000000	49.6135344428033
21.9300000000000	49.6134212827648
21.9400000000000	49.6133081101693
21.9500000000000	49.6131949261693
21.9600000000000	49.6130817319140
21.9700000000000	49.6129685285494
21.9800000000000	49.6128553172186
21.9900000000000	49.6127420990614
22	49.6126288752143
22.0100000000000	49.6125156468108
22.0200000000000	49.6124024149814
22.0300000000000	49.6122891808530
22.0400000000000	49.6121759455496
22.0500000000000	49.6120627101922
22.0600000000000	49.6119494758983
22.0700000000000	49.6118362437823
22.0800000000000	49.6117230149556
22.0900000000000	49.6116097905263
22.1000000000000	49.6114965715992
22.1100000000000	49.6113833592762
22.1200000000000	49.6112701546558
22.1300000000000	49.6111569588334
22.1400000000000	49.6110437729011
22.1500000000000	49.6109305979481
22.1600000000000	49.6108174350600
22.1700000000000	49.6107042853194
22.1800000000000	49.6105911498060
22.1900000000000	49.6104780295957
22.2000000000000	49.6103649257618
22.2100000000000	49.6102518393740
22.2200000000000	49.6101387714989
22.2300000000000	49.6100257232000
22.2400000000000	49.6099126955375
22.2500000000000	49.6097996895684
22.2600000000000	49.6096867063466
22.2700000000000	49.6095737469226
22.2800000000000	49.6094608123440
22.2900000000000	49.6093479036547
22.3000000000000	49.6092350218959
22.3100000000000	49.6091221681053
22.3200000000000	49.6090093433175
22.3300000000000	49.6088965485638
22.3400000000000	49.6087837848723
22.3500000000000	49.6086710532679
22.3600000000000	49.6085583547724
22.3700000000000	49.6084456904041
22.3800000000000	49.6083330611785
22.3900000000000	49.6082204681074
22.4000000000000	49.6081079121998
22.4100000000000	49.6079953944611
22.4200000000000	49.6078829158938
22.4300000000000	49.6077704774970
22.4400000000000	49.6076580802667
22.4500000000000	49.6075457251955
22.4600000000000	49.6074334132728
22.4700000000000	49.6073211454850
22.4800000000000	49.6072089228151
22.4900000000000	49.6070967462428
22.5000000000000	49.6069846167447
22.5100000000000	49.6068725352942
22.5200000000000	49.6067605028612
22.5300000000000	49.6066485204128
22.5400000000000	49.6065365889126
22.5500000000000	49.6064247093209
22.5600000000000	49.6063128825950
22.5700000000000	49.6062011096887
22.5800000000000	49.6060893915529
22.5900000000000	49.6059777291350
22.6000000000000	49.6058661233793
22.6100000000000	49.6057545752268
22.6200000000000	49.6056430856152
22.6300000000000	49.6055316554792
22.6400000000000	49.6054202857501
22.6500000000000	49.6053089773560
22.6600000000000	49.6051977312217
22.6700000000000	49.6050865482689
22.6800000000000	49.6049754294160
22.6900000000000	49.6048643755781
22.7000000000000	49.6047533876672
22.7100000000000	49.6046424665920
22.7200000000000	49.6045316132580
22.7300000000000	49.6044208285673
22.7400000000000	49.6043101134191
22.7500000000000	49.6041994687092
22.7600000000000	49.6040888953299
22.7700000000000	49.6039783941707
22.7800000000000	49.6038679661178
22.7900000000000	49.6037576120538
22.8000000000000	49.6036473328585
22.8100000000000	49.6035371294082
22.8200000000000	49.6034270025762
22.8300000000000	49.6033169532324
22.8400000000000	49.6032069822435
22.8500000000000	49.6030970904730
22.8600000000000	49.6029872787812
22.8700000000000	49.6028775480250
22.8800000000000	49.6027678990585
22.8900000000000	49.6026583327320
22.9000000000000	49.6025488498931
22.9100000000000	49.6024394513858
22.9200000000000	49.6023301380511
22.9300000000000	49.6022209107267
22.9400000000000	49.6021117702471
22.9500000000000	49.6020027174435
22.9600000000000	49.6018937531440
22.9700000000000	49.6017848781735
22.9800000000000	49.6016760933535
22.9900000000000	49.6015673995025
23	49.6014587974357
23.0100000000000	49.6013502879649
23.0200000000000	49.6012418718991
23.0300000000000	49.6011335500437
23.0400000000000	49.6010253232010
23.0500000000000	49.6009171921704
23.0600000000000	49.6008091577475
23.0700000000000	49.6007012207252
23.0800000000000	49.6005933818930
23.0900000000000	49.6004856420372
23.1000000000000	49.6003780019410
23.1100000000000	49.6002704623841
23.1200000000000	49.6001630241434
23.1300000000000	49.6000556879923
23.1400000000000	49.5999484547012
23.1500000000000	49.5998413250371
23.1600000000000	49.5997342997641
23.1700000000000	49.5996273796428
23.1800000000000	49.5995205654308
23.1900000000000	49.5994138578824
23.2000000000000	49.5993072577488
23.2100000000000	49.5992007657780
23.2200000000000	49.5990943827147
23.2300000000000	49.5989881093007
23.2400000000000	49.5988819462742
23.2500000000000	49.5987758943707
23.2600000000000	49.5986699543220
23.2700000000000	49.5985641268573
23.2800000000000	49.5984584127020
23.2900000000000	49.5983528125789
23.3000000000000	49.5982473272073
23.3100000000000	49.5981419573035
23.3200000000000	49.5980367035803
23.3300000000000	49.5979315667478
23.3400000000000	49.5978265475127
23.3500000000000	49.5977216465785
23.3600000000000	49.5976168646456
23.3700000000000	49.5975122024113
23.3800000000000	49.5974076605696
23.3900000000000	49.5973032398115
23.4000000000000	49.5971989408247
23.4100000000000	49.5970947642940
23.4200000000000	49.5969907109007
23.4300000000000	49.5968867813233
23.4400000000000	49.5967829762370
23.4500000000000	49.5966792963137
23.4600000000000	49.5965757422225
23.4700000000000	49.5964723146291
23.4800000000000	49.5963690141962
23.4900000000000	49.5962658415833
23.5000000000000	49.5961627974468
23.5100000000000	49.5960598824401
23.5200000000000	49.5959570972131
23.5300000000000	49.5958544424131
23.5400000000000	49.5957519186838
23.5500000000000	49.5956495266661
23.5600000000000	49.5955472669976
23.5700000000000	49.5954451403130
23.5800000000000	49.5953431472437
23.5900000000000	49.5952412884181
23.6000000000000	49.5951395644614
23.6100000000000	49.5950379759957
23.6200000000000	49.5949365236402
23.6300000000000	49.5948352080107
23.6400000000000	49.5947340297202
23.6500000000000	49.5946329893784
23.6600000000000	49.5945320875920
23.6700000000000	49.5944313249647
23.6800000000000	49.5943307020969
23.6900000000000	49.5942302195861
23.7000000000000	49.5941298780266
23.7100000000000	49.5940296780098
23.7200000000000	49.5939296201239
23.7300000000000	49.5938297049541
23.7400000000000	49.5937299330823
23.7500000000000	49.5936303050878
23.7600000000000	49.5935308215463
23.7700000000000	49.5934314830310
23.7800000000000	49.5933322901115
23.7900000000000	49.5932332433548
23.8000000000000	49.5931343433245
23.8100000000000	49.5930355905815
23.8200000000000	49.5929369856834
23.8300000000000	49.5928385291849
23.8400000000000	49.5927402216375
23.8500000000000	49.5926420635899
23.8600000000000	49.5925440555876
23.8700000000000	49.5924461981731
23.8800000000000	49.5923484918859
23.8900000000000	49.5922509372626
23.9000000000000	49.5921535348365
23.9100000000000	49.5920562851382
23.9200000000000	49.5919591886951
23.9300000000000	49.5918622460317
23.9400000000000	49.5917654576693
23.9500000000000	49.5916688241265
23.9600000000000	49.5915723459187
23.9700000000000	49.5914760235584
23.9800000000000	49.5913798575550
23.9900000000000	49.5912838484149
24	49.5911879966418
24.0100000000000	49.5910923027362
24.0200000000000	49.5909967671955
24.0300000000000	49.5909013905144
24.0400000000000	49.5908061731845
24.0500000000000	49.5907111156944
24.0600000000000	49.5906162185298
24.0700000000000	49.5905214821735
24.0800000000000	49.5904269071052
24.0900000000000	49.5903324938018
24.1000000000000	49.5902382427371
24.1100000000000	49.5901441543821
24.1200000000000	49.5900502292047
24.1300000000000	49.5899564676701
24.1400000000000	49.5898628702404
24.1500000000000	49.5897694373748
24.1600000000000	49.5896761695296
24.1700000000000	49.5895830671581
24.1800000000000	49.5894901307108
24.1900000000000	49.5893973606352
24.2000000000000	49.5893047573760
24.2100000000000	49.5892123213748
24.2200000000000	49.5891200530705
24.2300000000000	49.5890279528991
24.2400000000000	49.5889360212935
24.2500000000000	49.5888442586839
24.2600000000000	49.5887526654975
24.2700000000000	49.5886612421587
24.2800000000000	49.5885699890891
24.2900000000000	49.5884789067073
24.3000000000000	49.5883879954289
24.3100000000000	49.5882972556669
24.3200000000000	49.5882066878313
24.3300000000000	49.5881162923294
24.3400000000000	49.5880260695653
24.3500000000000	49.5879360199407
24.3600000000000	49.5878461438540
24.3700000000000	49.5877564417011
24.3800000000000	49.5876669138750
24.3900000000000	49.5875775607658
24.4000000000000	49.5874883827606
24.4100000000000	49.5873993802441
24.4200000000000	49.5873105535978
24.4300000000000	49.5872219032006
24.4400000000000	49.5871334294285
24.4500000000000	49.5870451326547
24.4600000000000	49.5869570132495
24.4700000000000	49.5868690715807
24.4800000000000	49.5867813080130
24.4900000000000	49.5866937229084
24.5000000000000	49.5866063166262
24.5100000000000	49.5865190895229
24.5200000000000	49.5864320419520
24.5300000000000	49.5863451742645
24.5400000000000	49.5862584868086
24.5500000000000	49.5861719799296
24.5600000000000	49.5860856539701
24.5700000000000	49.5859995092700
24.5800000000000	49.5859135461664
24.5900000000000	49.5858277649936
24.6000000000000	49.5857421660833
24.6100000000000	49.5856567497644
24.6200000000000	49.5855715163629
24.6300000000000	49.5854864662024
24.6400000000000	49.5854015996035
24.6500000000000	49.5853169168841
24.6600000000000	49.5852324183596
24.6700000000000	49.5851481043426
24.6800000000000	49.5850639751427
24.6900000000000	49.5849800310673
24.7000000000000	49.5848962724207
24.7100000000000	49.5848126995047
24.7200000000000	49.5847293126184
24.7300000000000	49.5846461120581
24.7400000000000	49.5845630981176
24.7500000000000	49.5844802710879
24.7600000000000	49.5843976312574
24.7700000000000	49.5843151789118
24.7800000000000	49.5842329143342
24.7900000000000	49.5841508378048
24.8000000000000	49.5840689496015
24.8100000000000	49.5839872499994
24.8200000000000	49.5839057392709
24.8300000000000	49.5838244176859
24.8400000000000	49.5837432855115
24.8500000000000	49.5836623430123
24.8600000000000	49.5835815904503
24.8700000000000	49.5835010280848
24.8800000000000	49.5834206561725
24.8900000000000	49.5833404749676
24.9000000000000	49.5832604847214
24.9100000000000	49.5831806856831
24.9200000000000	49.5831010780988
24.9300000000000	49.5830216622123
24.9400000000000	49.5829424382648
24.9500000000000	49.5828634064949
24.9600000000000	49.5827845671386
24.9700000000000	49.5827059204293
24.9800000000000	49.5826274665978
24.9900000000000	49.5825492058726
25	49.5824711384794
25.0100000000000	49.5823932646413
25.0200000000000	49.5823155845792
25.0300000000000	49.5822380985111
25.0400000000000	49.5821608066527
25.0500000000000	49.5820837092170
25.0600000000000	49.5820068064146
25.0700000000000	49.5819300984535
25.0800000000000	49.5818535855394
25.0900000000000	49.5817772678751
25.1000000000000	49.5817011456614
25.1100000000000	49.5816252190960
25.1200000000000	49.5815494883748
25.1300000000000	49.5814739536905
25.1400000000000	49.5813986152340
25.1500000000000	49.5813234731931
25.1600000000000	49.5812485277537
25.1700000000000	49.5811737790988
25.1800000000000	49.5810992274091
25.1900000000000	49.5810248728629
25.2000000000000	49.5809507156359
25.2100000000000	49.5808767559016
25.2200000000000	49.5808029938309
25.2300000000000	49.5807294295921
25.2400000000000	49.5806560633514
25.2500000000000	49.5805828952724
25.2600000000000	49.5805099255163
25.2700000000000	49.5804371542418
25.2800000000000	49.5803645816054
25.2900000000000	49.5802922077611
25.3000000000000	49.5802200328604
25.3100000000000	49.5801480570525
25.3200000000000	49.5800762804843
25.3300000000000	49.5800047033000
25.3400000000000	49.5799333256419
25.3500000000000	49.5798621476495
25.3600000000000	49.5797911694602
25.3700000000000	49.5797203912089
25.3800000000000	49.5796498130282
25.3900000000000	49.5795794350484
25.4000000000000	49.5795092573973
25.4100000000000	49.5794392802005
25.4200000000000	49.5793695035813
25.4300000000000	49.5792999276605
25.4400000000000	49.5792305525568
25.4500000000000	49.5791613783862
25.4600000000000	49.5790924052630
25.4700000000000	49.5790236332985
25.4800000000000	49.5789550626023
25.4900000000000	49.5788866932812
25.5000000000000	49.5788185254402
25.5100000000000	49.5787505591816
25.5200000000000	49.5786827946057
25.5300000000000	49.5786152318103
25.5400000000000	49.5785478708911
25.5500000000000	49.5784807119416
25.5600000000000	49.5784137550527
25.5700000000000	49.5783470003134
25.5800000000000	49.5782804478103
25.5900000000000	49.5782140976278
25.6000000000000	49.5781479498480
25.6100000000000	49.5780820045509
25.6200000000000	49.5780162618142
25.6300000000000	49.5779507217133
25.6400000000000	49.5778853843215
25.6500000000000	49.5778202497099
25.6600000000000	49.5777553179472
25.6700000000000	49.5776905891003
25.6800000000000	49.5776260632334
25.6900000000000	49.5775617404090
25.7000000000000	49.5774976206871
25.7100000000000	49.5774337041256
25.7200000000000	49.5773699907804
25.7300000000000	49.5773064807049
25.7400000000000	49.5772431739506
25.7500000000000	49.5771800705668
25.7600000000000	49.5771171706007
25.7700000000000	49.5770544740972
25.7800000000000	49.5769919810993
25.7900000000000	49.5769296916475
25.8000000000000	49.5768676057806
25.8100000000000	49.5768057235350
25.8200000000000	49.5767440449451
25.8300000000000	49.5766825700432
25.8400000000000	49.5766212988595
25.8500000000000	49.5765602314219
25.8600000000000	49.5764993677565
25.8700000000000	49.5764387078873
25.8800000000000	49.5763782518359
25.8900000000000	49.5763179996222
25.9000000000000	49.5762579512638
25.9100000000000	49.5761981067764
25.9200000000000	49.5761384661734
25.9300000000000	49.5760790294665
25.9400000000000	49.5760197966651
25.9500000000000	49.5759607677766
25.9600000000000	49.5759019428063
25.9700000000000	49.5758433217578
25.9800000000000	49.5757849046322
25.9900000000000	49.5757266914290
26	49.5756686821454
26.0100000000000	49.5756108767767
26.0200000000000	49.5755532753164
26.0300000000000	49.5754958777556
26.0400000000000	49.5754386840837
26.0500000000000	49.5753816942882
26.0600000000000	49.5753249083542
26.0700000000000	49.5752683262653
26.0800000000000	49.5752119480028
26.0900000000000	49.5751557735464
26.1000000000000	49.5750998028734
26.1100000000000	49.5750440359594
26.1200000000000	49.5749884727782
26.1300000000000	49.5749331133014
26.1400000000000	49.5748779574987
26.1500000000000	49.5748230053380
26.1600000000000	49.5747682567853
26.1700000000000	49.5747137118045
26.1800000000000	49.5746593703578
26.1900000000000	49.5746052324053
26.2000000000000	49.5745512979055
26.2100000000000	49.5744975668146
26.2200000000000	49.5744440390872
26.2300000000000	49.5743907146761
26.2400000000000	49.5743375935319
26.2500000000000	49.5742846756036
26.2600000000000	49.5742319608382
26.2700000000000	49.5741794491811
26.2800000000000	49.5741271405754
26.2900000000000	49.5740750349627
26.3000000000000	49.5740231322827
26.3100000000000	49.5739714324733
26.3200000000000	49.5739199354704
26.3300000000000	49.5738686412082
26.3400000000000	49.5738175496192
26.3500000000000	49.5737666606338
26.3600000000000	49.5737159741809
26.3700000000000	49.5736654901874
26.3800000000000	49.5736152085785
26.3900000000000	49.5735651292776
26.4000000000000	49.5735152522063
26.4100000000000	49.5734655772845
26.4200000000000	49.5734161044302
26.4300000000000	49.5733668335597
26.4400000000000	49.5733177645877
26.4500000000000	49.5732688974268
26.4600000000000	49.5732202319881
26.4700000000000	49.5731717681811
26.4800000000000	49.5731235059131
26.4900000000000	49.5730754450902
26.5000000000000	49.5730275856165
26.5100000000000	49.5729799273943
26.5200000000000	49.5729324703243
26.5300000000000	49.5728852143057
26.5400000000000	49.5728381592357
26.5500000000000	49.5727913050099
26.5600000000000	49.5727446515222
26.5700000000000	49.5726981986649
26.5800000000000	49.5726519463286
26.5900000000000	49.5726058944021
26.6000000000000	49.5725600427728
26.6100000000000	49.5725143913261
26.6200000000000	49.5724689399461
26.6300000000000	49.5724236885150
26.6400000000000	49.5723786369135
26.6500000000000	49.5723337850205
26.6600000000000	49.5722891327135
26.6700000000000	49.5722446798682
26.6800000000000	49.5722004263588
26.6900000000000	49.5721563720578
26.7000000000000	49.5721125168360
26.7100000000000	49.5720688605630
26.7200000000000	49.5720254031063
26.7300000000000	49.5719821443322
26.7400000000000	49.5719390841052
26.7500000000000	49.5718962222882
26.7600000000000	49.5718535587428
26.7700000000000	49.5718110933287
26.7800000000000	49.5717688259043
26.7900000000000	49.5717267563264
26.8000000000000	49.5716848844500
26.8100000000000	49.5716432101288
26.8200000000000	49.5716017332151
26.8300000000000	49.5715604535593
26.8400000000000	49.5715193710106
26.8500000000000	49.5714784854164
26.8600000000000	49.5714377966229
26.8700000000000	49.5713973044745
26.8800000000000	49.5713570088143
26.8900000000000	49.5713169094838
26.9000000000000	49.5712770063230
26.9100000000000	49.5712372991706
26.9200000000000	49.5711977878636
26.9300000000000	49.5711584722376
26.9400000000000	49.5711193521268
26.9500000000000	49.5710804273639
26.9600000000000	49.5710416977800
26.9700000000000	49.5710031632050
26.9800000000000	49.5709648234672
26.9900000000000	49.5709266783936
27	49.5708887278095
27.0100000000000	49.5708509715391
27.0200000000000	49.5708134094049
27.0300000000000	49.5707760412283
27.0400000000000	49.5707388668289
27.0500000000000	49.5707018860253
27.0600000000000	49.5706650986343
27.0700000000000	49.5706285044717
27.0800000000000	49.5705921033516
27.0900000000000	49.5705558950869
27.1000000000000	49.5705198794892
27.1100000000000	49.5704840563684
27.1200000000000	49.5704484255334
27.1300000000000	49.5704129867915
27.1400000000000	49.5703777399488
27.1500000000000	49.5703426848100
27.1600000000000	49.5703078211785
27.1700000000000	49.5702731488562
27.1800000000000	49.5702386676439
27.1900000000000	49.5702043773409
27.2000000000000	49.5701702777454
27.2100000000000	49.5701363686540
27.2200000000000	49.5701026498621
27.2300000000000	49.5700691211641
27.2400000000000	49.5700357823526
27.2500000000000	49.5700026332193
27.2600000000000	49.5699696735544
27.2700000000000	49.5699369031470
27.2800000000000	49.5699043217848
27.2900000000000	49.5698719292542
27.3000000000000	49.5698397253405
27.3100000000000	49.5698077098276
27.3200000000000	49.5697758824983
27.3300000000000	49.5697442431340
27.3400000000000	49.5697127915149
27.3500000000000	49.5696815274200
27.3600000000000	49.5696504506272
27.3700000000000	49.5696195609129
27.3800000000000	49.5695888580526
27.3900000000000	49.5695583418203
27.4000000000000	49.5695280119890
27.4100000000000	49.5694978683304
27.4200000000000	49.5694679106150
27.4300000000000	49.5694381386123
27.4400000000000	49.5694085520904
27.4500000000000	49.5693791508163
27.4600000000000	49.5693499345559
27.4700000000000	49.5693209030737
27.4800000000000	49.5692920561334
27.4900000000000	49.5692633934973
27.5000000000000	49.5692349149266
27.5100000000000	49.5692066201813
27.5200000000000	49.5691785090205
27.5300000000000	49.5691505812020
27.5400000000000	49.5691228364823
27.5500000000000	49.5690952746172
27.5600000000000	49.5690678953610
27.5700000000000	49.5690406984671
27.5800000000000	49.5690136836878
27.5900000000000	49.5689868507742
27.6000000000000	49.5689601994764
27.6100000000000	49.5689337295433
27.6200000000000	49.5689074407228
27.6300000000000	49.5688813327618
27.6400000000000	49.5688554054060
27.6500000000000	49.5688296584002
27.6600000000000	49.5688040914879
27.6700000000000	49.5687787044117
27.6800000000000	49.5687534969132
27.6900000000000	49.5687284687329
27.7000000000000	49.5687036196102
27.7100000000000	49.5686789492836
27.7200000000000	49.5686544574904
27.7300000000000	49.5686301439671
27.7400000000000	49.5686060084491
27.7500000000000	49.5685820506706
27.7600000000000	49.5685582703652
27.7700000000000	49.5685346672651
27.7800000000000	49.5685112411017
27.7900000000000	49.5684879916054
27.8000000000000	49.5684649185056
27.8100000000000	49.5684420215309
27.8200000000000	49.5684193004085
27.8300000000000	49.5683967548651
27.8400000000000	49.5683743846262
27.8500000000000	49.5683521894163
27.8600000000000	49.5683301689592
27.8700000000000	49.5683083229775
27.8800000000000	49.5682866511929
27.8900000000000	49.5682651533264
27.9000000000000	49.5682438290978
27.9100000000000	49.5682226782261
27.9200000000000	49.5682017004295
27.9300000000000	49.5681808954249
27.9400000000000	49.5681602629287
27.9500000000000	49.5681398026564
27.9600000000000	49.5681195143222
27.9700000000000	49.5680993976398
27.9800000000000	49.5680794523219
27.9900000000000	49.5680596780803
28	49.5680400746259
28.0100000000000	49.5680206416688
28.0200000000000	49.5680013789183
28.0300000000000	49.5679822860826
28.0400000000000	49.5679633628693
28.0500000000000	49.5679446089851
28.0600000000000	49.5679260241357
28.0700000000000	49.5679076080261
28.0800000000000	49.5678893603605
28.0900000000000	49.5678712808422
28.1000000000000	49.5678533691737
28.1100000000000	49.5678356250567
28.1200000000000	49.5678180481921
28.1300000000000	49.5678006382800
28.1400000000000	49.5677833950196
28.1500000000000	49.5677663181094
28.1600000000000	49.5677494072471
28.1700000000000	49.5677326621297
28.1800000000000	49.5677160824533
28.1900000000000	49.5676996679132
28.2000000000000	49.5676834182040
28.2100000000000	49.5676673330196
28.2200000000000	49.5676514120531
28.2300000000000	49.5676356549967
28.2400000000000	49.5676200615421
28.2500000000000	49.5676046313801
28.2600000000000	49.5675893642007
28.2700000000000	49.5675742596934
28.2800000000000	49.5675593175469
28.2900000000000	49.5675445374489
28.3000000000000	49.5675299190868
28.3100000000000	49.5675154621469
28.3200000000000	49.5675011663152
28.3300000000000	49.5674870312768
28.3400000000000	49.5674730567159
28.3500000000000	49.5674592423163
28.3600000000000	49.5674455877610
28.3700000000000	49.5674320927323
28.3800000000000	49.5674187569120
28.3900000000000	49.5674055799810
28.4000000000000	49.5673925616196
28.4100000000000	49.5673797015076
28.4200000000000	49.5673669993238
28.4300000000000	49.5673544547467
28.4400000000000	49.5673420674541
28.4500000000000	49.5673298371228
28.4600000000000	49.5673177634295
28.4700000000000	49.5673058460499
28.4800000000000	49.5672940846593
28.4900000000000	49.5672824789321
28.5000000000000	49.5672710285423
28.5100000000000	49.5672597331633
28.5200000000000	49.5672485924678
28.5300000000000	49.5672376061279
28.5400000000000	49.5672267738152
28.5500000000000	49.5672160952007
28.5600000000000	49.5672055699546
28.5700000000000	49.5671951977469
28.5800000000000	49.5671849782466
28.5900000000000	49.5671749111224
28.6000000000000	49.5671649960424
28.6100000000000	49.5671552326742
28.6200000000000	49.5671456206846
28.6300000000000	49.5671361597401
28.6400000000000	49.5671268495065
28.6500000000000	49.5671176896491
28.6600000000000	49.5671086798328
28.6700000000000	49.5670998197217
28.6800000000000	49.5670911089796
28.6900000000000	49.5670825472697
28.7000000000000	49.5670741342546
28.7100000000000	49.5670658695966
28.7200000000000	49.5670577529573
28.7300000000000	49.5670497839978
28.7400000000000	49.5670419623788
28.7500000000000	49.5670342877605
28.7600000000000	49.5670267598025
28.7700000000000	49.5670193781641
28.7800000000000	49.5670121425039
28.7900000000000	49.5670050524801
28.8000000000000	49.5669981077507
28.8100000000000	49.5669913079728
28.8200000000000	49.5669846528033
28.8300000000000	49.5669781418985
28.8400000000000	49.5669717749145
28.8500000000000	49.5669655515067
28.8600000000000	49.5669594713301
28.8700000000000	49.5669535340394
28.8800000000000	49.5669477392887
28.8900000000000	49.5669420867318
28.9000000000000	49.5669365760220
28.9100000000000	49.5669312068122
28.9200000000000	49.5669259787550
28.9300000000000	49.5669208915023
28.9400000000000	49.5669159447059
28.9500000000000	49.5669111380170
28.9600000000000	49.5669064710866
28.9700000000000	49.5669019435651
28.9800000000000	49.5668975551027
28.9900000000000	49.5668933053489
29	49.5668891939533
29.0100000000000	49.5668852205648
29.0200000000000	49.5668813848319
29.0300000000000	49.5668776864029
29.0400000000000	49.5668741249258
29.0500000000000	49.5668707000479
29.0600000000000	49.5668674114166
29.0700000000000	49.5668642586786
29.0800000000000	49.5668612414803
29.0900000000000	49.5668583594681
29.1000000000000	49.5668556122877
29.1100000000000	49.5668529995845
29.1200000000000	49.5668505210037
29.1300000000000	49.5668481761903
29.1400000000000	49.5668459647886
29.1500000000000	49.5668438864430
29.1600000000000	49.5668419407974
29.1700000000000	49.5668401274954
29.1800000000000	49.5668384461802
29.1900000000000	49.5668368964949
29.2000000000000	49.5668354780823
29.2100000000000	49.5668341905848
29.2200000000000	49.5668330336446
29.2300000000000	49.5668320069035
29.2400000000000	49.5668311100032
29.2500000000000	49.5668303425851
29.2600000000000	49.5668297042902
29.2700000000000	49.5668291947594
29.2800000000000	49.5668288136332
29.2900000000000	49.5668285605520
29.3000000000000	49.5668284351559
29.3100000000000	49.5668284370847
29.3200000000000	49.5668285659781
29.3300000000000	49.5668288214753
29.3400000000000	49.5668292032156
29.3500000000000	49.5668297108379
29.3600000000000	49.5668303439808
29.3700000000000	49.5668311022829
29.3800000000000	49.5668319853824
29.3900000000000	49.5668329929174
29.4000000000000	49.5668341245257
29.4100000000000	49.5668353798451
29.4200000000000	49.5668367585129
29.4300000000000	49.5668382601665
29.4400000000000	49.5668398844430
29.4500000000000	49.5668416309791
29.4600000000000	49.5668434994118
29.4700000000000	49.5668454893775
29.4800000000000	49.5668476005126
29.4900000000000	49.5668498324534
29.5000000000000	49.5668521848358
29.5100000000000	49.5668546572958
29.5200000000000	49.5668572494690
29.5300000000000	49.5668599609912
29.5400000000000	49.5668627914978
29.5500000000000	49.5668657406239
29.5600000000000	49.5668688080049
29.5700000000000	49.5668719932757
29.5800000000000	49.5668752960712
29.5900000000000	49.5668787160262
29.6000000000000	49.5668822527754
29.6100000000000	49.5668859059532
29.6200000000000	49.5668896751941
29.6300000000000	49.5668935601325
29.6400000000000	49.5668975604023
29.6500000000000	49.5669016756379
29.6600000000000	49.5669059054732
29.6700000000000	49.5669102495420
29.6800000000000	49.5669147074782
29.6900000000000	49.5669192789156
29.7000000000000	49.5669239634876
29.7100000000000	49.5669287608280
29.7200000000000	49.5669336705702
29.7300000000000	49.5669386923475
29.7400000000000	49.5669438257935
29.7500000000000	49.5669490705412
29.7600000000000	49.5669544262240
29.7700000000000	49.5669598924750
29.7800000000000	49.5669654689273
29.7900000000000	49.5669711552139
29.8000000000000	49.5669769509680
29.8100000000000	49.5669828558224
29.8200000000000	49.5669888694101
29.8300000000000	49.5669949913641
29.8400000000000	49.5670012213170
29.8500000000000	49.5670075589019
29.8600000000000	49.5670140037516
29.8700000000000	49.5670205554987
29.8800000000000	49.5670272137762
29.8900000000000	49.5670339782168
29.9000000000000	49.5670408484532
29.9100000000000	49.5670478241183
29.9200000000000	49.5670549048447
29.9300000000000	49.5670620902653
29.9400000000000	49.5670693800128
29.9500000000000	49.5670767737200
29.9600000000000	49.5670842710197
29.9700000000000	49.5670918715446
29.9800000000000	49.5670995749277
29.9900000000000	49.5671073808018
30	49.5671152887997

==> figures/data/0f/dataD.txt <==
0	50
0.0100000000000000	50
0.0200000000000000	50
0.0300000000000000	50
0.0400000000000000	50
0.0500000000000000	50
0.0600000000000000	50
0.0700000000000000	50
0.0800000000000000	50
0.0900000000000000	50
0.100000000000000	50
0.110000000000000	50
0.120000000000000	50
0.130000000000000	50
0.140000000000000	50
0.150000000000000	50
0.160000000000000	50
0.170000000000000	50
0.180000000000000	50
0.190000000000000	50
0.200000000000000	50
0.210000000000000	50
0.220000000000000	50
0.230000000000000	50
0.240000000000000	50
0.250000000000000	50
0.260000000000000	50
0.270000000000000	50
0.280000000000000	50
0.290000000000000	50
0.300000000000000	50
0.310000000000000	50
0.320000000000000	50
0.330000000000000	50
0.340000000000000	50
0.350000000000000	50
0.360000000000000	50
0.370000000000000	50
0.380000000000000	50
0.390000000000000	50
0.400000000000000	50
0.410000000000000	50
0.420000000000000	50
0.430000000000000	50
0.440000000000000	50
0.450000000000000	50
0.460000000000000	50
0.470000000000000	50
0.480000000000000	50
0.490000000000000	50
0.500000000000000	50
0.510000000000000	50
0.520000000000000	50
0.530000000000000	50
0.540000000000000	50
0.550000000000000	50
0.560000000000000	50
0.570000000000000	50
0.580000000000000	50
0.590000000000000	50
0.600000000000000	50
0.610000000000000	50
0.620000000000000	50
0.630000000000000	50
0.640000000000000	50
0.650000000000000	50
0.660000000000000	50
0.670000000000000	50
0.680000000000000	50
0.690000000000000	50
0.700000000000000	50
0.710000000000000	50
0.720000000000000	50
0.730000000000000	50
0.740000000000000	50
0.750000000000000	50
0.760000000000000	50
0.770000000000000	50
0.780000000000000	50
0.790000000000000	50
0.800000000000000	50
0.810000000000000	50
0.820000000000000	50
0.830000000000000	50
0.840000000000000	50
0.850000000000000	50
0.860000000000000	50
0.870000000000000	50
0.880000000000000	50
0.890000000000000	50
0.900000000000000	50
0.910000000000000	50
0.920000000000000	50
0.930000000000000	50
0.940000000000000	50
0.950000000000000	50
0.960000000000000	50
0.970000000000000	50
0.980000000000000	50
0.990000000000000	50
1	50
1.01000000000000	49.9982561443824
1.02000000000000	49.9965137232584
1.03000000000000	49.9947727451077
1.04000000000000	49.9930332183793
1.05000000000000	49.9912951514912
1.06000000000000	49.9895585528304
1.07000000000000	49.9878234307527
1.08000000000000	49.9860897935834
1.09000000000000	49.9843576496166
1.10000000000000	49.9826270071155
1.11000000000000	49.9808978743125
1.12000000000000	49.9791702594092
1.13000000000000	49.9774441705763
1.14000000000000	49.9757196159537
1.15000000000000	49.9739966036505
1.16000000000000	49.9722751417449
1.17000000000000	49.9705552382846
1.18000000000000	49.9688369012864
1.19000000000000	49.9671201387363
1.20000000000000	49.9654049585899
1.21000000000000	49.9636913687719
1.22000000000000	49.9619793771764
1.23000000000000	49.9602689916668
1.24000000000000	49.9585602200761
1.25000000000000	49.9568530702065
1.26000000000000	49.9551475498298
1.27000000000000	49.9534436666872
1.28000000000000	49.9517414284892
1.29000000000000	49.9500408429162
1.30000000000000	49.9483419176177
1.31000000000000	49.9466446602131
1.32000000000000	49.9449490782912
1.33000000000000	49.9432551794103
1.34000000000000	49.9415629710986
1.35000000000000	49.9398724608538
1.36000000000000	49.9381836561430
1.37000000000000	49.9364965644035
1.38000000000000	49.9348111930420
1.39000000000000	49.9331275494348
1.40000000000000	49.9314456409284
1.41000000000000	49.9297654748387
1.42000000000000	49.9280870584516
1.43000000000000	49.9264103990228
1.44000000000000	49.9247355037777
1.45000000000000	49.9230623799119
1.46000000000000	49.9213910345907
1.47000000000000	49.9197214749493
1.48000000000000	49.9180537080930
1.49000000000000	49.9163877410969
1.50000000000000	49.9147235810063
1.51000000000000	49.9130612348366
1.52000000000000	49.9114007095729
1.53000000000000	49.9097420121707
1.54000000000000	49.9080851495556
1.55000000000000	49.9064301286231
1.56000000000000	49.9047769562393
1.57000000000000	49.9031256392399
1.58000000000000	49.9014761844315
1.59000000000000	49.8998285985903
1.60000000000000	49.8981828884632
1.61000000000000	49.8965390607674
1.62000000000000	49.8948971221900
1.63000000000000	49.8932570793891
1.64000000000000	49.8916189389926
1.65000000000000	49.8899827075991
1.66000000000000	49.8883483917777
1.67000000000000	49.8867159980678
1.68000000000000	49.8850855329793
1.69000000000000	49.8834570029928
1.70000000000000	49.8818304145592
1.71000000000000	49.8802057741002
1.72000000000000	49.8785830880080
1.73000000000000	49.8769623626455
1.74000000000000	49.8753436043461
1.75000000000000	49.8737268194142
1.76000000000000	49.8721120141247
1.77000000000000	49.8704991947232
1.78000000000000	49.8688883674262
1.79000000000000	49.8672795384211
1.80000000000000	49.8656727138660
1.81000000000000	49.8640678998899
1.82000000000000	49.8624651025928
1.83000000000000	49.8608643280453
1.84000000000000	49.8592655822895
1.85000000000000	49.8576688713381
1.86000000000000	49.8560742011749
1.87000000000000	49.8544815777547
1.88000000000000	49.8528910070037
1.89000000000000	49.8513024948188
1.90000000000000	49.8497160470682
1.91000000000000	49.8481316695915
1.92000000000000	49.8465493681991
1.93000000000000	49.8449691486730
1.94000000000000	49.8433910167663
1.95000000000000	49.8418149782034
1.96000000000000	49.8402410386800
1.97000000000000	49.8386692038633
1.98000000000000	49.8370994793919
1.99000000000000	49.8355318708756
2	49.8339663838959
2.01000000000000	49.8324030240057
2.02000000000000	49.8308417967295
2.03000000000000	49.8292827075633
2.04000000000000	49.8277257619745
2.05000000000000	49.8261709654026
2.06000000000000	49.8246183232582
2.07000000000000	49.8230678409241
2.08000000000000	49.8215195237544
2.09000000000000	49.8199733770752
2.10000000000000	49.8184294061844
2.11000000000000	49.8168876163516
2.12000000000000	49.8153480128184
2.13000000000000	49.8138106007980
2.14000000000000	49.8122753854759
2.15000000000000	49.8107423720094
2.16000000000000	49.8092115655276
2.17000000000000	49.8076829711320
2.18000000000000	49.8061565938958
2.19000000000000	49.8046324388646
2.20000000000000	49.8031105110559
2.21000000000000	49.8015908154594
2.22000000000000	49.8000733570372
2.23000000000000	49.7985581407233
2.24000000000000	49.7970451714243
2.25000000000000	49.7955344540189
2.26000000000000	49.7940259933581
2.27000000000000	49.7925197942654
2.28000000000000	49.7910158615367
2.29000000000000	49.7895141999403
2.30000000000000	49.7880148142170
2.31000000000000	49.7865177090800
2.32000000000000	49.7850228892153
2.33000000000000	49.7835303592812
2.34000000000000	49.7820401239088
2.35000000000000	49.7805521877017
2.36000000000000	49.7790665552366
2.37000000000000	49.7775832310623
2.38000000000000	49.7761022197009
2.39000000000000	49.7746235256470
2.40000000000000	49.7731471533682
2.41000000000000	49.7716731073049
2.42000000000000	49.7702013918703
2.43000000000000	49.7687320114509
2.44000000000000	49.7672649704057
2.45000000000000	49.7658002730672
2.46000000000000	49.7643379237406
2.47000000000000	49.7628779267043
2.48000000000000	49.7614202862100
2.49000000000000	49.7599650064823
2.50000000000000	49.7585120917193
2.51000000000000	49.7570615460920
2.52000000000000	49.7556133737449
2.53000000000000	49.7541675787958
2.54000000000000	49.7527241653360
2.55000000000000	49.7512831374298
2.56000000000000	49.7498444991153
2.57000000000000	49.7484082544040
2.58000000000000	49.7469744072807
2.59000000000000	49.7455429617040
2.60000000000000	49.7441139216060
2.61000000000000	49.7426872908924
2.62000000000000	49.7412630734425
2.63000000000000	49.7398412731095
2.64000000000000	49.7384218937202
2.65000000000000	49.7370049390751
2.66000000000000	49.7355904129486
2.67000000000000	49.7341783190891
2.68000000000000	49.7327686612187
2.69000000000000	49.7313614430335
2.70000000000000	49.7299566682036
2.71000000000000	49.7285543403730
2.72000000000000	49.7271544631600
2.73000000000000	49.7257570401567
2.74000000000000	49.7243620749294
2.75000000000000	49.7229695710188
2.76000000000000	49.7215795319396
2.77000000000000	49.7201919611807
2.78000000000000	49.7188068622055
2.79000000000000	49.7174242384515
2.80000000000000	49.7160440933308
2.81000000000000	49.7146664302297
2.82000000000000	49.7132912525090
2.83000000000000	49.7119185635042
2.84000000000000	49.7105483665250
2.85000000000000	49.7091806648558
2.86000000000000	49.7078154617558
2.87000000000000	49.7064527604586
2.88000000000000	49.7050925641726
2.89000000000000	49.7037348760809
2.90000000000000	49.7023796993414
2.91000000000000	49.7010270370868
2.92000000000000	49.6996768924247
2.93000000000000	49.6983292684375
2.94000000000000	49.6969841681825
2.95000000000000	49.6956415946922
2.96000000000000	49.6943015509740
2.97000000000000	49.6929640400103
2.98000000000000	49.6916290647586
2.99000000000000	49.6902966281516
3	49.6889667330972
3.01000000000000	49.6876393824785
3.02000000000000	49.6863145791539
3.03000000000000	49.6849923259570
3.04000000000000	49.6836726256968
3.05000000000000	49.6823554811578
3.06000000000000	49.6810408950999
3.07000000000000	49.6797288702582
3.08000000000000	49.6784194093438
3.09000000000000	49.6771125150430
3.10000000000000	49.6758081900177
3.11000000000000	49.6745064369057
3.12000000000000	49.6732072583202
3.13000000000000	49.6719106568504
3.14000000000000	49.6706166350610
3.15000000000000	49.6693251954928
3.16000000000000	49.6680363406621
3.17000000000000	49.6667500730615
3.18000000000000	49.6654663951592
3.19000000000000	49.6641853093996
3.20000000000000	49.6629068182029
3.21000000000000	49.6616309239658
3.22000000000000	49.6603576290605
3.23000000000000	49.6590869358360
3.24000000000000	49.6578188466169
3.25000000000000	49.6565533637045
3.26000000000000	49.6552904893762
3.27000000000000	49.6540302258856
3.28000000000000	49.6527725754629
3.29000000000000	49.6515175403146
3.30000000000000	49.6502651226236
3.31000000000000	49.6490153245495
3.32000000000000	49.6477681482282
3.33000000000000	49.6465235957723
3.34000000000000	49.6452816692711
3.35000000000000	49.6440423707905
3.36000000000000	49.6428057023730
3.37000000000000	49.6415716660381
3.38000000000000	49.6403402637819
3.39000000000000	49.6391114975775
3.40000000000000	49.6378853693748
3.41000000000000	49.6366618811006
3.42000000000000	49.6354410346587
3.43000000000000	49.6342228319301
3.44000000000000	49.6330072747727
3.45000000000000	49.6317943650215
3.46000000000000	49.6305841044887
3.47000000000000	49.6293764949636
3.48000000000000	49.6281715382130
3.49000000000000	49.6269692359807
3.50000000000000	49.6257695899881
3.51000000000000	49.6245726019337
3.52000000000000	49.6233782734936
3.53000000000000	49.6221866063213
3.54000000000000	49.6209976020479
3.55000000000000	49.6198112622820
3.56000000000000	49.6186275886097
3.57000000000000	49.6174465825948
3.58000000000000	49.6162682457790
3.59000000000000	49.6150925796813
3.60000000000000	49.6139195857990
3.61000000000000	49.6127492656068
3.62000000000000	49.6115816205574
3.63000000000000	49.6104166520815
3.64000000000000	49.6092543615877
3.65000000000000	49.6080947504626
3.66000000000000	49.6069378200708
3.67000000000000	49.6057835717550
3.68000000000000	49.6046320068361
3.69000000000000	49.6034831266132
3.70000000000000	49.6023369323636
3.71000000000000	49.6011934253427
3.72000000000000	49.6000526067846
3.73000000000000	49.5989144779013
3.74000000000000	49.5977790398837
3.75000000000000	49.5966462939006
3.76000000000000	49.5955162410999
3.77000000000000	49.5943888826075
3.78000000000000	49.5932642195283
3.79000000000000	49.5921422529456
3.80000000000000	49.5910229839215
3.81000000000000	49.5899064134967
3.82000000000000	49.5887925426908
3.83000000000000	49.5876813725021
3.84000000000000	49.5865729039080
3.85000000000000	49.5854671378644
3.86000000000000	49.5843640753067
3.87000000000000	49.5832637171487
3.88000000000000	49.5821660642837
3.89000000000000	49.5810711175839
3.90000000000000	49.5799788779007
3.91000000000000	49.5788893460647
3.92000000000000	49.5778025228856
3.93000000000000	49.5767184091525
3.94000000000000	49.5756370056338
3.95000000000000	49.5745583130773
3.96000000000000	49.5734823322100
3.97000000000000	49.5724090637387
3.98000000000000	49.5713385083496
3.99000000000000	49.5702706667081
4	49.5692055394598
4.01000000000000	49.5681431272294
4.02000000000000	49.5670834306217
4.03000000000000	49.5660264502209
4.04000000000000	49.5649721865913
4.05000000000000	49.5639206402768
4.06000000000000	49.5628718118012
4.07000000000000	49.5618257016683
4.08000000000000	49.5607823103619
4.09000000000000	49.5597416383457
4.10000000000000	49.5587036860635
4.11000000000000	49.5576684539392
4.12000000000000	49.5566359423770
4.13000000000000	49.5556061517610
4.14000000000000	49.5545790824559
4.15000000000000	49.5535547348064
4.16000000000000	49.5525331091377
4.17000000000000	49.5515142057553
4.18000000000000	49.5504980249453
4.19000000000000	49.5494845669740
4.20000000000000	49.5484738320884
4.21000000000000	49.5474658205162
4.22000000000000	49.5464605324654
4.23000000000000	49.5454579681249
4.24000000000000	49.5444581276644
4.25000000000000	49.5434610112339
4.26000000000000	49.5424666189648
4.27000000000000	49.5414749509689
4.28000000000000	49.5404860073392
4.29000000000000	49.5394997881494
4.30000000000000	49.5385162934544
4.31000000000000	49.5375355232900
4.32000000000000	49.5365574776731
4.33000000000000	49.5355821566019
4.34000000000000	49.5346095600554
4.35000000000000	49.5336396879944
4.36000000000000	49.5326725403604
4.37000000000000	49.5317081170765
4.38000000000000	49.5307464180473
4.39000000000000	49.5297874431585
4.40000000000000	49.5288311922774
4.41000000000000	49.5278776652529
4.42000000000000	49.5269268619154
4.43000000000000	49.5259787820768
4.44000000000000	49.5250334255308
4.45000000000000	49.5240907920526
4.46000000000000	49.5231508813994
4.47000000000000	49.5222136933100
4.48000000000000	49.5212792275052
4.49000000000000	49.5203474836873
4.50000000000000	49.5194184615411
4.51000000000000	49.5184921607330
4.52000000000000	49.5175685809114
4.53000000000000	49.5166477217070
4.54000000000000	49.5157295827325
4.55000000000000	49.5148141635828
4.56000000000000	49.5139014638348
4.57000000000000	49.5129914830481
4.58000000000000	49.5120842207641
4.59000000000000	49.5111796765070
4.60000000000000	49.5102778497831
4.61000000000000	49.5093787400812
4.62000000000000	49.5084823468728
4.63000000000000	49.5075886696117
4.64000000000000	49.5066977077345
4.65000000000000	49.5058094606601
4.66000000000000	49.5049239277904
4.67000000000000	49.5040411085100
4.68000000000000	49.5031610021862
4.69000000000000	49.5022836081691
4.70000000000000	49.5014089257916
4.71000000000000	49.5005369543698
4.72000000000000	49.4996676932025
4.73000000000000	49.4988011415717
4.74000000000000	49.4979372987422
4.75000000000000	49.4970761639623
4.76000000000000	49.4962177364630
4.77000000000000	49.4953620154589
4.78000000000000	49.4945090001476
4.79000000000000	49.4936586897101
4.80000000000000	49.4928110833107
4.81000000000000	49.4919661800972
4.82000000000000	49.4911239792006
4.83000000000000	49.4902844797356
4.84000000000000	49.4894476808004
4.85000000000000	49.4886135814768
4.86000000000000	49.4877821808300
4.87000000000000	49.4869534779091
4.88000000000000	49.4861274717470
4.89000000000000	49.4853041613601
4.90000000000000	49.4844835457487
4.91000000000000	49.4836656238971
4.92000000000000	49.4828503947734
4.93000000000000	49.4820378573296
4.94000000000000	49.4812280105019
4.95000000000000	49.4804208532103
4.96000000000000	49.4796163843591
4.97000000000000	49.4788146028365
4.98000000000000	49.4780155075153
4.99000000000000	49.4772190972521
5	49.4764253708880
5.01000000000000	49.4756343272485
5.02000000000000	49.4748459651432
5.03000000000000	49.4740602833665
5.04000000000000	49.4732772806970
5.05000000000000	49.4724969558979
5.06000000000000	49.4717193077169
5.07000000000000	49.4709443348865
5.08000000000000	49.4701720361237
5.09000000000000	49.4694024101301
5.10000000000000	49.4686354555925
5.11000000000000	49.4678711711819
5.12000000000000	49.4671095555546
5.13000000000000	49.4663506073517
5.14000000000000	49.4655943251990
5.15000000000000	49.4648407077076
5.16000000000000	49.4640897534735
5.17000000000000	49.4633414610778
5.18000000000000	49.4625958290867
5.19000000000000	49.4618528560516
5.20000000000000	49.4611125405090
5.21000000000000	49.4603748809810
5.22000000000000	49.4596398759747
5.23000000000000	49.4589075239826
5.24000000000000	49.4581778234828
5.25000000000000	49.4574507729387
5.26000000000000	49.4567263707992
5.27000000000000	49.4560046154987
5.28000000000000	49.4552855054574
5.29000000000000	49.4545690390811
5.30000000000000	49.4538552147610
5.31000000000000	49.4531440308744
5.32000000000000	49.4524354857842
5.33000000000000	49.4517295778391
5.34000000000000	49.4510263053738
5.35000000000000	49.4503256667089
5.36000000000000	49.4496276601508
5.37000000000000	49.4489322839922
5.38000000000000	49.4482395365115
5.39000000000000	49.4475494159737
5.40000000000000	49.4468619206294
5.41000000000000	49.4461770487158
5.42000000000000	49.4454947984562
5.43000000000000	49.4448151680602
5.44000000000000	49.4441381557238
5.45000000000000	49.4434637596292
5.46000000000000	49.4427919779454
5.47000000000000	49.4421228088275
5.48000000000000	49.4414562504173
5.49000000000000	49.4407923008431
5.50000000000000	49.4401309582200
5.51000000000000	49.4394722206495
5.52000000000000	49.4388160862200
5.53000000000000	49.4381625530067
5.54000000000000	49.4375116190713
5.55000000000000	49.4368632824628
5.56000000000000	49.4362175412166
5.57000000000000	49.4355743933554
5.58000000000000	49.4349338368888
5.59000000000000	49.4342958698135
5.60000000000000	49.4336604901130
5.61000000000000	49.4330276957581
5.62000000000000	49.4323974847070
5.63000000000000	49.4317698549048
5.64000000000000	49.4311448042839
5.65000000000000	49.4305223307642
5.66000000000000	49.4299024322528
5.67000000000000	49.4292851066441
5.68000000000000	49.4286703518203
5.69000000000000	49.4280581656507
5.70000000000000	49.4274485459924
5.71000000000000	49.4268414906899
5.72000000000000	49.4262369975756
5.73000000000000	49.4256350644692
5.74000000000000	49.4250356891784
5.75000000000000	49.4244388694987
5.76000000000000	49.4238446032131
5.77000000000000	49.4232528880928
5.78000000000000	49.4226637218968
5.79000000000000	49.4220771023718
5.80000000000000	49.4214930272529
5.81000000000000	49.4209114942629
5.82000000000000	49.4203325011130
5.83000000000000	49.4197560455022
5.84000000000000	49.4191821251180
5.85000000000000	49.4186107376357
5.86000000000000	49.4180418807194
5.87000000000000	49.4174755520210
5.88000000000000	49.4169117491812
5.89000000000000	49.4163504698288
5.90000000000000	49.4157917115810
5.91000000000000	49.4152354720439
5.92000000000000	49.4146817488117
5.93000000000000	49.4141305394673
5.94000000000000	49.4135818415825
5.95000000000000	49.4130356527173
5.96000000000000	49.4124919704208
5.97000000000000	49.4119507922308
5.98000000000000	49.4114121156737
5.99000000000000	49.4108759382649
6	49.4103422575088
6.01000000000000	49.4098110708986
6.02000000000000	49.4092823759164
6.03000000000000	49.4087561700336
6.04000000000000	49.4082324507104
6.05000000000000	49.4077112153963
6.06000000000000	49.4071924615298
6.07000000000000	49.4066761865390
6.08000000000000	49.4061623878407
6.09000000000000	49.4056510628414
6.10000000000000	49.4051422089367
6.11000000000000	49.4046358235119
6.12000000000000	49.4041319039413
6.13000000000000	49.4036304475891
6.14000000000000	49.4031314518088
6.15000000000000	49.4026349139434
6.16000000000000	49.4021408313256
6.17000000000000	49.4016492012779
6.18000000000000	49.4011600211123
6.19000000000000	49.4006732881306
6.20000000000000	49.4001889996243
6.21000000000000	49.3997071528749
6.22000000000000	49.3992277451537
6.23000000000000	49.3987507737218
6.24000000000000	49.3982762358305
6.25000000000000	49.3978041287209
6.26000000000000	49.3973344496242
6.27000000000000	49.3968671957618
6.28000000000000	49.3964023643451
6.29000000000000	49.3959399525758
6.30000000000000	49.3954799576457
6.31000000000000	49.3950223767369
6.32000000000000	49.3945672070219
6.33000000000000	49.3941144456635
6.34000000000000	49.3936640898148
6.35000000000000	49.3932161366196
6.36000000000000	49.3927705832118
6.37000000000000	49.3923274267163
6.38000000000000	49.3918866642482
6.39000000000000	49.3914482929133
6.40000000000000	49.3910123098082
6.41000000000000	49.3905787120200
6.42000000000000	49.3901474966267
6.43000000000000	49.3897186606971
6.44000000000000	49.3892922012907
6.45000000000000	49.3888681154580
6.46000000000000	49.3884464002402
6.47000000000000	49.3880270526698
6.48000000000000	49.3876100697701
6.49000000000000	49.3871954485555
6.50000000000000	49.3867831860313
6.51000000000000	49.3863732791943
6.52000000000000	49.3859657250321
6.53000000000000	49.3855605205239
6.54000000000000	49.3851576626397
6.55000000000000	49.3847571483412
6.56000000000000	49.3843589745814
6.57000000000000	49.3839631383043
6.58000000000000	49.3835696364459
6.59000000000000	49.3831784659333
6.60000000000000	49.3827896236851
6.61000000000000	49.3824031066117
6.62000000000000	49.3820189116149
6.63000000000000	49.3816370355883
6.64000000000000	49.3812574754169
6.65000000000000	49.3808802279779
6.66000000000000	49.3805052901397
6.67000000000000	49.3801326587630
6.68000000000000	49.3797623307001
6.69000000000000	49.3793943027952
6.70000000000000	49.3790285718846
6.71000000000000	49.3786651347963
6.72000000000000	49.3783039883506
6.73000000000000	49.3779451293598
6.74000000000000	49.3775885546281
6.75000000000000	49.3772342609520
6.76000000000000	49.3768822451204
6.77000000000000	49.3765325039139
6.78000000000000	49.3761850341060
6.79000000000000	49.3758398324620
6.80000000000000	49.3754968957397
6.81000000000000	49.3751562206896
6.82000000000000	49.3748178040541
6.83000000000000	49.3744816425685
6.84000000000000	49.3741477329605
6.85000000000000	49.3738160719502
6.86000000000000	49.3734866562506
6.87000000000000	49.3731594825671
6.88000000000000	49.3728345475978
6.89000000000000	49.3725118480336
6.90000000000000	49.3721913805583
6.91000000000000	49.3718731418482
6.92000000000000	49.3715571285727
6.93000000000000	49.3712433373939
6.94000000000000	49.3709317649670
6.95000000000000	49.3706224079400
6.96000000000000	49.3703152629540
6.97000000000000	49.3700103266432
6.98000000000000	49.3697075956349
6.99000000000000	49.3694070665493
7	49.3691087360000
7.01000000000000	49.3688126005938
7.02000000000000	49.3685186569307
7.03000000000000	49.3682269016039
7.04000000000000	49.3679373312001
7.05000000000000	49.3676499422993
7.06000000000000	49.3673647314748
7.07000000000000	49.3670816952936
7.08000000000000	49.3668008303160
7.09000000000000	49.3665221330959
7.10000000000000	49.3662456001807
7.11000000000000	49.3659712281115
7.12000000000000	49.3656990134230
7.13000000000000	49.3654289526437
7.14000000000000	49.3651610422957
7.15000000000000	49.3648952788948
7.16000000000000	49.3646316589509
7.17000000000000	49.3643701789674
7.18000000000000	49.3641108354420
7.19000000000000	49.3638536248658
7.20000000000000	49.3635985437244
7.21000000000000	49.3633455884970
7.22000000000000	49.3630947556571
7.23000000000000	49.3628460416721
7.24000000000000	49.3625994430038
7.25000000000000	49.3623549561078
7.26000000000000	49.3621125774342
7.27000000000000	49.3618723034271
7.28000000000000	49.3616341305252
7.29000000000000	49.3613980551612
7.30000000000000	49.3611640737623
7.31000000000000	49.3609321827500
7.32000000000000	49.3607023785405
7.33000000000000	49.3604746575441
7.34000000000000	49.3602490161660
7.35000000000000	49.3600254508056
7.36000000000000	49.3598039578570
7.37000000000000	49.3595845337091
7.38000000000000	49.3593671747452
7.39000000000000	49.3591518773436
7.40000000000000	49.3589386378771
7.41000000000000	49.3587274527133
7.42000000000000	49.3585183182147
7.43000000000000	49.3583112307386
7.44000000000000	49.3581061866374
7.45000000000000	49.3579031822580
7.46000000000000	49.3577022139428
7.47000000000000	49.3575032780287
7.48000000000000	49.3573063708480
7.49000000000000	49.3571114887279
7.50000000000000	49.3569186279908
7.51000000000000	49.3567277849543
7.52000000000000	49.3565389559311
7.53000000000000	49.3563521372291
7.54000000000000	49.3561673251517
7.55000000000000	49.3559845159972
7.56000000000000	49.3558037060597
7.57000000000000	49.3556248916284
7.58000000000000	49.3554480689880
7.59000000000000	49.3552732344186
7.60000000000000	49.3551003841959
7.61000000000000	49.3549295145910
7.62000000000000	49.3547606218707
7.63000000000000	49.3545937022973
7.64000000000000	49.3544287521287
7.65000000000000	49.3542657676188
7.66000000000000	49.3541047450167
7.67000000000000	49.3539456805677
7.68000000000000	49.3537885705125
7.69000000000000	49.3536334110881
7.70000000000000	49.3534801985268
7.71000000000000	49.3533289290573
7.72000000000000	49.3531795989040
7.73000000000000	49.3530322042871
7.74000000000000	49.3528867414231
7.75000000000000	49.3527432065245
7.76000000000000	49.3526015957997
7.77000000000000	49.3524619054533
7.78000000000000	49.3523241316861
7.79000000000000	49.3521882706950
7.80000000000000	49.3520543186732
7.81000000000000	49.3519222718102
7.82000000000000	49.3517921262916
7.83000000000000	49.3516638782994
7.84000000000000	49.3515375240121
7.85000000000000	49.3514130596045
7.86000000000000	49.3512904812477
7.87000000000000	49.3511697851095
7.88000000000000	49.3510509673540
7.89000000000000	49.3509340241421
7.90000000000000	49.3508189516310
7.91000000000000	49.3507057459746
7.92000000000000	49.3505944033235
7.93000000000000	49.3504849198250
7.94000000000000	49.3503772916229
7.95000000000000	49.3502715148580
7.96000000000000	49.3501675856678
7.97000000000000	49.3500655001865
7.98000000000000	49.3499652545453
7.99000000000000	49.3498668448723
8	49.3497702672925
8.01000000000000	49.3496755179276
8.02000000000000	49.3495825928967
8.03000000000000	49.3494914883157
8.04000000000000	49.3494022002975
8.05000000000000	49.3493147249522
8.06000000000000	49.3492290583871
8.07000000000000	49.3491451967065
8.08000000000000	49.3490631360119
8.09000000000000	49.3489828724022
8.10000000000000	49.3489044019734
8.11000000000000	49.3488277208189
8.12000000000000	49.3487528250293
8.13000000000000	49.3486797106927
8.14000000000000	49.3486083738945
8.15000000000000	49.3485388107175
8.16000000000000	49.3484710172422
8.17000000000000	49.3484049895463
8.18000000000000	49.3483407237052
8.19000000000000	49.3482782157919
8.20000000000000	49.3482174618768
8.21000000000000	49.3481584580281
8.22000000000000	49.3481012003115
8.23000000000000	49.3480456847908
8.24000000000000	49.3479919075269
8.25000000000000	49.3479398645791
8.26000000000000	49.3478895520039
8.27000000000000	49.3478409658562
8.28000000000000	49.3477941021883
8.29000000000000	49.3477489570507
8.30000000000000	49.3477055264915
8.31000000000000	49.3476638065572
8.32000000000000	49.3476237932919
8.33000000000000	49.3475854827379
8.34000000000000	49.3475488709356
8.35000000000000	49.3475139539233
8.36000000000000	49.3474807277376
8.37000000000000	49.3474491884131
8.38000000000000	49.3474193319828
8.39000000000000	49.3473911544776
8.40000000000000	49.3473646519270
8.41000000000000	49.3473398203585
8.42000000000000	49.3473166557980
8.43000000000000	49.3472951542699
8.44000000000000	49.3472753117966
8.45000000000000	49.3472571243993
8.46000000000000	49.3472405880975
8.47000000000000	49.3472256989090
8.48000000000000	49.3472124528503
8.49000000000000	49.3472008459364
8.50000000000000	49.3471908741808
8.51000000000000	49.3471825335956
8.52000000000000	49.3471758201915
8.53000000000000	49.3471707299781
8.54000000000000	49.3471672589632
8.55000000000000	49.3471654031538
8.56000000000000	49.3471651585555
8.57000000000000	49.3471665211724
8.58000000000000	49.3471694870078
8.59000000000000	49.3471740520636
8.60000000000000	49.3471802123407
8.61000000000000	49.3471879638388
8.62000000000000	49.3471973025566
8.63000000000000	49.3472082244917
8.64000000000000	49.3472207256407
8.65000000000000	49.3472348019994
8.66000000000000	49.3472504495623
8.67000000000000	49.3472676643233
8.68000000000000	49.3472864422752
8.69000000000000	49.3473067794102
8.70000000000000	49.3473286717193
8.71000000000000	49.3473521151930
8.72000000000000	49.3473771058209
8.73000000000000	49.3474036395920
8.74000000000000	49.3474317124943
8.75000000000000	49.3474613205154
8.76000000000000	49.3474924596422
8.77000000000000	49.3475251258608
8.78000000000000	49.3475593151569
8.79000000000000	49.3475950235156
8.80000000000000	49.3476322469214
8.81000000000000	49.3476709813583
8.82000000000000	49.3477112228099
8.83000000000000	49.3477529672593
8.84000000000000	49.3477962106891
8.85000000000000	49.3478409490817
8.86000000000000	49.3478871784190
8.87000000000000	49.3479348946827
8.88000000000000	49.3479840938539
8.89000000000000	49.3480347719137
8.90000000000000	49.3480869248430
8.91000000000000	49.3481405486222
8.92000000000000	49.3481956392317
8.93000000000000	49.3482521926517
8.94000000000000	49.3483102048623
8.95000000000000	49.3483696718435
8.96000000000000	49.3484305895752
8.97000000000000	49.3484929540371
8.98000000000000	49.3485567612090
8.99000000000000	49.3486220070710
9	49.3486886876026
9.01000000000000	49.3487567987840
9.02000000000000	49.3488263365950
9.03000000000000	49.3488972970159
9.04000000000000	49.3489696760268
9.05000000000000	49.3490434696082
9.06000000000000	49.3491186737407
9.07000000000000	49.3491952844053
9.08000000000000	49.3492732975830
9.09000000000000	49.3493527092551
9.10000000000000	49.3494335154035
9.11000000000000	49.3495157120101
9.12000000000000	49.3495992950574
9.13000000000000	49.3496842605281
9.14000000000000	49.3497706044055
9.15000000000000	49.3498583226731
9.16000000000000	49.3499474113151
9.17000000000000	49.3500378663161
9.18000000000000	49.3501296836612
9.19000000000000	49.3502228593360
9.20000000000000	49.3503173893270
9.21000000000000	49.3504132696208
9.22000000000000	49.3505104962050
9.23000000000000	49.3506090650677
9.24000000000000	49.3507089721977
9.25000000000000	49.3508102135846
9.26000000000000	49.3509127852185
9.27000000000000	49.3510166830905
9.28000000000000	49.3511219031923
9.29000000000000	49.3512284415166
9.30000000000000	49.3513362940568
9.31000000000000	49.3514454568071
9.32000000000000	49.3515559257628
9.33000000000000	49.3516676969200
9.34000000000000	49.3517807662755
9.35000000000000	49.3518951298276
9.36000000000000	49.3520107835750
9.37000000000000	49.3521277235178
9.38000000000000	49.3522459456570
9.39000000000000	49.3523654459947
9.40000000000000	49.3524862205340
9.41000000000000	49.3526082652793
9.42000000000000	49.3527315762360
9.43000000000000	49.3528561494106
9.44000000000000	49.3529819808108
9.45000000000000	49.3531090664458
9.46000000000000	49.3532374023257
9.47000000000000	49.3533669844619
9.48000000000000	49.3534978088672
9.49000000000000	49.3536298715558
9.50000000000000	49.3537631685429
9.51000000000000	49.3538976958454
9.52000000000000	49.3540334494813
9.53000000000000	49.3541704254703
9.54000000000000	49.3543086198334
9.55000000000000	49.3544480285928
9.56000000000000	49.3545886477726
9.57000000000000	49.3547304733982
9.58000000000000	49.3548735014964
9.59000000000000	49.3550177280959
9.60000000000000	49.3551631492265
9.61000000000000	49.3553097609200
9.62000000000000	49.3554575592097
9.63000000000000	49.3556065401305
9.64000000000000	49.3557566997188
9.65000000000000	49.3559080340131
9.66000000000000	49.3560605390533
9.67000000000000	49.3562142108811
9.68000000000000	49.3563690455399
9.69000000000000	49.3565250390751
9.70000000000000	49.3566821875337
9.71000000000000	49.3568404869646
9.72000000000000	49.3569999334185
9.73000000000000	49.3571605229481
9.74000000000000	49.3573222516078
9.75000000000000	49.3574851154541
9.76000000000000	49.3576491105453
9.77000000000000	49.3578142329418
9.78000000000000	49.3579804787059
9.79000000000000	49.3581478439019
9.80000000000000	49.3583163245962
9.81000000000000	49.3584859168571
9.82000000000000	49.3586566167552
9.83000000000000	49.3588284203629
9.84000000000000	49.3590013237551
9.85000000000000	49.3591753230086
9.86000000000000	49.3593504142022
9.87000000000000	49.3595265934173
9.88000000000000	49.3597038567372
9.89000000000000	49.3598822002475
9.90000000000000	49.3600616200360
9.91000000000000	49.3602421121930
9.92000000000000	49.3604236728107
9.93000000000000	49.3606062979840
9.94000000000000	49.3607899838099
9.95000000000000	49.3609747263878
9.96000000000000	49.3611605218195
9.97000000000000	49.3613473662092
9.98000000000000	49.3615352556635
9.99000000000000	49.3617241862915
10	49.3619141542046
10.0100000000000	49.3621051555169
10.0200000000000	49.3622971863448
10.0300000000000	49.3624902428074
10.0400000000000	49.3626843210262
10.0500000000000	49.3628794171253
10.0600000000000	49.3630755272314
10.0700000000000	49.3632726474739
10.0800000000000	49.3634707739846
10.0900000000000	49.3636699028981
10.1000000000000	49.3638700303516
10.1100000000000	49.3640711524851
10.1200000000000	49.3642732654412
10.1300000000000	49.3644763653652
10.1400000000000	49.3646804484053
10.1500000000000	49.3648855107122
10.1600000000000	49.3650915484397
10.1700000000000	49.3652985577441
10.1800000000000	49.3655065347847
10.1900000000000	49.3657154757236
10.2000000000000	49.3659253767259
10.2100000000000	49.3661362339593
10.2200000000000	49.3663480435945
10.2300000000000	49.3665608018054
10.2400000000000	49.3667745047684
10.2500000000000	49.3669891486631
10.2600000000000	49.3672047296721
10.2700000000000	49.3674212439810
10.2800000000000	49.3676386877782
10.2900000000000	49.3678570572554
10.3000000000000	49.3680763486072
10.3100000000000	49.3682965580313
10.3200000000000	49.3685176817286
10.3300000000000	49.3687397159029
10.3400000000000	49.3689626567613
10.3500000000000	49.3691865005139
10.3600000000000	49.3694112433742
10.3700000000000	49.3696368815586
10.3800000000000	49.3698634112868
10.3900000000000	49.3700908287819
10.4000000000000	49.3703191302701
10.4100000000000	49.3705483119807
10.4200000000000	49.3707783701464
10.4300000000000	49.3710093010034
10.4400000000000	49.3712411007908
10.4500000000000	49.3714737657514
10.4600000000000	49.3717072921311
10.4700000000000	49.3719416761793
10.4800000000000	49.3721769141487
10.4900000000000	49.3724130022955
10.5000000000000	49.3726499368791
10.5100000000000	49.3728877141625
10.5200000000000	49.3731263304122
10.5300000000000	49.3733657818980
10.5400000000000	49.3736060648934
10.5500000000000	49.3738471756751
10.5600000000000	49.3740891105236
10.5700000000000	49.3743318657228
10.5800000000000	49.3745754375602
10.5900000000000	49.3748198223267
10.6000000000000	49.3750650163171
10.6100000000000	49.3753110158296
10.6200000000000	49.3755578171660
10.6300000000000	49.3758054166317
10.6400000000000	49.3760538105360
10.6500000000000	49.3763029951916
10.6600000000000	49.3765529669150
10.6700000000000	49.3768037220264
10.6800000000000	49.3770552568497
10.6900000000000	49.3773075677125
10.7000000000000	49.3775606509463
10.7100000000000	49.3778145028861
10.7200000000000	49.3780691198709
10.7300000000000	49.3783244982435
10.7400000000000	49.3785806343503
10.7500000000000	49.3788375245418
10.7600000000000	49.3790951651721
10.7700000000000	49.3793535525993
10.7800000000000	49.3796126831855
10.7900000000000	49.3798725532963
10.8000000000000	49.3801331593016
10.8100000000000	49.3803944975751
10.8200000000000	49.3806565644943
10.8300000000000	49.3809193564408
10.8400000000000	49.3811828698002
10.8500000000000	49.3814471009619
10.8600000000000	49.3817120463195
10.8700000000000	49.3819777022704
10.8800000000000	49.3822440652163
10.8900000000000	49.3825111315627
10.9000000000000	49.3827788977192
10.9100000000000	49.3830473600997
10.9200000000000	49.3833165151219
10.9300000000000	49.3835863592077
10.9400000000000	49.3838568887831
10.9500000000000	49.3841281002783
10.9600000000000	49.3843999901277
10.9700000000000	49.3846725547696
10.9800000000000	49.3849457906467
10.9900000000000	49.3852196942058
11	49.3854942618981
11.0100000000000	49.3857694901786
11.0200000000000	49.3860453755069
11.0300000000000	49.3863219143466
11.0400000000000	49.3865991031659
11.0500000000000	49.3868769384368
11.0600000000000	49.3871554166361
11.0700000000000	49.3874345342443
11.0800000000000	49.3877142877469
11.0900000000000	49.3879946736331
11.1000000000000	49.3882756883968
11.1100000000000	49.3885573285362
11.1200000000000	49.3888395905538
11.1300000000000	49.3891224709566
11.1400000000000	49.3894059662558
11.1500000000000	49.3896900729671
11.1600000000000	49.3899747876107
11.1700000000000	49.3902601067111
11.1800000000000	49.3905460267975
11.1900000000000	49.3908325444031
11.2000000000000	49.3911196560661
11.2100000000000	49.3914073583287
11.2200000000000	49.3916956477380
11.2300000000000	49.3919845208453
11.2400000000000	49.3922739742067
11.2500000000000	49.3925640043826
11.2600000000000	49.3928546079381
11.2700000000000	49.3931457814428
11.2800000000000	49.3934375214707
11.2900000000000	49.3937298246009
11.3000000000000	49.3940226874164
11.3100000000000	49.3943161065055
11.3200000000000	49.3946100784605
11.3300000000000	49.3949045998788
11.3400000000000	49.3951996673622
11.3500000000000	49.3954952775173
11.3600000000000	49.3957914269552
11.3700000000000	49.3960881122918
11.3800000000000	49.3963853301477
11.3900000000000	49.3966830771482
11.4000000000000	49.3969813499233
11.4100000000000	49.3972801451076
11.4200000000000	49.3975794593407
11.4300000000000	49.3978792892668
11.4400000000000	49.3981796315348
11.4500000000000	49.3984804827984
11.4600000000000	49.3987818397163
11.4700000000000	49.3990836989517
11.4800000000000	49.3993860571728
11.4900000000000	49.3996889110526
11.5000000000000	49.3999922572687
11.5100000000000	49.4002960925040
11.5200000000000	49.4006004134457
11.5300000000000	49.4009052167863
11.5400000000000	49.4012104992230
11.5500000000000	49.4015162574579
11.5600000000000	49.4018224881979
11.5700000000000	49.4021291881550
11.5800000000000	49.4024363540460
11.5900000000000	49.4027439825927
11.6000000000000	49.4030520705216
11.6100000000000	49.4033606145644
11.6200000000000	49.4036696114577
11.6300000000000	49.4039790579431
11.6400000000000	49.4042889507671
11.6500000000000	49.4045992866811
11.6600000000000	49.4049100624417
11.6700000000000	49.4052212748105
11.6800000000000	49.4055329205539
11.6900000000000	49.4058449964435
11.7000000000000	49.4061574992560
11.7100000000000	49.4064704257729
11.7200000000000	49.4067837727810
11.7300000000000	49.4070975370720
11.7400000000000	49.4074117154428
11.7500000000000	49.4077263046954
11.7600000000000	49.4080413016368
11.7700000000000	49.4083567030790
11.7800000000000	49.4086725058395
11.7900000000000	49.4089887067404
11.8000000000000	49.4093053026094
11.8100000000000	49.4096222902791
11.8200000000000	49.4099396665872
11.8300000000000	49.4102574283768
11.8400000000000	49.4105755724960
11.8500000000000	49.4108940957981
11.8600000000000	49.4112129951416
11.8700000000000	49.4115322673901
11.8800000000000	49.4118519094126
11.8900000000000	49.4121719180831
11.9000000000000	49.4124922902811
11.9100000000000	49.4128130228910
11.9200000000000	49.4131341128026
11.9300000000000	49.4134555569111
11.9400000000000	49.4137773521167
11.9500000000000	49.4140994953250
11.9600000000000	49.4144219834468
11.9700000000000	49.4147448133982
11.9800000000000	49.4150679821007
11.9900000000000	49.4153914864809
12	49.4157153234709
12.0100000000000	49.4160394900080
12.0200000000000	49.4163639830348
12.0300000000000	49.4166887994994
12.0400000000000	49.4170139363550
12.0500000000000	49.4173393905603
12.0600000000000	49.4176651590794
12.0700000000000	49.4179912388815
12.0800000000000	49.4183176269414
12.0900000000000	49.4186443202393
12.1000000000000	49.4189713157606
12.1100000000000	49.4192986104963
12.1200000000000	49.4196262014425
12.1300000000000	49.4199540856011
12.1400000000000	49.4202822599792
12.1500000000000	49.4206107215892
12.1600000000000	49.4209394674490
12.1700000000000	49.4212684945822
12.1800000000000	49.4215978000176
12.1900000000000	49.4219273807893
12.2000000000000	49.4222572339372
12.2100000000000	49.4225873565064
12.2200000000000	49.4229177455476
12.2300000000000	49.4232483981170
12.2400000000000	49.4235793112762
12.2500000000000	49.4239104820922
12.2600000000000	49.4242419076378
12.2700000000000	49.4245735849910
12.2800000000000	49.4249055112354
12.2900000000000	49.4252376834602
12.3000000000000	49.4255700987600
12.3100000000000	49.4259027542351
12.3200000000000	49.4262356469911
12.3300000000000	49.4265687741394
12.3400000000000	49.4269021327966
12.3500000000000	49.4272357200853
12.3600000000000	49.4275695331333
12.3700000000000	49.4279035690742
12.3800000000000	49.4282378250469
12.3900000000000	49.4285722981961
12.4000000000000	49.4289069856721
12.4100000000000	49.4292418846306
12.4200000000000	49.4295769922332
12.4300000000000	49.4299123056467
12.4400000000000	49.4302478220438
12.4500000000000	49.4305835386027
12.4600000000000	49.4309194525073
12.4700000000000	49.4312555609471
12.4800000000000	49.4315918611171
12.4900000000000	49.4319283502181
12.5000000000000	49.4322650254564
12.5100000000000	49.4326018840442
12.5200000000000	49.4329389231989
12.5300000000000	49.4332761401440
12.5400000000000	49.4336135321085
12.5500000000000	49.4339510963269
12.5600000000000	49.4342888300397
12.5700000000000	49.4346267304927
12.5800000000000	49.4349647949378
12.5900000000000	49.4353030206322
12.6000000000000	49.4356414048389
12.6100000000000	49.4359799448268
12.6200000000000	49.4363186378703
12.6300000000000	49.4366574812496
12.6400000000000	49.4369964722504
12.6500000000000	49.4373356081644
12.6600000000000	49.4376748862889
12.6700000000000	49.4380143039268
12.6800000000000	49.4383538583870
12.6900000000000	49.4386935469838
12.7000000000000	49.4390333670376
12.7100000000000	49.4393733158742
12.7200000000000	49.4397133908253
12.7300000000000	49.4400535892285
12.7400000000000	49.4403939084268
12.7500000000000	49.4407343457692
12.7600000000000	49.4410748986105
12.7700000000000	49.4414155643111
12.7800000000000	49.4417563402373
12.7900000000000	49.4420972237611
12.8000000000000	49.4424382122603
12.8100000000000	49.4427793031184
12.8200000000000	49.4431204937249
12.8300000000000	49.4434617814748
12.8400000000000	49.4438031637691
12.8500000000000	49.4441446380146
12.8600000000000	49.4444862016237
12.8700000000000	49.4448278520149
12.8800000000000	49.4451695866122
12.8900000000000	49.4455114028456
12.9000000000000	49.4458532981509
12.9100000000000	49.4461952699697
12.9200000000000	49.4465373157492
12.9300000000000	49.4468794329428
12.9400000000000	49.4472216190095
12.9500000000000	49.4475638714142
12.9600000000000	49.4479061876275
12.9700000000000	49.4482485651261
12.9800000000000	49.4485910013922
12.9900000000000	49.4489334939141
13	49.4492760401858
13.0100000000000	49.4496186377073
13.0200000000000	49.4499612839843
13.0300000000000	49.4503039765284
13.0400000000000	49.4506467128570
13.0500000000000	49.4509894904935
13.0600000000000	49.4513323069671
13.0700000000000	49.4516751598127
13.0800000000000	49.4520180465713
13.0900000000000	49.4523609647896
13.1000000000000	49.4527039120203
13.1100000000000	49.4530468858219
13.1200000000000	49.4533898837587
13.1300000000000	49.4537329034010
13.1400000000000	49.4540759423250
13.1500000000000	49.4544189981126
13.1600000000000	49.4547620683518
13.1700000000000	49.4551051506362
13.1800000000000	49.4554482425657
13.1900000000000	49.4557913417457
13.2000000000000	49.4561344457878
13.2100000000000	49.4564775523091
13.2200000000000	49.4568206589330
13.2300000000000	49.4571637632886
13.2400000000000	49.4575068630109
13.2500000000000	49.4578499557408
13.2600000000000	49.4581930391252
13.2700000000000	49.4585361108168
13.2800000000000	49.4588791684743
13.2900000000000	49.4592222097620
13.3000000000000	49.4595652323506
13.3100000000000	49.4599082339164
13.3200000000000	49.4602512121416
13.3300000000000	49.4605941647144
13.3400000000000	49.4609370893289
13.3500000000000	49.4612799836851
13.3600000000000	49.4616228454889
13.3700000000000	49.4619656724522
13.3800000000000	49.4623084622927
13.3900000000000	49.4626512127340
13.4000000000000	49.4629939215059
13.4100000000000	49.4633365863437
13.4200000000000	49.4636792049889
13.4300000000000	49.4640217751889
13.4400000000000	49.4643642946969
13.4500000000000	49.4647067612722
13.4600000000000	49.4650491726799
13.4700000000000	49.4653915266910
13.4800000000000	49.4657338210826
13.4900000000000	49.4660760536374
13.5000000000000	49.4664182221444
13.5100000000000	49.4667603243984
13.5200000000000	49.4671023582000
13.5300000000000	49.4674443213558
13.5400000000000	49.4677862116784
13.5500000000000	49.4681280269863
13.5600000000000	49.4684697651039
13.5700000000000	49.4688114238615
13.5800000000000	49.4691530010954
13.5900000000000	49.4694944946479
13.6000000000000	49.4698359023670
13.6100000000000	49.4701772221068
13.6200000000000	49.4705184517274
13.6300000000000	49.4708595890946
13.6400000000000	49.4712006320803
13.6500000000000	49.4715415785624
13.6600000000000	49.4718824264246
13.6700000000000	49.4722231735564
13.6800000000000	49.4725638178536
13.6900000000000	49.4729043572176
13.7000000000000	49.4732447895559
13.7100000000000	49.4735851127819
13.7200000000000	49.4739253248149
13.7300000000000	49.4742654235801
13.7400000000000	49.4746054070087
13.7500000000000	49.4749452730379
13.7600000000000	49.4752850196106
13.7700000000000	49.4756246446759
13.7800000000000	49.4759641461886
13.7900000000000	49.4763035221095
13.8000000000000	49.4766427704055
13.8100000000000	49.4769818890491
13.8200000000000	49.4773208760190
13.8300000000000	49.4776597292996
13.8400000000000	49.4779984468816
13.8500000000000	49.4783370267611
13.8600000000000	49.4786754669405
13.8700000000000	49.4790137654281
13.8800000000000	49.4793519202379
13.8900000000000	49.4796899293900
13.9000000000000	49.4800277909104
13.9100000000000	49.4803655028310
13.9200000000000	49.4807030631896
13.9300000000000	49.4810404700299
13.9400000000000	49.4813777214015
13.9500000000000	49.4817148153600
13.9600000000000	49.4820517499669
13.9700000000000	49.4823885232896
13.9800000000000	49.4827251334012
13.9900000000000	49.4830615783811
14	49.4833978563142
14.0100000000000	49.4837339652917
14.0200000000000	49.4840699034103
14.0300000000000	49.4844056687730
14.0400000000000	49.4847412594884
14.0500000000000	49.4850766736711
14.0600000000000	49.4854119094417
14.0700000000000	49.4857469649265
14.0800000000000	49.4860818382578
14.0900000000000	49.4864165275738
14.1000000000000	49.4867510310186
14.1100000000000	49.4870853467422
14.1200000000000	49.4874194729003
14.1300000000000	49.4877534076548
14.1400000000000	49.4880871491732
14.1500000000000	49.4884206956291
14.1600000000000	49.4887540452019
14.1700000000000	49.4890871960767
14.1800000000000	49.4894201464447
14.1900000000000	49.4897528945030
14.2000000000000	49.4900854384544
14.2100000000000	49.4904177765077
14.2200000000000	49.4907499068774
14.2300000000000	49.4910818277840
14.2400000000000	49.4914135374540
14.2500000000000	49.4917450341194
14.2600000000000	49.4920763160183
14.2700000000000	49.4924073813947
14.2800000000000	49.4927382284984
14.2900000000000	49.4930688555848
14.3000000000000	49.4933992609155
14.3100000000000	49.4937294427578
14.3200000000000	49.4940593993849
14.3300000000000	49.4943891290757
14.3400000000000	49.4947186301151
14.3500000000000	49.4950479007937
14.3600000000000	49.4953769394080
14.3700000000000	49.4957057442604
14.3800000000000	49.4960343136589
14.3900000000000	49.4963626459177
14.4000000000000	49.4966907393564
14.4100000000000	49.4970185923008
14.4200000000000	49.4973462030822
14.4300000000000	49.4976735700378
14.4400000000000	49.4980006915108
14.4500000000000	49.4983275658500
14.4600000000000	49.4986541914101
14.4700000000000	49.4989805665514
14.4800000000000	49.4993066896404
14.4900000000000	49.4996325590491
14.5000000000000	49.4999581731552
14.5100000000000	49.5002835303425
14.5200000000000	49.5006086290004
14.5300000000000	49.5009334675240
14.5400000000000	49.5012580443144
14.5500000000000	49.5015823577784
14.5600000000000	49.5019064063284
14.5700000000000	49.5022301883828
14.5800000000000	49.5025537023656
14.5900000000000	49.5028769467066
14.6000000000000	49.5031999198416
14.6100000000000	49.5035226202117
14.6200000000000	49.5038450462641
14.6300000000000	49.5041671964517
14.6400000000000	49.5044890692330
14.6500000000000	49.5048106630723
14.6600000000000	49.5051319764398
14.6700000000000	49.5054530078111
14.6800000000000	49.5057737556680
14.6900000000000	49.5060942184975
14.7000000000000	49.5064143947927
14.7100000000000	49.5067342830523
14.7200000000000	49.5070538817807
14.7300000000000	49.5073731894880
14.7400000000000	49.5076922046900
14.7500000000000	49.5080109259084
14.7600000000000	49.5083293516702
14.7700000000000	49.5086474805085
14.7800000000000	49.5089653109618
14.7900000000000	49.5092828415745
14.8000000000000	49.5096000708965
14.8100000000000	49.5099169974835
14.8200000000000	49.5102336198969
14.8300000000000	49.5105499367037
14.8400000000000	49.5108659464766
14.8500000000000	49.5111816477938
14.8600000000000	49.5114970392394
14.8700000000000	49.5118121194031
14.8800000000000	49.5121268868802
14.8900000000000	49.5124413402716
14.9000000000000	49.5127554781838
14.9100000000000	49.5130692992292
14.9200000000000	49.5133828020256
14.9300000000000	49.5136959851965
14.9400000000000	49.5140088473710
14.9500000000000	49.5143213871838
14.9600000000000	49.5146336032753
14.9700000000000	49.5149454942914
14.9800000000000	49.5152570588837
14.9900000000000	49.5155682957094
15	49.5158792034311
15.0100000000000	49.5161897807174
15.0200000000000	49.5165000262420
15.0300000000000	49.5168099386845
15.0400000000000	49.5171195167301
15.0500000000000	49.5174287590693
15.0600000000000	49.5177376643984
15.0700000000000	49.5180462314193
15.0800000000000	49.5183544588392
15.0900000000000	49.5186623453711
15.1000000000000	49.5189698897335
15.1100000000000	49.5192770906503
15.1200000000000	49.5195839468511
15.1300000000000	49.5198904570710
15.1400000000000	49.5201966200505
15.1500000000000	49.5205024345359
15.1600000000000	49.5208078992787
15.1700000000000	49.5211130130361
15.1800000000000	49.5214177745707
15.1900000000000	49.5217221826509
15.2000000000000	49.5220262360501
15.2100000000000	49.5223299335476
15.2200000000000	49.5226332739281
15.2300000000000	49.5229362559817
15.2400000000000	49.5232388785039
15.2500000000000	49.5235411402959
15.2600000000000	49.5238430401642
15.2700000000000	49.5241445769208
15.2800000000000	49.5244457493832
15.2900000000000	49.5247465563743
15.3000000000000	49.5250469967226
15.3100000000000	49.5253470692617
15.3200000000000	49.5256467728309
15.3300000000000	49.5259461062749
15.3400000000000	49.5262450684439
15.3500000000000	49.5265436581932
15.3600000000000	49.5268418743838
15.3700000000000	49.5271397158821
15.3800000000000	49.5274371815597
15.3900000000000	49.5277342702939
15.4000000000000	49.5280309809671
15.4100000000000	49.5283273124672
15.4200000000000	49.5286232636875
15.4300000000000	49.5289188335267
15.4400000000000	49.5292140208888
15.4500000000000	49.5295088246831
15.4600000000000	49.5298032438245
15.4700000000000	49.5300972772329
15.4800000000000	49.5303909238339
15.4900000000000	49.5306841825582
15.5000000000000	49.5309770523418
15.5100000000000	49.5312695321263
15.5200000000000	49.5315616208584
15.5300000000000	49.5318533174902
15.5400000000000	49.5321446209790
15.5500000000000	49.5324355302875
15.5600000000000	49.5327260443837
15.5700000000000	49.5330161622409
15.5800000000000	49.5333058828375
15.5900000000000	49.5335952051576
15.6000000000000	49.5338841281900
15.6100000000000	49.5341726509293
15.6200000000000	49.5344607723750
15.6300000000000	49.5347484915321
15.6400000000000	49.5350358074107
15.6500000000000	49.5353227190261
15.6600000000000	49.5356092253989
15.6700000000000	49.5358953255551
15.6800000000000	49.5361810185256
15.6900000000000	49.5364663033468
15.7000000000000	49.5367511790601
15.7100000000000	49.5370356447123
15.7200000000000	49.5373196993553
15.7300000000000	49.5376033420461
15.7400000000000	49.5378865718469
15.7500000000000	49.5381693878254
15.7600000000000	49.5384517890541
15.7700000000000	49.5387337746107
15.7800000000000	49.5390153435783
15.7900000000000	49.5392964950449
15.8000000000000	49.5395772281038
15.8100000000000	49.5398575418535
15.8200000000000	49.5401374353973
15.8300000000000	49.5404169078441
15.8400000000000	49.5406959583075
15.8500000000000	49.5409745859064
15.8600000000000	49.5412527897649
15.8700000000000	49.5415305690121
15.8800000000000	49.5418079227821
15.8900000000000	49.5420848502142
15.9000000000000	49.5423613504528
15.9100000000000	49.5426374226473
15.9200000000000	49.5429130659523
15.9300000000000	49.5431882795272
15.9400000000000	49.5434630625368
15.9500000000000	49.5437374141507
15.9600000000000	49.5440113335436
15.9700000000000	49.5442848198952
15.9800000000000	49.5445578723903
15.9900000000000	49.5448304902187
16	49.5451026725752
16.0100000000000	49.5453744186596
16.0200000000000	49.5456457276768
16.0300000000000	49.5459165988365
16.0400000000000	49.5461870313534
16.0500000000000	49.5464570244475
16.0600000000000	49.5467265773433
16.0700000000000	49.5469956892707
16.0800000000000	49.5472643594643
16.0900000000000	49.5475325871636
16.1000000000000	49.5478003716133
16.1100000000000	49.5480677120628
16.1200000000000	49.5483346077666
16.1300000000000	49.5486010579840
16.1400000000000	49.5488670619793
16.1500000000000	49.5491326190216
16.1600000000000	49.5493977283849
16.1700000000000	49.5496623893484
16.1800000000000	49.5499266011958
16.1900000000000	49.5501903632158
16.2000000000000	49.5504536747021
16.2100000000000	49.5507165349530
16.2200000000000	49.5509789432721
16.2300000000000	49.5512408989673
16.2400000000000	49.5515024013518
16.2500000000000	49.5517634497435
16.2600000000000	49.5520240434649
16.2700000000000	49.5522841818436
16.2800000000000	49.5525438642119
16.2900000000000	49.5528030899070
16.3000000000000	49.5530618582707
16.3100000000000	49.5533201686499
16.3200000000000	49.5535780203960
16.3300000000000	49.5538354128653
16.3400000000000	49.5540923454189
16.3500000000000	49.5543488174225
16.3600000000000	49.5546048282468
16.3700000000000	49.5548603772671
16.3800000000000	49.5551154638633
16.3900000000000	49.5553700874205
16.4000000000000	49.5556242473280
16.4100000000000	49.5558779429801
16.4200000000000	49.5561311737757
16.4300000000000	49.5563839391185
16.4400000000000	49.5566362384169
16.4500000000000	49.5568880710839
16.4600000000000	49.5571394365371
16.4700000000000	49.5573903341991
16.4800000000000	49.5576407634968
16.4900000000000	49.5578907238619
16.5000000000000	49.5581402147309
16.5100000000000	49.5583892355447
16.5200000000000	49.5586377857490
16.5300000000000	49.5588858647940
16.5400000000000	49.5591334721346
16.5500000000000	49.5593806072303
16.5600000000000	49.5596272695452
16.5700000000000	49.5598734585481
16.5800000000000	49.5601191737121
16.5900000000000	49.5603644145152
16.6000000000000	49.5606091804398
16.6100000000000	49.5608534709729
16.6200000000000	49.5610972856061
16.6300000000000	49.5613406238354
16.6400000000000	49.5615834851616
16.6500000000000	49.5618258690897
16.6600000000000	49.5620677751296
16.6700000000000	49.5623092027955
16.6800000000000	49.5625501516060
16.6900000000000	49.5627906210845
16.7000000000000	49.5630306107587
16.7100000000000	49.5632701201608
16.7200000000000	49.5635091488275
16.7300000000000	49.5637476962999
16.7400000000000	49.5639857621238
16.7500000000000	49.5642233458492
16.7600000000000	49.5644604470307
16.7700000000000	49.5646970652272
16.7800000000000	49.5649332000021
16.7900000000000	49.5651688509233
16.8000000000000	49.5654040175630
16.8100000000000	49.5656386994979
16.8200000000000	49.5658728963091
16.8300000000000	49.5661066075819
16.8400000000000	49.5663398329063
16.8500000000000	49.5665725718763
16.8600000000000	49.5668048240907
16.8700000000000	49.5670365891523
16.8800000000000	49.5672678666684
16.8900000000000	49.5674986562506
16.9000000000000	49.5677289575149
16.9100000000000	49.5679587700816
16.9200000000000	49.5681880935753
16.9300000000000	49.5684169276249
16.9400000000000	49.5686452718636
16.9500000000000	49.5688731259289
16.9600000000000	49.5691004894626
16.9700000000000	49.5693273621109
16.9800000000000	49.5695537435240
16.9900000000000	49.5697796333566
17	49.5700050312675
17.0100000000000	49.5702299369198
17.0200000000000	49.5704543499809
17.0300000000000	49.5706782701223
17.0400000000000	49.5709016970199
17.0500000000000	49.5711246303536
17.0600000000000	49.5713470698077
17.0700000000000	49.5715690150705
17.0800000000000	49.5717904658346
17.0900000000000	49.5720114217969
17.1000000000000	49.5722318826582
17.1100000000000	49.5724518481237
17.1200000000000	49.5726713179026
17.1300000000000	49.5728902917084
17.1400000000000	49.5731087692585
17.1500000000000	49.5733267502747
17.1600000000000	49.5735442344827
17.1700000000000	49.5737612216125
17.1800000000000	49.5739777113980
17.1900000000000	49.5741937035774
17.2000000000000	49.5744091978929
17.2100000000000	49.5746241940907
17.2200000000000	49.5748386919212
17.2300000000000	49.5750526911387
17.2400000000000	49.5752661915019
17.2500000000000	49.5754791927731
17.2600000000000	49.5756916947190
17.2700000000000	49.5759036971100
17.2800000000000	49.5761151997208
17.2900000000000	49.5763262023301
17.3000000000000	49.5765367047203
17.3100000000000	49.5767467066782
17.3200000000000	49.5769562079943
17.3300000000000	49.5771652084631
17.3400000000000	49.5773737078834
17.3500000000000	49.5775817060574
17.3600000000000	49.5777892027918
17.3700000000000	49.5779961978969
17.3800000000000	49.5782026911870
17.3900000000000	49.5784086824805
17.4000000000000	49.5786141715994
17.4100000000000	49.5788191583700
17.4200000000000	49.5790236426221
17.4300000000000	49.5792276241898
17.4400000000000	49.5794311029107
17.4500000000000	49.5796340786266
17.4600000000000	49.5798365511829
17.4700000000000	49.5800385204291
17.4800000000000	49.5802399862184
17.4900000000000	49.5804409484078
17.5000000000000	49.5806414068583
17.5100000000000	49.5808413614346
17.5200000000000	49.5810408120053
17.5300000000000	49.5812397584427
17.5400000000000	49.5814382006230
17.5500000000000	49.5816361384261
17.5600000000000	49.5818335717359
17.5700000000000	49.5820305004397
17.5800000000000	49.5822269244289
17.5900000000000	49.5824228435985
17.6000000000000	49.5826182578473
17.6100000000000	49.5828131670778
17.6200000000000	49.5830075711963
17.6300000000000	49.5832014701127
17.6400000000000	49.5833948637407
17.6500000000000	49.5835877519978
17.6600000000000	49.5837801348049
17.6700000000000	49.5839720120870
17.6800000000000	49.5841633837725
17.6900000000000	49.5843542497934
17.7000000000000	49.5845446100856
17.7100000000000	49.5847344645885
17.7200000000000	49.5849238132452
17.7300000000000	49.5851126560025
17.7400000000000	49.5853009928107
17.7500000000000	49.5854888236237
17.7600000000000	49.5856761483992
17.7700000000000	49.5858629670983
17.7800000000000	49.5860492796859
17.7900000000000	49.5862350861302
17.8000000000000	49.5864203864032
17.8100000000000	49.5866051804805
17.8200000000000	49.5867894683410
17.8300000000000	49.5869732499674
17.8400000000000	49.5871565253459
17.8500000000000	49.5873392944661
17.8600000000000	49.5875215573213
17.8700000000000	49.5877033139081
17.8800000000000	49.5878845642268
17.8900000000000	49.5880653082812
17.9000000000000	49.5882455460783
17.9100000000000	49.5884252776291
17.9200000000000	49.5886045029475
17.9300000000000	49.5887832220512
17.9400000000000	49.5889614349614
17.9500000000000	49.5891391417025
17.9600000000000	49.5893163423025
17.9700000000000	49.5894930367928
17.9800000000000	49.5896692252083
17.9900000000000	49.5898449075870
18	49.5900200839707
18.0100000000000	49.5901947544044
18.0200000000000	49.5903689189365
18.0300000000000	49.5905425776187
18.0400000000000	49.5907157305063
18.0500000000000	49.5908883776576
18.0600000000000	49.5910605191345
18.0700000000000	49.5912321550023
18.0800000000000	49.5914032853294
18.0900000000000	49.5915739101877
18.1000000000000	49.5917440296524
18.1100000000000	49.5919136438019
18.1200000000000	49.5920827527180
18.1300000000000	49.5922513564857
18.1400000000000	49.5924194551934
18.1500000000000	49.5925870489326
18.1600000000000	49.5927541377982
18.1700000000000	49.5929207218884
18.1800000000000	49.5930868013044
18.1900000000000	49.5932523761509
18.2000000000000	49.5934174465357
18.2100000000000	49.5935820125699
18.2200000000000	49.5937460743676
18.2300000000000	49.5939096320463
18.2400000000000	49.5940726857267
18.2500000000000	49.5942352355326
18.2600000000000	49.5943972815910
18.2700000000000	49.5945588240320
18.2800000000000	49.5947198629890
18.2900000000000	49.5948803985983
18.3000000000000	49.5950404309998
18.3100000000000	49.5951999603360
18.3200000000000	49.5953589867528
18.3300000000000	49.5955175103992
18.3400000000000	49.5956755314273
18.3500000000000	49.5958330499922
18.3600000000000	49.5959900662522
18.3700000000000	49.5961465803686
18.3800000000000	49.5963025925059
18.3900000000000	49.5964581028314
18.4000000000000	49.5966131115158
18.4100000000000	49.5967676187325
18.4200000000000	49.5969216246582
18.4300000000000	49.5970751294725
18.4400000000000	49.5972281333580
18.4500000000000	49.5973806365004
18.4600000000000	49.5975326390882
18.4700000000000	49.5976841413132
18.4800000000000	49.5978351433700
18.4900000000000	49.5979856454560
18.5000000000000	49.5981356477720
18.5100000000000	49.5982851505213
18.5200000000000	49.5984341539105
18.5300000000000	49.5985826581490
18.5400000000000	49.5987306634490
18.5500000000000	49.5988781700258
18.5600000000000	49.5990251780975
18.5700000000000	49.5991716878853
18.5800000000000	49.5993176996130
18.5900000000000	49.5994632135075
18.6000000000000	49.5996082297985
18.6100000000000	49.5997527487186
18.6200000000000	49.5998967705033
18.6300000000000	49.6000402953907
18.6400000000000	49.6001833236222
18.6500000000000	49.6003258554415
18.6600000000000	49.6004678910956
18.6700000000000	49.6006094308339
18.6800000000000	49.6007504749091
18.6900000000000	49.6008910235761
18.7000000000000	49.6010310770932
18.7100000000000	49.6011706357209
18.7200000000000	49.6013096997230
18.7300000000000	49.6014482693657
18.7400000000000	49.6015863449180
18.7500000000000	49.6017239266519
18.7600000000000	49.6018610148418
18.7700000000000	49.6019976097651
18.7800000000000	49.6021337117017
18.7900000000000	49.6022693209344
18.8000000000000	49.6024044377486
18.8100000000000	49.6025390624324
18.8200000000000	49.6026731952767
18.8300000000000	49.6028068365748
18.8400000000000	49.6029399866230
18.8500000000000	49.6030726457200
18.8600000000000	49.6032048141674
18.8700000000000	49.6033364922691
18.8800000000000	49.6034676803320
18.8900000000000	49.6035983786653
18.9000000000000	49.6037285875811
18.9100000000000	49.6038583073940
18.9200000000000	49.6039875384211
18.9300000000000	49.6041162809822
18.9400000000000	49.6042445353996
18.9500000000000	49.6043723019983
18.9600000000000	49.6044995811058
18.9700000000000	49.6046263730520
18.9800000000000	49.6047526781696
18.9900000000000	49.6048784967938
19	49.6050038292622
19.0100000000000	49.6051286759149
19.0200000000000	49.6052530370946
19.0300000000000	49.6053769131467
19.0400000000000	49.6055003044186
19.0500000000000	49.6056232112607
19.0600000000000	49.6057456340256
19.0700000000000	49.6058675730684
19.0800000000000	49.6059890287467
19.0900000000000	49.6061100014205
19.1000000000000	49.6062304914524
19.1100000000000	49.6063504992072
19.1200000000000	49.6064700250524
19.1300000000000	49.6065890693575
19.1400000000000	49.6067076324950
19.1500000000000	49.6068257148392
19.1600000000000	49.6069433167673
19.1700000000000	49.6070604386584
19.1800000000000	49.6071770808945
19.1900000000000	49.6072932438595
19.2000000000000	49.6074089279399
19.2100000000000	49.6075241335246
19.2200000000000	49.6076388610046
19.2300000000000	49.6077531107735
19.2400000000000	49.6078668832270
19.2500000000000	49.6079801787633
19.2600000000000	49.6080929977828
19.2700000000000	49.6082053406882
19.2800000000000	49.6083172078846
19.2900000000000	49.6084285997792
19.3000000000000	49.6085395167816
19.3100000000000	49.6086499593037
19.3200000000000	49.6087599277595
19.3300000000000	49.6088694225654
19.3400000000000	49.6089784441400
19.3500000000000	49.6090869929040
19.3600000000000	49.6091950692805
19.3700000000000	49.6093026736948
19.3800000000000	49.6094098065744
19.3900000000000	49.6095164683488
19.4000000000000	49.6096226594499
19.4100000000000	49.6097283803117
19.4200000000000	49.6098336313704
19.4300000000000	49.6099384130645
19.4400000000000	49.6100427258343
19.4500000000000	49.6101465701226
19.4600000000000	49.6102499463742
19.4700000000000	49.6103528550359
19.4800000000000	49.6104552965569
19.4900000000000	49.6105572713883
19.5000000000000	49.6106587799834
19.5100000000000	49.6107598227975
19.5200000000000	49.6108604002881
19.5300000000000	49.6109605129147
19.5400000000000	49.6110601611390
19.5500000000000	49.6111593454246
19.5600000000000	49.6112580662372
19.5700000000000	49.6113563240447
19.5800000000000	49.6114541193167
19.5900000000000	49.6115514525253
19.6000000000000	49.6116483241441
19.6100000000000	49.6117447346492
19.6200000000000	49.6118406845183
19.6300000000000	49.6119361742314
19.6400000000000	49.6120312042703
19.6500000000000	49.6121257751190
19.6600000000000	49.6122198872631
19.6700000000000	49.6123135411905
19.6800000000000	49.6124067373909
19.6900000000000	49.6124994763561
19.7000000000000	49.6125917585796
19.7100000000000	49.6126835845570
19.7200000000000	49.6127749547858
19.7300000000000	49.6128658697653
19.7400000000000	49.6129563299970
19.7500000000000	49.6130463359839
19.7600000000000	49.6131358882312
19.7700000000000	49.6132249872458
19.7800000000000	49.6133136335367
19.7900000000000	49.6134018276144
19.8000000000000	49.6134895699916
19.8100000000000	49.6135768611828
19.8200000000000	49.6136637017040
19.8300000000000	49.6137500920735
19.8400000000000	49.6138360328112
19.8500000000000	49.6139215244388
19.8600000000000	49.6140065674798
19.8700000000000	49.6140911624596
19.8800000000000	49.6141753099054
19.8900000000000	49.6142590103459
19.9000000000000	49.6143422643120
19.9100000000000	49.6144250723361
19.9200000000000	49.6145074349525
19.9300000000000	49.6145893526970
19.9400000000000	49.6146708261075
19.9500000000000	49.6147518557233
19.9600000000000	49.6148324420857
19.9700000000000	49.6149125857376
19.9800000000000	49.6149922872236
19.9900000000000	49.6150715470900
20	49.6151503658848
20.0100000000000	49.6152287441577
20.0200000000000	49.6153066824601
20.0300000000000	49.6153841813451
20.0400000000000	49.6154612413675
20.0500000000000	49.6155378630834
20.0600000000000	49.6156140470511
20.0700000000000	49.6156897938301
20.0800000000000	49.6157651039817
20.0900000000000	49.6158399780689
20.1000000000000	49.6159144166563
20.1100000000000	49.6159884203099
20.1200000000000	49.6160619895974
20.1300000000000	49.6161351250883
20.1400000000000	49.6162078273535
20.1500000000000	49.6162800969654
20.1600000000000	49.6163519344982
20.1700000000000	49.6164233405273
20.1800000000000	49.6164943156302
20.1900000000000	49.6165648603854
20.2000000000000	49.6166349753732
20.2100000000000	49.6167046611755
20.2200000000000	49.6167739183755
20.2300000000000	49.6168427475581
20.2400000000000	49.6169111493096
20.2500000000000	49.6169791242178
20.2600000000000	49.6170466728721
20.2700000000000	49.6171137958634
20.2800000000000	49.6171804937837
20.2900000000000	49.6172467672271
20.3000000000000	49.6173126167885
20.3100000000000	49.6173780430648
20.3200000000000	49.6174430466540
20.3300000000000	49.6175076281556
20.3400000000000	49.6175717881707
20.3500000000000	49.6176355273016
20.3600000000000	49.6176988461522
20.3700000000000	49.6177617453276
20.3800000000000	49.6178242254345
20.3900000000000	49.6178862870808
20.4000000000000	49.6179479308761
20.4100000000000	49.6180091574309
20.4200000000000	49.6180699673575
20.4300000000000	49.6181303612693
20.4400000000000	49.6181903397812
20.4500000000000	49.6182499035094
20.4600000000000	49.6183090530714
20.4700000000000	49.6183677890860
20.4800000000000	49.6184261121734
20.4900000000000	49.6184840229552
20.5000000000000	49.6185415220540
20.5100000000000	49.6185986100941
20.5200000000000	49.6186552877007
20.5300000000000	49.6187115555006
20.5400000000000	49.6187674141217
20.5500000000000	49.6188228641933
20.5600000000000	49.6188779063457
20.5700000000000	49.6189325412108
20.5800000000000	49.6189867694214
20.5900000000000	49.6190405916119
20.6000000000000	49.6190940084178
20.6100000000000	49.6191470204755
20.6200000000000	49.6191996284231
20.6300000000000	49.6192518328997
20.6400000000000	49.6193036345455
20.6500000000000	49.6193550340021
20.6600000000000	49.6194060319122
20.6700000000000	49.6194566289195
20.6800000000000	49.6195068256692
20.6900000000000	49.6195566228075
20.7000000000000	49.6196060209816
20.7100000000000	49.6196550208402
20.7200000000000	49.6197036230329
20.7300000000000	49.6197518282104
20.7400000000000	49.6197996370248
20.7500000000000	49.6198470501289
20.7600000000000	49.6198940681771
20.7700000000000	49.6199406918245
20.7800000000000	49.6199869217275
20.7900000000000	49.6200327585436
20.8000000000000	49.6200782029312
20.8100000000000	49.6201232555501
20.8200000000000	49.6201679170609
20.8300000000000	49.6202121881253
20.8400000000000	49.6202560694062
20.8500000000000	49.6202995615673
20.8600000000000	49.6203426652737
20.8700000000000	49.6203853811912
20.8800000000000	49.6204277099868
20.8900000000000	49.6204696523284
20.9000000000000	49.6205112088851
20.9100000000000	49.6205523803268
20.9200000000000	49.6205931673246
20.9300000000000	49.6206335705504
20.9400000000000	49.6206735906772
20.9500000000000	49.6207132283789
20.9600000000000	49.6207524843304
20.9700000000000	49.6207913592077
20.9800000000000	49.6208298536876
20.9900000000000	49.6208679684478
21	49.6209057041671
21.0100000000000	49.6209430615252
21.0200000000000	49.6209800412026
21.0300000000000	49.6210166438808
21.0400000000000	49.6210528702423
21.0500000000000	49.6210887209704
21.0600000000000	49.6211241967494
21.0700000000000	49.6211592982643
21.0800000000000	49.6211940262011
21.0900000000000	49.6212283812469
21.1000000000000	49.6212623640893
21.1100000000000	49.6212959754169
21.1200000000000	49.6213292159192
21.1300000000000	49.6213620862867
21.1400000000000	49.6213945872104
21.1500000000000	49.6214267193824
21.1600000000000	49.6214584834955
21.1700000000000	49.6214898802434
21.1800000000000	49.6215209103206
21.1900000000000	49.6215515744225
21.2000000000000	49.6215818732450
21.2100000000000	49.6216118074852
21.2200000000000	49.6216413778406
21.2300000000000	49.6216705850099
21.2400000000000	49.6216994296922
21.2500000000000	49.6217279125876
21.2600000000000	49.6217560343968
21.2700000000000	49.6217837958214
21.2800000000000	49.6218111975636
21.2900000000000	49.6218382403266
21.3000000000000	49.6218649248141
21.3100000000000	49.6218912517306
21.3200000000000	49.6219172217813
21.3300000000000	49.6219428356721
21.3400000000000	49.6219680941097
21.3500000000000	49.6219929978015
21.3600000000000	49.6220175474555
21.3700000000000	49.6220417437804
21.3800000000000	49.6220655874856
21.3900000000000	49.6220890792813
21.4000000000000	49.6221122198782
21.4100000000000	49.6221350099878
21.4200000000000	49.6221574503221
21.4300000000000	49.6221795415938
21.4400000000000	49.6222012845164
21.4500000000000	49.6222226798038
21.4600000000000	49.6222437281707
21.4700000000000	49.6222644303324
21.4800000000000	49.6222847870048
21.4900000000000	49.6223047989043
21.5000000000000	49.6223244667480
21.5100000000000	49.6223437912538
21.5200000000000	49.6223627731397
21.5300000000000	49.6223814131248
21.5400000000000	49.6223997119285
21.5500000000000	49.6224176702709
21.5600000000000	49.6224352888724
21.5700000000000	49.6224525684543
21.5800000000000	49.6224695097382
21.5900000000000	49.6224861134465
21.6000000000000	49.6225023803019
21.6100000000000	49.6225183110278
21.6200000000000	49.6225339063480
21.6300000000000	49.6225491669869
21.6400000000000	49.6225640936693
21.6500000000000	49.6225786871207
21.6600000000000	49.6225929480671
21.6700000000000	49.6226068772347
21.6800000000000	49.6226204753505
21.6900000000000	49.6226337431418
21.7000000000000	49.6226466813366
21.7100000000000	49.6226592906631
21.7200000000000	49.6226715718502
21.7300000000000	49.6226835256270
21.7400000000000	49.6226951527233
21.7500000000000	49.6227064538693
21.7600000000000	49.6227174297954
21.7700000000000	49.6227280812329
21.7800000000000	49.6227384089130
21.7900000000000	49.6227484135677
21.8000000000000	49.6227580959292
21.8100000000000	49.6227674567303
21.8200000000000	49.6227764967041
21.8300000000000	49.6227852165841
21.8400000000000	49.6227936171041
21.8500000000000	49.6228016989985
21.8600000000000	49.6228094630019
21.8700000000000	49.6228169098494
21.8800000000000	49.6228240402762
21.8900000000000	49.6228308550183
21.9000000000000	49.6228373548118
21.9100000000000	49.6228435403930
21.9200000000000	49.6228494124988
21.9300000000000	49.6228549718664
21.9400000000000	49.6228602192333
21.9500000000000	49.6228651553372
21.9600000000000	49.6228697809162
21.9700000000000	49.6228740967089
21.9800000000000	49.6228781034540
21.9900000000000	49.6228818018905
22	49.6228851927578
22.0100000000000	49.6228882767955
22.0200000000000	49.6228910547435
22.0300000000000	49.6228935273421
22.0400000000000	49.6228956953318
22.0500000000000	49.6228975594532
22.0600000000000	49.6228991204474
22.0700000000000	49.6229003790556
22.0800000000000	49.6229013360194
22.0900000000000	49.6229019920806
22.1000000000000	49.6229023479810
22.1100000000000	49.6229024044630
22.1200000000000	49.6229021622690
22.1300000000000	49.6229016221417
22.1400000000000	49.6229007848240
22.1500000000000	49.6228996510589
22.1600000000000	49.6228982215899
22.1700000000000	49.6228964971603
22.1800000000000	49.6228944785140
22.1900000000000	49.6228921663947
22.2000000000000	49.6228895615467
22.2100000000000	49.6228866647140
22.2200000000000	49.6228834766412
22.2300000000000	49.6228799980728
22.2400000000000	49.6228762297536
22.2500000000000	49.6228721724285
22.2600000000000	49.6228678268424
22.2700000000000	49.6228631937407
22.2800000000000	49.6228582738686
22.2900000000000	49.6228530679716
22.3000000000000	49.6228475767953
22.3100000000000	49.6228418010853
22.3200000000000	49.6228357415876
22.3300000000000	49.6228293990481
22.3400000000000	49.6228227742127
22.3500000000000	49.6228158678277
22.3600000000000	49.6228086806392
22.3700000000000	49.6228012133937
22.3800000000000	49.6227934668374
22.3900000000000	49.6227854417169
22.4000000000000	49.6227771387788
22.4100000000000	49.6227685587696
22.4200000000000	49.6227597024360
22.4300000000000	49.6227505705249
22.4400000000000	49.6227411637829
22.4500000000000	49.6227314829570
22.4600000000000	49.6227215287940
22.4700000000000	49.6227113020408
22.4800000000000	49.6227008034443
22.4900000000000	49.6226900337516
22.5000000000000	49.6226789937097
22.5100000000000	49.6226676840655
22.5200000000000	49.6226561055660
22.5300000000000	49.6226442589583
22.5400000000000	49.6226321449894
22.5500000000000	49.6226197644064
22.5600000000000	49.6226071179561
22.5700000000000	49.6225942063857
22.5800000000000	49.6225810304420
22.5900000000000	49.6225675908720
22.6000000000000	49.6225538884226
22.6100000000000	49.6225399238408
22.6200000000000	49.6225256978732
22.6300000000000	49.6225112112667
22.6400000000000	49.6224964647680
22.6500000000000	49.6224814591238
22.6600000000000	49.6224661950807
22.6700000000000	49.6224506733852
22.6800000000000	49.6224348947839
22.6900000000000	49.6224188600231
22.7000000000000	49.6224025698491
22.7100000000000	49.6223860250081
22.7200000000000	49.6223692262463
22.7300000000000	49.6223521743097
22.7400000000000	49.6223348699443
22.7500000000000	49.6223173138959
22.7600000000000	49.6222995069101
22.7700000000000	49.6222814497327
22.7800000000000	49.6222631431090
22.7900000000000	49.6222445877844
22.8000000000000	49.6222257845042
22.8100000000000	49.6222067340135
22.8200000000000	49.6221874370571
22.8300000000000	49.6221678943800
22.8400000000000	49.6221481067266
22.8500000000000	49.6221280748416
22.8600000000000	49.6221077994693
22.8700000000000	49.6220872813538
22.8800000000000	49.6220665212392
22.8900000000000	49.6220455198693
22.9000000000000	49.6220242779877
22.9100000000000	49.6220027963379
22.9200000000000	49.6219810756631
22.9300000000000	49.6219591167066
22.9400000000000	49.6219369202110
22.9500000000000	49.6219144869193
22.9600000000000	49.6218918175737
22.9700000000000	49.6218689129167
22.9800000000000	49.6218457736902
22.9900000000000	49.6218224006361
23	49.6217987944960
23.0100000000000	49.6217749560113
23.0200000000000	49.6217508859231
23.0300000000000	49.6217265849723
23.0400000000000	49.6217020538997
23.0500000000000	49.6216772934455
23.0600000000000	49.6216523043500
23.0700000000000	49.6216270873531
23.0800000000000	49.6216016431945
23.0900000000000	49.6215759726135
23.1000000000000	49.6215500763491
23.1100000000000	49.6215239551404
23.1200000000000	49.6214976097258
23.1300000000000	49.6214710408436
23.1400000000000	49.6214442492318
23.1500000000000	49.6214172356280
23.1600000000000	49.6213900007698
23.1700000000000	49.6213625453941
23.1800000000000	49.6213348702378
23.1900000000000	49.6213069760373
23.2000000000000	49.6212788635289
23.2100000000000	49.6212505334484
23.2200000000000	49.6212219865313
23.2300000000000	49.6211932235128
23.2400000000000	49.6211642451278
23.2500000000000	49.6211350521108
23.2600000000000	49.6211056451961
23.2700000000000	49.6210760251174
23.2800000000000	49.6210461926083
23.2900000000000	49.6210161484019
23.3000000000000	49.6209858932311
23.3100000000000	49.6209554278283
23.3200000000000	49.6209247529255
23.3300000000000	49.6208938692544
23.3400000000000	49.6208627775465
23.3500000000000	49.6208314785325
23.3600000000000	49.6207999729432
23.3700000000000	49.6207682615087
23.3800000000000	49.6207363449588
23.3900000000000	49.6207042240228
23.4000000000000	49.6206718994299
23.4100000000000	49.6206393719086
23.4200000000000	49.6206066421871
23.4300000000000	49.6205737109933
23.4400000000000	49.6205405790544
23.4500000000000	49.6205072470974
23.4600000000000	49.6204737158489
23.4700000000000	49.6204399860351
23.4800000000000	49.6204060583815
23.4900000000000	49.6203719336134
23.5000000000000	49.6203376124557
23.5100000000000	49.6203030956326
23.5200000000000	49.6202683838683
23.5300000000000	49.6202334778860
23.5400000000000	49.6201983784089
23.5500000000000	49.6201630861594
23.5600000000000	49.6201276018598
23.5700000000000	49.6200919262316
23.5800000000000	49.6200560599961
23.5900000000000	49.6200200038738
23.6000000000000	49.6199837585852
23.6100000000000	49.6199473248498
23.6200000000000	49.6199107033869
23.6300000000000	49.6198738949154
23.6400000000000	49.6198369001535
23.6500000000000	49.6197997198190
23.6600000000000	49.6197623546292
23.6700000000000	49.6197248053009
23.6800000000000	49.6196870725503
23.6900000000000	49.6196491570932
23.7000000000000	49.6196110596450
23.7100000000000	49.6195727809202
23.7200000000000	49.6195343216332
23.7300000000000	49.6194956824976
23.7400000000000	49.6194568642267
23.7500000000000	49.6194178675329
23.7600000000000	49.6193786931285
23.7700000000000	49.6193393417250
23.7800000000000	49.6192998140335
23.7900000000000	49.6192601107643
23.8000000000000	49.6192202326274
23.8100000000000	49.6191801803322
23.8200000000000	49.6191399545876
23.8300000000000	49.6190995561016
23.8400000000000	49.6190589855822
23.8500000000000	49.6190182437362
23.8600000000000	49.6189773312704
23.8700000000000	49.6189362488907
23.8800000000000	49.6188949973025
23.8900000000000	49.6188535772107
23.9000000000000	49.6188119893193
23.9100000000000	49.6187702343322
23.9200000000000	49.6187283129523
23.9300000000000	49.6186862258821
23.9400000000000	49.6186439738235
23.9500000000000	49.6186015574778
23.9600000000000	49.6185589775456
23.9700000000000	49.6185162347269
23.9800000000000	49.6184733297212
23.9900000000000	49.6184302632273
24	49.6183870359434
24.0100000000000	49.6183436485671
24.0200000000000	49.6183001017954
24.0300000000000	49.6182563963246
24.0400000000000	49.6182125328503
24.0500000000000	49.6181685120678
24.0600000000000	49.6181243346713
24.0700000000000	49.6180800013547
24.0800000000000	49.6180355128111
24.0900000000000	49.6179908697330
24.1000000000000	49.6179460728123
24.1100000000000	49.6179011227401
24.1200000000000	49.6178560202070
24.1300000000000	49.6178107659029
24.1400000000000	49.6177653605170
24.1500000000000	49.6177198047378
24.1600000000000	49.6176740992532
24.1700000000000	49.6176282447505
24.1800000000000	49.6175822419161
24.1900000000000	49.6175360914358
24.2000000000000	49.6174897939950
24.2100000000000	49.6174433502780
24.2200000000000	49.6173967609686
24.2300000000000	49.6173500267500
24.2400000000000	49.6173031483046
24.2500000000000	49.6172561263141
24.2600000000000	49.6172089614595
24.2700000000000	49.6171616544212
24.2800000000000	49.6171142058786
24.2900000000000	49.6170666165109
24.3000000000000	49.6170188869960
24.3100000000000	49.6169710180116
24.3200000000000	49.6169230102343
24.3300000000000	49.6168748643403
24.3400000000000	49.6168265810047
24.3500000000000	49.6167781609023
24.3600000000000	49.6167296047069
24.3700000000000	49.6166809130916
24.3800000000000	49.6166320867288
24.3900000000000	49.6165831262901
24.4000000000000	49.6165340324466
24.4100000000000	49.6164848058683
24.4200000000000	49.6164354472247
24.4300000000000	49.6163859571845
24.4400000000000	49.6163363364155
24.4500000000000	49.6162865855851
24.4600000000000	49.6162367053596
24.4700000000000	49.6161866964046
24.4800000000000	49.6161365593851
24.4900000000000	49.6160862949652
24.5000000000000	49.6160359038082
24.5100000000000	49.6159853865769
24.5200000000000	49.6159347439329
24.5300000000000	49.6158839765373
24.5400000000000	49.6158330850505
24.5500000000000	49.6157820701318
24.5600000000000	49.6157309324401
24.5700000000000	49.6156796726332
24.5800000000000	49.6156282913682
24.5900000000000	49.6155767893015
24.6000000000000	49.6155251670887
24.6100000000000	49.6154734253845
24.6200000000000	49.6154215648428
24.6300000000000	49.6153695861168
24.6400000000000	49.6153174898589
24.6500000000000	49.6152652767205
24.6600000000000	49.6152129473525
24.6700000000000	49.6151605024047
24.6800000000000	49.6151079425262
24.6900000000000	49.6150552683654
24.7000000000000	49.6150024805697
24.7100000000000	49.6149495797857
24.7200000000000	49.6148965666593
24.7300000000000	49.6148434418355
24.7400000000000	49.6147902059584
24.7500000000000	49.6147368596715
24.7600000000000	49.6146834036171
24.7700000000000	49.6146298384370
24.7800000000000	49.6145761647721
24.7900000000000	49.6145223832622
24.8000000000000	49.6144684945466
24.8100000000000	49.6144144992635
24.8200000000000	49.6143603980504
24.8300000000000	49.6143061915440
24.8400000000000	49.6142518803800
24.8500000000000	49.6141974651932
24.8600000000000	49.6141429466178
24.8700000000000	49.6140883252869
24.8800000000000	49.6140336018329
24.8900000000000	49.6139787768871
24.9000000000000	49.6139238510803
24.9100000000000	49.6138688250421
24.9200000000000	49.6138136994014
24.9300000000000	49.6137584747862
24.9400000000000	49.6137031518236
24.9500000000000	49.6136477311399
24.9600000000000	49.6135922133603
24.9700000000000	49.6135365991095
24.9800000000000	49.6134808890109
24.9900000000000	49.6134250836873
25	49.6133691837605
25.0100000000000	49.6133131898515
25.0200000000000	49.6132571025802
25.0300000000000	49.6132009225659
25.0400000000000	49.6131446504269
25.0500000000000	49.6130882867803
25.0600000000000	49.6130318322428
25.0700000000000	49.6129752874299
25.0800000000000	49.6129186529562
25.0900000000000	49.6128619294355
25.1000000000000	49.6128051174806
25.1100000000000	49.6127482177034
25.1200000000000	49.6126912307150
25.1300000000000	49.6126341571255
25.1400000000000	49.6125769975441
25.1500000000000	49.6125197525790
25.1600000000000	49.6124624228377
25.1700000000000	49.6124050089264
25.1800000000000	49.6123475114508
25.1900000000000	49.6122899310155
25.2000000000000	49.6122322682240
25.2100000000000	49.6121745236792
25.2200000000000	49.6121166979828
25.2300000000000	49.6120587917356
25.2400000000000	49.6120008055377
25.2500000000000	49.6119427399881
25.2600000000000	49.6118845956847
25.2700000000000	49.6118263732247
25.2800000000000	49.6117680732043
25.2900000000000	49.6117096962187
25.3000000000000	49.6116512428623
25.3100000000000	49.6115927137283
25.3200000000000	49.6115341094091
25.3300000000000	49.6114754304962
25.3400000000000	49.6114166775802
25.3500000000000	49.6113578512504
25.3600000000000	49.6112989520956
25.3700000000000	49.6112399807033
25.3800000000000	49.6111809376602
25.3900000000000	49.6111218235521
25.4000000000000	49.6110626389636
25.4100000000000	49.6110033844785
25.4200000000000	49.6109440606797
25.4300000000000	49.6108846681491
25.4400000000000	49.6108252074674
25.4500000000000	49.6107656792146
25.4600000000000	49.6107060839696
25.4700000000000	49.6106464223105
25.4800000000000	49.6105866948142
25.4900000000000	49.6105269020566
25.5000000000000	49.6104670446129
25.5100000000000	49.6104071230572
25.5200000000000	49.6103471379624
25.5300000000000	49.6102870899006
25.5400000000000	49.6102269794431
25.5500000000000	49.6101668071598
25.5600000000000	49.6101065736200
25.5700000000000	49.6100462793918
25.5800000000000	49.6099859250422
25.5900000000000	49.6099255111376
25.6000000000000	49.6098650382431
25.6100000000000	49.6098045069228
25.6200000000000	49.6097439177399
25.6300000000000	49.6096832712566
25.6400000000000	49.6096225680342
25.6500000000000	49.6095618086327
25.6600000000000	49.6095009936113
25.6700000000000	49.6094401235283
25.6800000000000	49.6093791989408
25.6900000000000	49.6093182204050
25.7000000000000	49.6092571884760
25.7100000000000	49.6091961037080
25.7200000000000	49.6091349666541
25.7300000000000	49.6090737778665
25.7400000000000	49.6090125378963
25.7500000000000	49.6089512472936
25.7600000000000	49.6088899066075
25.7700000000000	49.6088285163860
25.7800000000000	49.6087670771763
25.7900000000000	49.6087055895243
25.8000000000000	49.6086440539751
25.8100000000000	49.6085824710726
25.8200000000000	49.6085208413600
25.8300000000000	49.6084591653790
25.8400000000000	49.6083974436706
25.8500000000000	49.6083356767748
25.8600000000000	49.6082738652303
25.8700000000000	49.6082120095751
25.8800000000000	49.6081501103460
25.8900000000000	49.6080881680787
25.9000000000000	49.6080261833080
25.9100000000000	49.6079641565676
25.9200000000000	49.6079020883902
25.9300000000000	49.6078399793075
25.9400000000000	49.6077778298500
25.9500000000000	49.6077156405474
25.9600000000000	49.6076534119282
25.9700000000000	49.6075911445198
25.9800000000000	49.6075288388487
25.9900000000000	49.6074664954405
26	49.6074041148193
26.0100000000000	49.6073416975086
26.0200000000000	49.6072792440306
26.0300000000000	49.6072167549066
26.0400000000000	49.6071542306567
26.0500000000000	49.6070916718002
26.0600000000000	49.6070290788551
26.0700000000000	49.6069664523384
26.0800000000000	49.6069037927661
26.0900000000000	49.6068411006532
26.1000000000000	49.6067783765136
26.1100000000000	49.6067156208601
26.1200000000000	49.6066528342045
26.1300000000000	49.6065900170575
26.1400000000000	49.6065271699288
26.1500000000000	49.6064642933270
26.1600000000000	49.6064013877597
26.1700000000000	49.6063384537332
26.1800000000000	49.6062754917532
26.1900000000000	49.6062125023239
26.2000000000000	49.6061494859486
26.2100000000000	49.6060864431297
26.2200000000000	49.6060233743683
26.2300000000000	49.6059602801645
26.2400000000000	49.6058971610173
26.2500000000000	49.6058340174249
26.2600000000000	49.6057708498840
26.2700000000000	49.6057076588906
26.2800000000000	49.6056444449394
26.2900000000000	49.6055812085242
26.3000000000000	49.6055179501375
26.3100000000000	49.6054546702711
26.3200000000000	49.6053913694154
26.3300000000000	49.6053280480598
26.3400000000000	49.6052647066927
26.3500000000000	49.6052013458014
26.3600000000000	49.6051379658721
26.3700000000000	49.6050745673899
26.3800000000000	49.6050111508390
26.3900000000000	49.6049477167022
26.4000000000000	49.6048842654616
26.4100000000000	49.6048207975979
26.4200000000000	49.6047573135910
26.4300000000000	49.6046938139194
26.4400000000000	49.6046302990609
26.4500000000000	49.6045667694918
26.4600000000000	49.6045032256877
26.4700000000000	49.6044396681229
26.4800000000000	49.6043760972707
26.4900000000000	49.6043125136033
26.5000000000000	49.6042489175918
26.5100000000000	49.6041853097062
26.5200000000000	49.6041216904154
26.5300000000000	49.6040580601874
26.5400000000000	49.6039944194889
26.5500000000000	49.6039307687855
26.5600000000000	49.6038671085420
26.5700000000000	49.6038034392217
26.5800000000000	49.6037397612872
26.5900000000000	49.6036760751997
26.6000000000000	49.6036123814196
26.6100000000000	49.6035486804059
26.6200000000000	49.6034849726168
26.6300000000000	49.6034212585093
26.6400000000000	49.6033575385392
26.6500000000000	49.6032938131613
26.6600000000000	49.6032300828294
26.6700000000000	49.6031663479960
26.6800000000000	49.6031026091127
26.6900000000000	49.6030388666300
26.7000000000000	49.6029751209972
26.7100000000000	49.6029113726625
26.7200000000000	49.6028476220731
26.7300000000000	49.6027838696751
26.7400000000000	49.6027201159134
26.7500000000000	49.6026563612319
26.7600000000000	49.6025926060734
26.7700000000000	49.6025288508795
26.7800000000000	49.6024650960909
26.7900000000000	49.6024013421471
26.8000000000000	49.6023375894864
26.8100000000000	49.6022738385462
26.8200000000000	49.6022100897626
26.8300000000000	49.6021463435708
26.8400000000000	49.6020826004047
26.8500000000000	49.6020188606974
26.8600000000000	49.6019551248805
26.8700000000000	49.6018913933849
26.8800000000000	49.6018276666401
26.8900000000000	49.6017639450746
26.9000000000000	49.6017002291159
26.9100000000000	49.6016365191904
26.9200000000000	49.6015728157231
26.9300000000000	49.6015091191383
26.9400000000000	49.6014454298589
26.9500000000000	49.6013817483069
26.9600000000000	49.6013180749031
26.9700000000000	49.6012544100672
26.9800000000000	49.6011907542179
26.9900000000000	49.6011271077727
27	49.6010634711479
27.0100000000000	49.6009998447589
27.0200000000000	49.6009362290200
27.0300000000000	49.6008726243442
27.0400000000000	49.6008090311435
27.0500000000000	49.6007454498289
27.0600000000000	49.6006818808102
27.0700000000000	49.6006183244961
27.0800000000000	49.6005547812942
27.0900000000000	49.6004912516110
27.1000000000000	49.6004277358518
27.1100000000000	49.6003642344211
27.1200000000000	49.6003007477220
27.1300000000000	49.6002372761567
27.1400000000000	49.6001738201260
27.1500000000000	49.6001103800299
27.1600000000000	49.6000469562672
27.1700000000000	49.5999835492356
27.1800000000000	49.5999201593316
27.1900000000000	49.5998567869509
27.2000000000000	49.5997934324876
27.2100000000000	49.5997300963352
27.2200000000000	49.5996667788857
27.2300000000000	49.5996034805304
27.2400000000000	49.5995402016590
27.2500000000000	49.5994769426606
27.2600000000000	49.5994137039229
27.2700000000000	49.5993504858325
27.2800000000000	49.5992872887751
27.2900000000000	49.5992241131350
27.3000000000000	49.5991609592957
27.3100000000000	49.5990978276393
27.3200000000000	49.5990347185472
27.3300000000000	49.5989716323993
27.3400000000000	49.5989085695745
27.3500000000000	49.5988455304508
27.3600000000000	49.5987825154048
27.3700000000000	49.5987195248123
27.3800000000000	49.5986565590478
27.3900000000000	49.5985936184847
27.4000000000000	49.5985307034954
27.4100000000000	49.5984678144512
27.4200000000000	49.5984049517221
27.4300000000000	49.5983421156772
27.4400000000000	49.5982793066846
27.4500000000000	49.5982165251110
27.4600000000000	49.5981537713221
27.4700000000000	49.5980910456827
27.4800000000000	49.5980283485563
27.4900000000000	49.5979656803053
27.5000000000000	49.5979030412911
27.5100000000000	49.5978404318739
27.5200000000000	49.5977778524129
27.5300000000000	49.5977153032662
27.5400000000000	49.5976527847907
27.5500000000000	49.5975902973423
27.5600000000000	49.5975278412757
27.5700000000000	49.5974654169446
27.5800000000000	49.5974030247016
27.5900000000000	49.5973406648982
27.6000000000000	49.5972783378847
27.6100000000000	49.5972160440105
27.6200000000000	49.5971537836236
27.6300000000000	49.5970915570713
27.6400000000000	49.5970293646995
27.6500000000000	49.5969672068531
27.6600000000000	49.5969050838758
27.6700000000000	49.5968429961106
27.6800000000000	49.5967809438988
27.6900000000000	49.5967189275812
27.7000000000000	49.5966569474971
27.7100000000000	49.5965950039848
27.7200000000000	49.5965330973817
27.7300000000000	49.5964712280238
27.7400000000000	49.5964093962462
27.7500000000000	49.5963476023830
27.7600000000000	49.5962858467670
27.7700000000000	49.5962241297299
27.7800000000000	49.5961624516026
27.7900000000000	49.5961008127146
27.8000000000000	49.5960392133945
27.8100000000000	49.5959776539696
27.8200000000000	49.5959161347664
27.8300000000000	49.5958546561101
27.8400000000000	49.5957932183249
27.8500000000000	49.5957318217338
27.8600000000000	49.5956704666590
27.8700000000000	49.5956091534212
27.8800000000000	49.5955478823404
27.8900000000000	49.5954866537352
27.9000000000000	49.5954254679234
27.9100000000000	49.5953643252215
27.9200000000000	49.5953032259451
27.9300000000000	49.5952421704085
27.9400000000000	49.5951811589250
27.9500000000000	49.5951201918070
27.9600000000000	49.5950592693655
27.9700000000000	49.5949983919108
27.9800000000000	49.5949375597517
27.9900000000000	49.5948767731963
28	49.5948160325513
28.0100000000000	49.5947553381225
28.0200000000000	49.5946946902147
28.0300000000000	49.5946340891314
28.0400000000000	49.5945735351752
28.0500000000000	49.5945130286476
28.0600000000000	49.5944525698489
28.0700000000000	49.5943921590784
28.0800000000000	49.5943317966345
28.0900000000000	49.5942714828141
28.1000000000000	49.5942112179136
28.1100000000000	49.5941510022278
28.1200000000000	49.5940908360506
28.1300000000000	49.5940307196751
28.1400000000000	49.5939706533930
28.1500000000000	49.5939106374950
28.1600000000000	49.5938506722707
28.1700000000000	49.5937907580089
28.1800000000000	49.5937308949969
28.1900000000000	49.5936710835214
28.2000000000000	49.5936113238676
28.2100000000000	49.5935516163199
28.2200000000000	49.5934919611615
28.2300000000000	49.5934323586747
28.2400000000000	49.5933728091406
28.2500000000000	49.5933133128392
28.2600000000000	49.5932538700496
28.2700000000000	49.5931944810497
28.2800000000000	49.5931351461164
28.2900000000000	49.5930758655255
28.3000000000000	49.5930166395518
28.3100000000000	49.5929574684690
28.3200000000000	49.5928983525497
28.3300000000000	49.5928392920655
28.3400000000000	49.5927802872870
28.3500000000000	49.5927213384837
28.3600000000000	49.5926624459238
28.3700000000000	49.5926036098749
28.3800000000000	49.5925448306032
28.3900000000000	49.5924861083740
28.4000000000000	49.5924274434515
28.4100000000000	49.5923688360989
28.4200000000000	49.5923102865782
28.4300000000000	49.5922517951505
28.4400000000000	49.5921933620759
28.4500000000000	49.5921349876132
28.4600000000000	49.5920766720204
28.4700000000000	49.5920184155543
28.4800000000000	49.5919602184709
28.4900000000000	49.5919020810248
28.5000000000000	49.5918440034697
28.5100000000000	49.5917859860584
28.5200000000000	49.5917280290425
28.5300000000000	49.5916701326726
28.5400000000000	49.5916122971983
28.5500000000000	49.5915545228681
28.5600000000000	49.5914968099294
28.5700000000000	49.5914391586288
28.5800000000000	49.5913815692116
28.5900000000000	49.5913240419221
28.6000000000000	49.5912665770038
28.6100000000000	49.5912091746989
28.6200000000000	49.5911518352487
28.6300000000000	49.5910945588934
28.6400000000000	49.5910373458723
28.6500000000000	49.5909801964234
28.6600000000000	49.5909231107840
28.6700000000000	49.5908660891901
28.6800000000000	49.5908091318769
28.6900000000000	49.5907522390784
28.7000000000000	49.5906954110275
28.7100000000000	49.5906386479564
28.7200000000000	49.5905819500960
28.7300000000000	49.5905253176762
28.7400000000000	49.5904687509260
28.7500000000000	49.5904122500734
28.7600000000000	49.5903558153451
28.7700000000000	49.5902994469670
28.7800000000000	49.5902431451641
28.7900000000000	49.5901869101601
28.8000000000000	49.5901307421779
28.8100000000000	49.5900746414392
28.8200000000000	49.5900186081649
28.8300000000000	49.5899626425747
28.8400000000000	49.5899067448874
28.8500000000000	49.5898509153207
28.8600000000000	49.5897951540914
28.8700000000000	49.5897394614151
28.8800000000000	49.5896838375067
28.8900000000000	49.5896282825798
28.9000000000000	49.5895727968471
28.9100000000000	49.5895173805203
28.9200000000000	49.5894620338102
28.9300000000000	49.5894067569263
28.9400000000000	49.5893515500775
28.9500000000000	49.5892964134713
28.9600000000000	49.5892413473144
28.9700000000000	49.5891863518126
28.9800000000000	49.5891314271705
28.9900000000000	49.5890765735919
29	49.5890217912793
29.0100000000000	49.5889670804346
29.0200000000000	49.5889124412583
29.0300000000000	49.5888578739503
29.0400000000000	49.5888033787092
29.0500000000000	49.5887489557328
29.0600000000000	49.5886946052178
29.0700000000000	49.5886403273599
29.0800000000000	49.5885861223539
29.0900000000000	49.5885319903936
29.1000000000000	49.5884779316718
29.1100000000000	49.5884239463802
29.1200000000000	49.5883700347098
29.1300000000000	49.5883161968502
29.1400000000000	49.5882624329905
29.1500000000000	49.5882087433184
29.1600000000000	49.5881551280209
29.1700000000000	49.5881015872839
29.1800000000000	49.5880481212924
29.1900000000000	49.5879947302302
29.2000000000000	49.5879414142805
29.2100000000000	49.5878881736251
29.2200000000000	49.5878350084453
29.2300000000000	49.5877819189210
29.2400000000000	49.5877289052313
29.2500000000000	49.5876759675545
29.2600000000000	49.5876231060677
29.2700000000000	49.5875703209470
29.2800000000000	49.5875176123678
29.2900000000000	49.5874649805044
29.3000000000000	49.5874124255299
29.3100000000000	49.5873599476169
29.3200000000000	49.5873075469367
29.3300000000000	49.5872552236596
29.3400000000000	49.5872029779553
29.3500000000000	49.5871508099923
29.3600000000000	49.5870987199380
29.3700000000000	49.5870467079592
29.3800000000000	49.5869947742215
29.3900000000000	49.5869429188895
29.4000000000000	49.5868911421272
29.4100000000000	49.5868394440971
29.4200000000000	49.5867878249614
29.4300000000000	49.5867362848807
29.4400000000000	49.5866848240152
29.4500000000000	49.5866334425238
29.4600000000000	49.5865821405647
29.4700000000000	49.5865309182949
29.4800000000000	49.5864797758707
29.4900000000000	49.5864287134474
29.5000000000000	49.5863777311792
29.5100000000000	49.5863268292195
29.5200000000000	49.5862760077209
29.5300000000000	49.5862252668348
29.5400000000000	49.5861746067118
29.5500000000000	49.5861240275015
29.5600000000000	49.5860735293527
29.5700000000000	49.5860231124132
29.5800000000000	49.5859727768299
29.5900000000000	49.5859225227486
29.6000000000000	49.5858723503145
29.6100000000000	49.5858222596715
29.6200000000000	49.5857722509629
29.6300000000000	49.5857223243309
29.6400000000000	49.5856724799169
29.6500000000000	49.5856227178612
29.6600000000000	49.5855730383033
29.6700000000000	49.5855234413818
29.6800000000000	49.5854739272344
29.6900000000000	49.5854244959978
29.7000000000000	49.5853751478079
29.7100000000000	49.5853258827995
29.7200000000000	49.5852767011068
29.7300000000000	49.5852276028627
29.7400000000000	49.5851785881995
29.7500000000000	49.5851296572486
29.7600000000000	49.5850808101402
29.7700000000000	49.5850320470039
29.7800000000000	49.5849833679682
29.7900000000000	49.5849347731609
29.8000000000000	49.5848862627087
29.8100000000000	49.5848378367375
29.8200000000000	49.5847894953723
29.8300000000000	49.5847412387372
29.8400000000000	49.5846930669555
29.8500000000000	49.5846449801494
29.8600000000000	49.5845969784403
29.8700000000000	49.5845490619488
29.8800000000000	49.5845012307945
29.8900000000000	49.5844534850963
29.9000000000000	49.5844058249719
29.9100000000000	49.5843582505383
29.9200000000000	49.5843107619118
29.9300000000000	49.5842633592074
29.9400000000000	49.5842160425395
29.9500000000000	49.5841688120217
29.9600000000000	49.5841216677665
29.9700000000000	49.5840746098856
29.9800000000000	49.5840276384898
29.9900000000000	49.5839807536892
30	49.5839339555929

==> figures/data/0f/data_noFDC.txt <==
0	0
0.600000000000000	0
0.999999999999993	0
1	0
1.00000000000001	-3.33448012875672e-14
1.60000000000001	-1.34668250657978
2.20000000000001	-2.57324281634196
2.80000000000001	-3.68295875769194
3.40000000000001	-4.67901871545732
4.00000000000001	-5.56452407157501
4.60000000000001	-6.34249157917828
5.20000000000001	-7.01585567190099
5.80000000000001	-7.58747071016674
6.40000000000001	-8.06011316618263
7.00000000000001	-8.43648374931001
7.60000000000001	-8.71920947343932
8.20000000000001	-8.91084566795161
8.80000000000001	-9.01387793380588
9.40000000000001	-9.03072404625000
10.0000000000000	-8.96373580561130
10.6000000000000	-8.81520083758396
10.9999999999999	-8.67197517117051
11	-8.67197517117047
11.0000000000001	-8.67197517117042
11.6000000000001	-8.43432338602717
12.2000000000001	-8.20315651202080
12.8000000000001	-7.97829759246476
13.4000000000001	-7.75957449936918
14.0000000000001	-7.54681980167804
14.6000000000001	-7.33987063710188
15.2000000000001	-7.13856858744775
15.8000000000001	-6.94275955735116
16.4000000000001	-6.75229365631717
17.0000000000001	-6.56702508398015
17.6000000000001	-6.38681201849463
18.2000000000001	-6.21151650797162
18.8000000000001	-6.04100436487734
19.4000000000001	-5.87514506331362
20.0000000000001	-5.71381163910116
20.6000000000001	-5.55688059258932
21.2000000000001	-5.40423179411796
21.8000000000001	-5.25574839205902
22.4000000000001	-5.11131672336733
23.0000000000001	-4.97082622657239
23.6000000000001	-4.83416935714424
24.2000000000001	-4.70124150516888
24.8000000000001	-4.57194091527008
25.4000000000001	-4.44616860871632
26.0000000000001	-4.32382830765324
26.6000000000001	-4.20482636140359
27.2000000000001	-4.08907167477827
27.8000000000001	-3.97647563834357
28.4000000000001	-3.86695206059124
29.0000000000001	-3.76041710195948
29.6000000000001	-3.65678921065432
30	-3.58927972389631

==> figures/data/0ibg_c/data0.txt <==
0	5.37
160	3.09
320	2.29
480	1.91
640	1.79


==> figures/data/0ibg_c/data1.txt <==
0	6.33
160	4.16
320	3
480	2.52
640	2.29


==> figures/data/0ibg_c/data2.txt <==
0	6.33
160	3.66
320	2.47
480	2.01
640	1.83


==> figures/data/0ibg_pin/data0.txt <==
0	80
155	75.8
320	47.9
480	34.5
640	24.2


==> figures/data/0ibg_pin/data1.txt <==
0	42.5
160	38.4
320	22.1
480	13
640	4.7


==> figures/data/0ibg_pin/data2.txt <==
0	42.5
160	55.3
320	38
480	32.1
640	22.5


==> figures/data/0sigma/data0.txt <==
0	3.96
0.4	3.96

==> figures/data/0sigma/data1.txt <==
0	3.53
0.05	3.57
0.1	3.66
0.15	3.75
0.2	3.81
0.25	3.9
0.27    3.96
0.4     3.96


==> figures/data/0sigma/data2.txt <==
0	3.53
0.05    3.535
0.1	3.6
0.15	3.67
0.3	3.83
0.38    3.96
0.4	3.96


==> figures/data/H_fix/data0.txt <==
0	773.3522667
1	773.3522667
2	773.3522667
3	773.3522667
4	773.3522667
5	773.3522667
6	773.3522667


==> figures/data/H_fix/data1.txt <==
0	0
1	252.9352667
2	492.9300667
3	625.0114
4	611.8665333
5	573.8189333
6	533.1530667


==> figures/data/H_fix/data2.txt <==
0	0
0.5	291.45396
1	469.73748
1.5	566.4654
2	727.36908
2.5	786.70932
3	791.06304


==> figures/data/Psi/data1.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	932.482048822670
1.01000000000000	932.303197569956
1.02000000000000	932.118431397101
1.03000000000000	931.927764963517
1.04000000000000	931.731212931723
1.05000000000000	931.528789967257
1.06000000000000	931.320510738570
1.07000000000000	931.106389916914
1.08000000000000	930.886442176232
1.09000000000000	930.660682193079
1.10000000000000	930.429124646487
1.11000000000000	930.191784217887
1.12000000000000	929.948675590977
1.13000000000000	929.699813451650
1.14000000000000	929.445212487877
1.15000000000000	929.184887389599
1.16000000000000	928.918852848627
1.17000000000000	928.647123558555
1.18000000000000	928.369714214646
1.19000000000000	928.086639513723
1.20000000000000	927.797914154096
1.21000000000000	927.503552835430
1.22000000000000	927.203570258660
1.23000000000000	926.897981125902
1.24000000000000	926.586800140336
1.25000000000000	926.270042006110
1.26000000000000	925.947721428257
1.27000000000000	925.619853112573
1.28000000000000	925.286451765540
1.29000000000000	924.947532094217
1.30000000000000	924.603108806147
1.31000000000000	924.253196609263
1.32000000000000	923.897810211781
1.33000000000000	923.536964322116
1.34000000000000	923.170673648776
1.35000000000000	922.798952900280
1.36000000000000	922.421816785052
1.37000000000000	922.039280011322
1.38000000000000	921.651357287049
1.39000000000000	921.258063319801
1.40000000000000	920.859412816701
1.41000000000000	920.455420484289
1.42000000000000	920.046101028454
1.43000000000000	919.631469154341
1.44000000000000	919.211539566255
1.45000000000000	918.786326967559
1.46000000000000	918.355846060602
1.47000000000000	917.920111546608
1.48000000000000	917.479138125604
1.49000000000000	917.032940496308
1.50000000000000	916.581533356065
1.51000000000000	916.124931400726
1.52000000000000	915.663149324580
1.53000000000000	915.196201820259
1.54000000000000	914.724103578655
1.55000000000000	914.246869288808
1.56000000000000	913.764513637852
1.57000000000000	913.277051310903
1.58000000000000	912.784496990974
1.59000000000000	912.286865358887
1.60000000000000	911.784171093201
1.61000000000000	911.276428870111
1.62000000000000	910.763653363355
1.63000000000000	910.245859244150
1.64000000000000	909.723061181077
1.65000000000000	909.195273840037
1.66000000000000	908.662511884113
1.67000000000000	908.124789973527
1.68000000000000	907.582122765539
1.69000000000000	907.034524914360
1.70000000000000	906.482011071080
1.71000000000000	905.924595883575
1.72000000000000	905.362293996420
1.73000000000000	904.795120050811
1.74000000000000	904.223088684493
1.75000000000000	903.646214531659
1.76000000000000	903.064512222875
1.77000000000000	902.477996385006
1.78000000000000	901.886681641123
1.79000000000000	901.290582610422
1.80000000000000	900.689713908158
1.81000000000000	900.084090145553
1.82000000000000	899.473725929703
1.83000000000000	898.858635863529
1.84000000000000	898.238834545677
1.85000000000000	897.614336570427
1.86000000000000	896.985156527651
1.87000000000000	896.351309002692
1.88000000000000	895.712808576316
1.89000000000000	895.069669824626
1.90000000000000	894.421907318973
1.91000000000000	893.769535625892
1.92000000000000	893.112569307023
1.93000000000000	892.451022919019
1.94000000000000	891.784911013494
1.95000000000000	891.114248136932
1.96000000000000	890.439048830597
1.97000000000000	889.759327630493
1.98000000000000	889.075099067260
1.99000000000000	888.386377666103
2	887.693177946729
2.01000000000000	886.995514423263
2.02000000000000	886.293401604168
2.03000000000000	885.586853992186
2.04000000000000	884.875886084253
2.05000000000000	884.160512371431
2.06000000000000	883.440747338834
2.07000000000000	882.716605465547
2.08000000000000	881.988101224569
2.09000000000000	881.255249082730
2.10000000000000	880.518063500616
2.11000000000000	879.776558932504
2.12000000000000	879.030749826294
2.13000000000000	878.280650623430
2.14000000000000	877.526275758832
2.15000000000000	876.767639660820
2.16000000000000	876.004756751053
2.17000000000000	875.237641444459
2.18000000000000	874.466308149156
2.19000000000000	873.690771266386
2.20000000000000	872.911045190448
2.21000000000000	872.127144308636
2.22000000000000	871.339083001155
2.23000000000000	870.546875641058
2.24000000000000	869.750536594189
2.25000000000000	868.950080219099
2.26000000000000	868.145520866991
2.27000000000000	867.336872881640
2.28000000000000	866.524150599340
2.29000000000000	865.707368348834
2.30000000000000	864.886540451230
2.31000000000000	864.061681219964
2.32000000000000	863.232804960709
2.33000000000000	862.399925971326
2.34000000000000	861.563058541790
2.35000000000000	860.722216954122
2.36000000000000	859.877415482333
2.37000000000000	859.028668392361
2.38000000000000	858.175989941981
2.39000000000000	857.319394380792
2.40000000000000	856.458895950089
2.41000000000000	855.594508882856
2.42000000000000	854.726247403665
2.43000000000000	853.854125728638
2.44000000000000	852.978158065362
2.45000000000000	852.098358612846
2.46000000000000	851.214741561451
2.47000000000000	850.327321092819
2.48000000000000	849.436111379821
2.49000000000000	848.541126586509
2.50000000000000	847.642380868018
2.51000000000000	846.739888370542
2.52000000000000	845.833663231250
2.53000000000000	844.923719578235
2.54000000000000	844.010071530459
2.55000000000000	843.092733197674
2.56000000000000	842.171718680386
2.57000000000000	841.247042069779
2.58000000000000	840.318717447659
2.59000000000000	839.386758886402
2.60000000000000	838.451180448886
2.61000000000000	837.511996188431
2.62000000000000	836.569220148760
2.63000000000000	835.622866363914
2.64000000000000	834.672948858218
2.65000000000000	833.719481646203
2.66000000000000	832.762478732566
2.67000000000000	831.801954112103
2.68000000000000	830.837921769655
2.69000000000000	829.870395680046
2.70000000000000	828.899389808042
2.71000000000000	827.924918108278
2.72000000000000	826.946994525209
2.73000000000000	825.965632993050
2.74000000000000	824.980847435738
2.75000000000000	823.992651766852
2.76000000000000	823.001059889574
2.77000000000000	822.006085696630
2.78000000000000	821.007743070231
2.79000000000000	820.006045882035
2.80000000000000	819.001007993065
2.81000000000000	817.992643253691
2.82000000000000	816.980965503538
2.83000000000000	815.965988571469
2.84000000000000	814.947726275496
2.85000000000000	813.926192422764
2.86000000000000	812.901400809477
2.87000000000000	811.873365220835
2.88000000000000	810.842099431009
2.89000000000000	809.807617203077
2.90000000000000	808.769932288969
2.91000000000000	807.729058429402
2.92000000000000	806.685009353876
2.93000000000000	805.637798780558
2.94000000000000	804.587440416294
2.95000000000000	803.533947956505
2.96000000000000	802.477335085174
2.97000000000000	801.417615474785
2.98000000000000	800.354802786260
2.99000000000000	799.288910668926
3	798.219952760457
3.01000000000000	797.147942686831
3.02000000000000	796.072894062276
3.03000000000000	794.994820489217
3.04000000000000	793.913735558237
3.05000000000000	792.829652848029
3.06000000000000	791.742585925327
3.07000000000000	790.652548344894
3.08000000000000	789.559553649438
3.09000000000000	788.463615369589
3.10000000000000	787.364747023842
3.11000000000000	786.262962118504
3.12000000000000	785.158274147670
3.13000000000000	784.050696593142
3.14000000000000	782.940242924413
3.15000000000000	781.826926598605
3.16000000000000	780.710761060425
3.17000000000000	779.591759742119
3.18000000000000	778.469936063431
3.19000000000000	777.345303431555
3.20000000000000	776.217875241090
3.21000000000000	775.087664873982
3.22000000000000	773.954685699504
3.23000000000000	772.818951074193
3.24000000000000	771.680474341815
3.25000000000000	770.539268833310
3.26000000000000	769.395347866757
3.27000000000000	768.248724747329
3.28000000000000	767.099412767243
3.29000000000000	765.947425205726
3.30000000000000	764.792775328965
3.31000000000000	763.635476390064
3.32000000000000	762.475541629006
3.33000000000000	761.312984272606
3.34000000000000	760.147817534467
3.35000000000000	758.980054614944
3.36000000000000	757.809708701093
3.37000000000000	756.636792966637
3.38000000000000	755.461320571925
3.39000000000000	754.283304663881
3.40000000000000	753.102758375966
3.41000000000000	751.919694828151
3.42000000000000	750.734127126852
3.43000000000000	749.546068364902
3.44000000000000	748.355531621520
3.45000000000000	747.162529962247
3.46000000000000	745.967076438928
3.47000000000000	744.769184089660
3.48000000000000	743.568865938751
3.49000000000000	742.366134996690
3.50000000000000	741.161004260097
3.51000000000000	739.953486711696
3.52000000000000	738.743595320255
3.53000000000000	737.531343040572
3.54000000000000	736.316742813418
3.55000000000000	735.099807565505
3.56000000000000	733.880550209452
3.57000000000000	732.658983643733
3.58000000000000	731.435120752659
3.59000000000000	730.208974406318
3.60000000000000	728.980557460553
3.61000000000000	727.749882756923
3.62000000000000	726.516963122653
3.63000000000000	725.281811370615
3.64000000000000	724.044440299275
3.65000000000000	722.804862692665
3.66000000000000	721.563091320355
3.67000000000000	720.319138937384
3.68000000000000	719.073018284261
3.69000000000000	717.824742086914
3.70000000000000	716.574323056641
3.71000000000000	715.321773890100
3.72000000000000	714.067107269248
3.73000000000000	712.810335861324
3.74000000000000	711.551472318807
3.75000000000000	710.290529279374
3.76000000000000	709.027519365882
3.77000000000000	707.762455186315
3.78000000000000	706.495349333751
3.79000000000000	705.226214386352
3.80000000000000	703.955062907294
3.81000000000000	702.681907444754
3.82000000000000	701.406760531877
3.83000000000000	700.129634686735
3.84000000000000	698.850542412289
3.85000000000000	697.569496196372
3.86000000000000	696.286508511636
3.87000000000000	695.001591815534
3.88000000000000	693.714758550277
3.89000000000000	692.426021142809
3.90000000000000	691.135392004765
3.91000000000000	689.842883532455
3.92000000000000	688.548508106803
3.93000000000000	687.252278093350
3.94000000000000	685.954205842193
3.95000000000000	684.654303687962
3.96000000000000	683.352583949798
3.97000000000000	682.049058931302
3.98000000000000	680.743740920535
3.99000000000000	679.436642189947
4	678.127774996375
4.01000000000000	676.817151580996
4.02000000000000	675.504784169308
4.03000000000000	674.190684971093
4.04000000000000	672.874866180382
4.05000000000000	671.557339975444
4.06000000000000	670.238118518715
4.07000000000000	668.917213956821
4.08000000000000	667.594638420501
4.09000000000000	666.270404024615
4.10000000000000	664.944522868079
4.11000000000000	663.617007033868
4.12000000000000	662.287868588956
4.13000000000000	660.957119584322
4.14000000000000	659.624772054878
4.15000000000000	658.290838019482
4.16000000000000	656.955329480884
4.17000000000000	655.618258425697
4.18000000000000	654.279636824384
4.19000000000000	652.939476631215
4.20000000000000	651.597789784252
4.21000000000000	650.254588205298
4.22000000000000	648.909883799899
4.23000000000000	647.563688457292
4.24000000000000	646.216014050396
4.25000000000000	644.866872435763
4.26000000000000	643.516275453571
4.27000000000000	642.164234927583
4.28000000000000	640.810762665131
4.29000000000000	639.455870457076
4.30000000000000	638.099570077791
4.31000000000000	636.741873285133
4.32000000000000	635.382791820417
4.33000000000000	634.022337408377
4.34000000000000	632.660521757161
4.35000000000000	631.297356558285
4.36000000000000	629.932853486621
4.37000000000000	628.567024200367
4.38000000000000	627.199880341011
4.39000000000000	625.831433533319
4.40000000000000	624.461695385308
4.41000000000000	623.090677488215
4.42000000000000	621.718391416472
4.43000000000000	620.344848727682
4.44000000000000	618.970060962594
4.45000000000000	617.594039645080
4.46000000000000	616.216796282111
4.47000000000000	614.838342363732
4.48000000000000	613.458689363025
4.49000000000000	612.077848736104
4.50000000000000	610.695831922078
4.51000000000000	609.312650343034
4.52000000000000	607.928315404009
4.53000000000000	606.542838492966
4.54000000000000	605.156230980768
4.55000000000000	603.768504221166
4.56000000000000	602.379669550759
4.57000000000000	600.989738288978
4.58000000000000	599.598721738068
4.59000000000000	598.206631183063
4.60000000000000	596.813477891747
4.61000000000000	595.419273114659
4.62000000000000	594.024028085045
4.63000000000000	592.627754018853
4.64000000000000	591.230462114694
4.65000000000000	589.832163553840
4.66000000000000	588.432869500182
4.67000000000000	587.032591100215
4.68000000000000	585.631339483028
4.69000000000000	584.229125760258
4.70000000000000	582.825961026095
4.71000000000000	581.421856357229
4.72000000000000	580.016822812860
4.73000000000000	578.610871434663
4.74000000000000	577.204013246755
4.75000000000000	575.796259255697
4.76000000000000	574.387620450453
4.77000000000000	572.978107802381
4.78000000000000	571.567732265203
4.79000000000000	570.156504774995
4.80000000000000	568.744436250157
4.81000000000000	567.331537591398
4.82000000000000	565.917819681709
4.83000000000000	564.503293386351
4.84000000000000	563.087969552833
4.85000000000000	561.671859010883
4.86000000000000	560.254972572438
4.87000000000000	558.837321031626
4.88000000000000	557.418915164734
4.89000000000000	555.999765730195
4.90000000000000	554.579883468570
4.91000000000000	553.159279102542
4.92000000000000	551.737963336859
4.93000000000000	550.315946858347
4.94000000000000	548.893240335888
4.95000000000000	547.469854420385
4.96000000000000	546.045799744764
4.97000000000000	544.621086923934
4.98000000000000	543.195726554783
4.99000000000000	541.769729216153
5	540.343105468829
5.01000000000000	538.915865855505
5.02000000000000	537.488020900782
5.03000000000000	536.059581111145
5.04000000000000	534.630556974939
5.05000000000000	533.200958962366
5.06000000000000	531.770797525435
5.07000000000000	530.340083097992
5.08000000000000	528.908826095659
5.09000000000000	527.477036915844
5.10000000000000	526.044725937702
5.11000000000000	524.611903522143
5.12000000000000	523.178580011788
5.13000000000000	521.744765730980
5.14000000000000	520.310470985734
5.15000000000000	518.875706063750
5.16000000000000	517.440481234385
5.17000000000000	516.004806748633
5.18000000000000	514.568692839099
5.19000000000000	513.132149720014
5.20000000000000	511.695187587187
5.21000000000000	510.257816618008
5.22000000000000	508.820046971414
5.23000000000000	507.381888787899
5.24000000000000	505.943352189466
5.25000000000000	504.504447279638
5.26000000000000	503.065184143432
5.27000000000000	501.625572847328
5.28000000000000	500.185623439295
5.29000000000000	498.745345948726
5.30000000000000	497.304750386458
5.31000000000000	495.863846744740
5.32000000000000	494.422644997216
5.33000000000000	492.981155098930
5.34000000000000	491.539386986287
5.35000000000000	490.097350577050
5.36000000000000	488.655055770321
5.37000000000000	487.212512446539
5.38000000000000	485.769730467436
5.39000000000000	484.326719676059
5.40000000000000	482.883489896730
5.41000000000000	481.440050935041
5.42000000000000	479.996412577839
5.43000000000000	478.552584593206
5.44000000000000	477.108576730454
5.45000000000000	475.664398720112
5.46000000000000	474.220060273902
5.47000000000000	472.775571084726
5.48000000000000	471.330940826672
5.49000000000000	469.886179154961
5.50000000000000	468.441295705982
5.51000000000000	466.996300097241
5.52000000000000	465.551201927367
5.53000000000000	464.106010776085
5.54000000000000	462.660736204219
5.55000000000000	461.215387753668
5.56000000000000	459.769974947386
5.57000000000000	458.324507289400
5.58000000000000	456.878994264756
5.59000000000000	455.433445339533
5.60000000000000	453.987869960828
5.61000000000000	452.542277556738
5.62000000000000	451.096677536343
5.63000000000000	449.651079289704
5.64000000000000	448.205492187846
5.65000000000000	446.759925582746
5.66000000000000	445.314388807323
5.67000000000000	443.868891175420
5.68000000000000	442.423441981803
5.69000000000000	440.978050502132
5.70000000000000	439.532725992969
5.71000000000000	438.087477691755
5.72000000000000	436.642314816805
5.73000000000000	435.197246567282
5.74000000000000	433.752282123204
5.75000000000000	432.307430645422
5.76000000000000	430.862701275613
5.77000000000000	429.418103136264
5.78000000000000	427.973645330673
5.79000000000000	426.529336942920
5.80000000000000	425.085187037869
5.81000000000000	423.641204661157
5.82000000000000	422.197398839183
5.83000000000000	420.753778579084
5.84000000000000	419.310352868747
5.85000000000000	417.867130676783
5.86000000000000	416.424120952513
5.87000000000000	414.981332625980
5.88000000000000	413.538774607917
5.89000000000000	412.096455789741
5.90000000000000	410.654385043556
5.91000000000000	409.212571222122
5.92000000000000	407.771023158866
5.93000000000000	406.329749667860
5.94000000000000	404.888759543815
5.95000000000000	403.448061562070
5.96000000000000	402.007664478582
5.97000000000000	400.567577029931
5.98000000000000	399.127807933277
5.99000000000000	397.688365886385
6	396.249259567602
6.01000000000000	394.810497635848
6.02000000000000	393.372088730603
6.03000000000000	391.934041471910
6.04000000000000	390.496364460351
6.05000000000000	389.059066277057
6.06000000000000	387.622155483683
6.07000000000000	386.185640622398
6.08000000000000	384.749530215896
6.09000000000000	383.313832767369
6.10000000000000	381.878556760511
6.11000000000000	380.443710659495
6.12000000000000	379.009302908978
6.13000000000000	377.575341934092
6.14000000000000	376.141836140438
6.15000000000000	374.708793914052
6.16000000000000	373.276223621444
6.17000000000000	371.844133609544
6.18000000000000	370.412532205724
6.19000000000000	368.981427717789
6.20000000000000	367.550828433948
6.21000000000000	366.120742622828
6.22000000000000	364.691178533457
6.23000000000000	363.262144395265
6.24000000000000	361.833648418059
6.25000000000000	360.405698792044
6.26000000000000	358.978303687784
6.27000000000000	357.551471256216
6.28000000000000	356.125209628652
6.29000000000000	354.699526916741
6.30000000000000	353.274431212484
6.31000000000000	351.849930588227
6.32000000000000	350.426033096651
6.33000000000000	349.002746770764
6.34000000000000	347.580079623891
6.35000000000000	346.158039649683
6.36000000000000	344.736634822094
6.37000000000000	343.315873095383
6.38000000000000	341.895762404110
6.39000000000000	340.476310663120
6.40000000000000	339.057525767547
6.41000000000000	337.639415592810
6.42000000000000	336.221987994593
6.43000000000000	334.805250808860
6.44000000000000	333.389211851826
6.45000000000000	331.973878919975
6.46000000000000	330.559259790036
6.47000000000000	329.145362218988
6.48000000000000	327.732193944054
6.49000000000000	326.319762682688
6.50000000000000	324.908076132582
6.51000000000000	323.497141971650
6.52000000000000	322.086967858035
6.53000000000000	320.677561430087
6.54000000000000	319.268930306375
6.55000000000000	317.861082085680
6.56000000000000	316.454024346969
6.57000000000000	315.047764649429
6.58000000000000	313.642310532433
6.59000000000000	312.237669515537
6.60000000000000	310.833849098484
6.61000000000000	309.430856761211
6.62000000000000	308.028699963818
6.63000000000000	306.627386146588
6.64000000000000	305.226922729965
6.65000000000000	303.827317114571
6.66000000000000	302.428576681172
6.67000000000000	301.030708790707
6.68000000000000	299.633720784264
6.69000000000000	298.237619983079
6.70000000000000	296.842413688541
6.71000000000000	295.448109182174
6.72000000000000	294.054713725653
6.73000000000000	292.662234560785
6.74000000000000	291.270678909518
6.75000000000000	289.880053973913
6.76000000000000	288.490366936177
6.77000000000000	287.101624958638
6.78000000000000	285.713835183742
6.79000000000000	284.327004734052
6.80000000000000	282.941140712255
6.81000000000000	281.556250201159
6.82000000000000	280.172340263662
6.83000000000000	278.789417942785
6.84000000000000	277.407490261657
6.85000000000000	276.026564223511
6.86000000000000	274.646646811672
6.87000000000000	273.267744989579
6.88000000000000	271.889865700758
6.89000000000000	270.513015868840
6.90000000000000	269.137202397539
6.91000000000000	267.762432170671
6.92000000000000	266.388712052142
6.93000000000000	265.016048885934
6.94000000000000	263.644449496136
6.95000000000000	262.273920686906
6.96000000000000	260.904469242493
6.97000000000000	259.536101927226
6.98000000000000	258.168825485519
6.99000000000000	256.802646641865
7	255.437572100835
7.01000000000000	254.073608547078
7.02000000000000	252.710762645315
7.03000000000000	251.349041040356
7.04000000000000	249.988450357073
7.05000000000000	248.628997200413
7.06000000000000	247.270688155408
7.07000000000000	245.913529787155
7.08000000000000	244.557528640825
7.09000000000000	243.202691241656
7.10000000000000	241.849024094967
7.11000000000000	240.496533686144
7.12000000000000	239.145226480636
7.13000000000000	237.795108923981
7.14000000000000	236.446187441774
7.15000000000000	235.098468439683
7.16000000000000	233.751958303448
7.17000000000000	232.406663398884
7.18000000000000	231.062590071873
7.19000000000000	229.719744648373
7.20000000000000	228.378133434407
7.21000000000000	227.037762716078
7.22000000000000	225.698638759557
7.23000000000000	224.360767811091
7.24000000000000	223.024156097000
7.25000000000000	221.688809823686
7.26000000000000	220.354735177611
7.27000000000000	219.021938325337
7.28000000000000	217.690425413484
7.29000000000000	216.360202568758
7.30000000000000	215.031275897954
7.31000000000000	213.703651487933
7.32000000000000	212.377335405650
7.33000000000000	211.052333698141
7.34000000000000	209.728652392528
7.35000000000000	208.406297496019
7.36000000000000	207.085274995906
7.37000000000000	205.765590859588
7.38000000000000	204.447251034541
7.39000000000000	203.130261448342
7.40000000000000	201.814628008659
7.41000000000000	200.500356603262
7.42000000000000	199.187453100027
7.43000000000000	197.875923346920
7.44000000000000	196.565773172020
7.45000000000000	195.257008383511
7.46000000000000	193.949634769692
7.47000000000000	192.643658098963
7.48000000000000	191.339084119849
7.49000000000000	190.035918560983
7.50000000000000	188.734167131124
7.51000000000000	187.433835519157
7.52000000000000	186.134929394084
7.53000000000000	184.837454405033
7.54000000000000	183.541416181281
7.55000000000000	182.246820332227
7.56000000000000	180.953672447404
7.57000000000000	179.661978096491
7.58000000000000	178.371742829316
7.59000000000000	177.082972175848
7.60000000000000	175.795671646217
7.61000000000000	174.509846730690
7.62000000000000	173.225502899713
7.63000000000000	171.942645603879
7.64000000000000	170.661280273952
7.65000000000000	169.381412320877
7.66000000000000	168.103047135748
7.67000000000000	166.826190089863
7.68000000000000	165.550846534686
7.69000000000000	164.277021801873
7.70000000000000	163.004721203271
7.71000000000000	161.733950030919
7.72000000000000	160.464713557060
7.73000000000000	159.197017034132
7.74000000000000	157.930865694788
7.75000000000000	156.666264751899
7.76000000000000	155.403219398541
7.77000000000000	154.141734808028
7.78000000000000	152.881816133886
7.79000000000000	151.623468509886
7.80000000000000	150.366697050023
7.81000000000000	149.111506848551
7.82000000000000	147.857902979963
7.83000000000000	146.605890499006
7.84000000000000	145.355474440679
7.85000000000000	144.106659820261
7.86000000000000	142.859451633285
7.87000000000000	141.613854855563
7.88000000000000	140.369874443197
7.89000000000000	139.127515332569
7.90000000000000	137.886782440350
7.91000000000000	136.647680663509
7.92000000000000	135.410214879329
7.93000000000000	134.174389945394
7.94000000000000	132.940210699608
7.95000000000000	131.707681960196
7.96000000000000	130.476808525716
7.97000000000000	129.247595175060
7.98000000000000	128.020046667453
7.99000000000000	126.794167742485
8	125.569963120087
8.01000000000000	124.347437500563
8.02000000000000	123.126595564574
8.03000000000000	121.907441973161
8.04000000000000	120.689981367755
8.05000000000000	119.474218370166
8.06000000000000	118.260157582605
8.07000000000000	117.047803587686
8.08000000000000	115.837160948430
8.09000000000000	114.628234208287
8.10000000000000	113.421027891120
8.11000000000000	112.215546501233
8.12000000000000	111.011794523368
8.13000000000000	109.809776422714
8.14000000000000	108.609496644926
8.15000000000000	107.410959616104
8.16000000000000	106.214169742832
8.17000000000000	105.019131412178
8.18000000000000	103.825848991686
8.19000000000000	102.634326829402
8.20000000000000	101.444569253883
8.21000000000000	100.256580574179
8.22000000000000	99.0703650798834
8.23000000000000	97.8859270411016
8.24000000000000	96.7032707084860
8.25000000000000	95.5224003132295
8.26000000000000	94.3433200670819
8.27000000000000	93.1660341623634
8.28000000000000	91.9905467719532
8.29000000000000	90.8168620493204
8.30000000000000	89.6449841285229
8.31000000000000	88.4749171242226
8.32000000000000	87.3066651316778
8.33000000000000	86.1402322267823
8.34000000000000	84.9756224660385
8.35000000000000	83.8128398866018
8.36000000000000	82.6518885062564
8.37000000000000	81.4927723234551
8.38000000000000	80.3354953173139
8.39000000000000	79.1800614476209
8.40000000000000	78.0264746548487
8.41000000000000	76.8747388601632
8.42000000000000	75.7248579654341
8.43000000000000	74.5768358532566
8.44000000000000	73.4306763869299
8.45000000000000	72.2863834105086
8.46000000000000	71.1439607487803
8.47000000000000	70.0034122072866
8.48000000000000	68.8647415723468
8.49000000000000	67.7279526110390
8.50000000000000	66.5930490712447
8.51000000000000	65.4600346816303
8.52000000000000	64.3289131516757
8.53000000000000	63.1996881716760
8.54000000000000	62.0723634127670
8.55000000000000	60.9469425269080
8.56000000000000	59.8234291469272
8.57000000000000	58.7018268865084
8.58000000000000	57.5821393401998
8.59000000000000	56.4643700834505
8.60000000000000	55.3485226726025
8.61000000000000	54.2346006448938
8.62000000000000	53.1226075184981
8.63000000000000	52.0125467925125
8.64000000000000	50.9044219469821
8.65000000000000	49.7982364428951
8.66000000000000	48.6939937222211
8.67000000000000	47.5916972078976
8.68000000000000	46.4913503038522
8.69000000000000	45.3929563950262
8.70000000000000	44.2965188473689
8.71000000000000	43.2020410078474
8.72000000000000	42.1095262044868
8.73000000000000	41.0189777463362
8.74000000000000	39.9303989235458
8.75000000000000	38.8437930073112
8.76000000000000	37.7591632499330
8.77000000000000	36.6765128848039
8.78000000000000	35.5958451264428
8.79000000000000	34.5171631704874
8.80000000000000	33.4404701937193
8.81000000000000	32.3657693540699
8.82000000000000	31.2930637906412
8.83000000000000	30.2223566237180
8.84000000000000	29.1536509547703
8.85000000000000	28.0869498664796
8.86000000000000	27.0222564227446
8.87000000000000	25.9595736686979
8.88000000000000	24.8989046307203
8.89000000000000	23.8402523164581
8.90000000000000	22.7836197148143
8.91000000000000	21.7290097960002
8.92000000000000	20.6764255115185
8.93000000000000	19.6258697941925
8.94000000000000	18.5773455581679
8.95000000000000	17.5308556989431
8.96000000000000	16.4864030933721
8.97000000000000	15.4439905996764
8.98000000000000	14.4036210574686
8.99000000000000	13.3652972877649
9	12.3290220929936
9.01000000000000	11.2947982570123
9.02000000000000	10.2626285451281
9.03000000000000	9.23251570410933
9.04000000000000	8.20446246218781
9.05000000000000	7.17847152909651
9.06000000000000	6.15454559607404
9.07000000000000	5.13268733586634
9.08000000000000	4.11289940275942
9.09000000000000	3.09518443260023
9.10000000000000	2.07954504278544
9.11000000000000	1.06598383230107
9.12000000000000	0.0545033817244318
9.13000000000000	0
9.14000000000000	0
9.15000000000000	0
9.16000000000000	0
9.17000000000000	0
9.18000000000000	0
9.19000000000000	0
9.20000000000000	0
9.21000000000000	0
9.22000000000000	0
9.23000000000000	0
9.24000000000000	0
9.25000000000000	0
9.26000000000000	0
9.27000000000000	0
9.28000000000000	0
9.29000000000000	0
9.30000000000000	0
9.31000000000000	0
9.32000000000000	0
9.33000000000000	0
9.34000000000000	0
9.35000000000000	0
9.36000000000000	0
9.37000000000000	0
9.38000000000000	0
9.39000000000000	0
9.40000000000000	0
9.41000000000000	0
9.42000000000000	0
9.43000000000000	0
9.44000000000000	0
9.45000000000000	0
9.46000000000000	0
9.47000000000000	0
9.48000000000000	0
9.49000000000000	0
9.50000000000000	0
9.51000000000000	0
9.52000000000000	0
9.53000000000000	0
9.54000000000000	0
9.55000000000000	0
9.56000000000000	0
9.57000000000000	0
9.58000000000000	0
9.59000000000000	0
9.60000000000000	0
9.61000000000000	0
9.62000000000000	0
9.63000000000000	0
9.64000000000000	0
9.65000000000000	0
9.66000000000000	0
9.67000000000000	0
9.68000000000000	0
9.69000000000000	0
9.70000000000000	0
9.71000000000000	0
9.72000000000000	0
9.73000000000000	0
9.74000000000000	0
9.75000000000000	0
9.76000000000000	0
9.77000000000000	0
9.78000000000000	0
9.79000000000000	0
9.80000000000000	0
9.81000000000000	0
9.82000000000000	0
9.83000000000000	0
9.84000000000000	0
9.85000000000000	0
9.86000000000000	0
9.87000000000000	0
9.88000000000000	0
9.89000000000000	0
9.90000000000000	0
9.91000000000000	0
9.92000000000000	0
9.93000000000000	0
9.94000000000000	0
9.95000000000000	0
9.96000000000000	0
9.97000000000000	0
9.98000000000000	0
9.99000000000000	0
10	0
10.0100000000000	0
10.0200000000000	0
10.0300000000000	0
10.0400000000000	0
10.0500000000000	0
10.0600000000000	0
10.0700000000000	0
10.0800000000000	0
10.0900000000000	0
10.1000000000000	0
10.1100000000000	0
10.1200000000000	0
10.1300000000000	0
10.1400000000000	0
10.1500000000000	0
10.1600000000000	0
10.1700000000000	0
10.1800000000000	0
10.1900000000000	0
10.2000000000000	0
10.2100000000000	0
10.2200000000000	0
10.2300000000000	0
10.2400000000000	0
10.2500000000000	0
10.2600000000000	0
10.2700000000000	0
10.2800000000000	0
10.2900000000000	0
10.3000000000000	0
10.3100000000000	0
10.3200000000000	0
10.3300000000000	0
10.3400000000000	0
10.3500000000000	0
10.3600000000000	0
10.3700000000000	0
10.3800000000000	0
10.3900000000000	0
10.4000000000000	0
10.4100000000000	0
10.4200000000000	0
10.4300000000000	0
10.4400000000000	0
10.4500000000000	0
10.4600000000000	0
10.4700000000000	0
10.4800000000000	0
10.4900000000000	0
10.5000000000000	0
10.5100000000000	0
10.5200000000000	0
10.5300000000000	0
10.5400000000000	0
10.5500000000000	0
10.5600000000000	0
10.5700000000000	0
10.5800000000000	0
10.5900000000000	0
10.6000000000000	0
10.6100000000000	0
10.6200000000000	0
10.6300000000000	0
10.6400000000000	0
10.6500000000000	0
10.6600000000000	0
10.6700000000000	0
10.6800000000000	0
10.6900000000000	0
10.7000000000000	0
10.7100000000000	0
10.7200000000000	0
10.7300000000000	0
10.7400000000000	0
10.7500000000000	0
10.7600000000000	0
10.7700000000000	0
10.7800000000000	0
10.7900000000000	0
10.8000000000000	0
10.8100000000000	0
10.8200000000000	0
10.8300000000000	0
10.8400000000000	0
10.8500000000000	0
10.8600000000000	0
10.8700000000000	0
10.8800000000000	0
10.8900000000000	0
10.9000000000000	0
10.9100000000000	0
10.9200000000000	0
10.9300000000000	0
10.9400000000000	0
10.9500000000000	0
10.9600000000000	0
10.9700000000000	0
10.9800000000000	0
10.9900000000000	0
11	0
11.0100000000000	0
11.0200000000000	0
11.0300000000000	0
11.0400000000000	0
11.0500000000000	0
11.0600000000000	0
11.0700000000000	0
11.0800000000000	0
11.0900000000000	0
11.1000000000000	0
11.1100000000000	0
11.1200000000000	0
11.1300000000000	0
11.1400000000000	0
11.1500000000000	0
11.1600000000000	0
11.1700000000000	0
11.1800000000000	0
11.1900000000000	0
11.2000000000000	0
11.2100000000000	0
11.2200000000000	0
11.2300000000000	0
11.2400000000000	0
11.2500000000000	0
11.2600000000000	0
11.2700000000000	0
11.2800000000000	0
11.2900000000000	0
11.3000000000000	0
11.3100000000000	0
11.3200000000000	0
11.3300000000000	0
11.3400000000000	0
11.3500000000000	0
11.3600000000000	0
11.3700000000000	0
11.3800000000000	0
11.3900000000000	0
11.4000000000000	0
11.4100000000000	0
11.4200000000000	0
11.4300000000000	0
11.4400000000000	0
11.4500000000000	0
11.4600000000000	0
11.4700000000000	0
11.4800000000000	0
11.4900000000000	0
11.5000000000000	0
11.5100000000000	0
11.5200000000000	0
11.5300000000000	0
11.5400000000000	0
11.5500000000000	0
11.5600000000000	0
11.5700000000000	0
11.5800000000000	0
11.5900000000000	0
11.6000000000000	0
11.6100000000000	0
11.6200000000000	0
11.6300000000000	0
11.6400000000000	0
11.6500000000000	0
11.6600000000000	0
11.6700000000000	0
11.6800000000000	0
11.6900000000000	0
11.7000000000000	0
11.7100000000000	0
11.7200000000000	0
11.7300000000000	0
11.7400000000000	0
11.7500000000000	0
11.7600000000000	0
11.7700000000000	0
11.7800000000000	0
11.7900000000000	0
11.8000000000000	0
11.8100000000000	0
11.8200000000000	0
11.8300000000000	0
11.8400000000000	0
11.8500000000000	0
11.8600000000000	0
11.8700000000000	0
11.8800000000000	0
11.8900000000000	0
11.9000000000000	0
11.9100000000000	0
11.9200000000000	0
11.9300000000000	0
11.9400000000000	0
11.9500000000000	0
11.9600000000000	0
11.9700000000000	0
11.9800000000000	0
11.9900000000000	0
12	0
12.0100000000000	0
12.0200000000000	0
12.0300000000000	0
12.0400000000000	0
12.0500000000000	0
12.0600000000000	0
12.0700000000000	0
12.0800000000000	0
12.0900000000000	0
12.1000000000000	0
12.1100000000000	0
12.1200000000000	0
12.1300000000000	0
12.1400000000000	0
12.1500000000000	0
12.1600000000000	0
12.1700000000000	0
12.1800000000000	0
12.1900000000000	0
12.2000000000000	0
12.2100000000000	0
12.2200000000000	0
12.2300000000000	0
12.2400000000000	0
12.2500000000000	0
12.2600000000000	0
12.2700000000000	0
12.2800000000000	0
12.2900000000000	0
12.3000000000000	0
12.3100000000000	0
12.3200000000000	0
12.3300000000000	0
12.3400000000000	0
12.3500000000000	0
12.3600000000000	0
12.3700000000000	0
12.3800000000000	0
12.3900000000000	0
12.4000000000000	0
12.4100000000000	0
12.4200000000000	0
12.4300000000000	0
12.4400000000000	0
12.4500000000000	0
12.4600000000000	0
12.4700000000000	0
12.4800000000000	0
12.4900000000000	0
12.5000000000000	0
12.5100000000000	0
12.5200000000000	0
12.5300000000000	0
12.5400000000000	0
12.5500000000000	0
12.5600000000000	0
12.5700000000000	0
12.5800000000000	0
12.5900000000000	0
12.6000000000000	0
12.6100000000000	0
12.6200000000000	0
12.6300000000000	0
12.6400000000000	0
12.6500000000000	0
12.6600000000000	0
12.6700000000000	0
12.6800000000000	0
12.6900000000000	0
12.7000000000000	0
12.7100000000000	0
12.7200000000000	0
12.7300000000000	0
12.7400000000000	0
12.7500000000000	0
12.7600000000000	0
12.7700000000000	0
12.7800000000000	0
12.7900000000000	0
12.8000000000000	0
12.8100000000000	0
12.8200000000000	0
12.8300000000000	0
12.8400000000000	0
12.8500000000000	0
12.8600000000000	0
12.8700000000000	0
12.8800000000000	0
12.8900000000000	0
12.9000000000000	0
12.9100000000000	0
12.9200000000000	0
12.9300000000000	0
12.9400000000000	0
12.9500000000000	0
12.9600000000000	0
12.9700000000000	0
12.9800000000000	0
12.9900000000000	0
13	0
13.0100000000000	0
13.0200000000000	0
13.0300000000000	0
13.0400000000000	0
13.0500000000000	0
13.0600000000000	0
13.0700000000000	0
13.0800000000000	0
13.0900000000000	0
13.1000000000000	0
13.1100000000000	0
13.1200000000000	0
13.1300000000000	0
13.1400000000000	0
13.1500000000000	0
13.1600000000000	0
13.1700000000000	0
13.1800000000000	0
13.1900000000000	0
13.2000000000000	0
13.2100000000000	0
13.2200000000000	0
13.2300000000000	0
13.2400000000000	0
13.2500000000000	0
13.2600000000000	0
13.2700000000000	0
13.2800000000000	0
13.2900000000000	0
13.3000000000000	0
13.3100000000000	0
13.3200000000000	0
13.3300000000000	0
13.3400000000000	0
13.3500000000000	0
13.3600000000000	0
13.3700000000000	0
13.3800000000000	0
13.3900000000000	0
13.4000000000000	0
13.4100000000000	0
13.4200000000000	0
13.4300000000000	0
13.4400000000000	0
13.4500000000000	0
13.4600000000000	0
13.4700000000000	0
13.4800000000000	0
13.4900000000000	0
13.5000000000000	0
13.5100000000000	0
13.5200000000000	0
13.5300000000000	0
13.5400000000000	0
13.5500000000000	0
13.5600000000000	0
13.5700000000000	0
13.5800000000000	0
13.5900000000000	0
13.6000000000000	0
13.6100000000000	0
13.6200000000000	0
13.6300000000000	0
13.6400000000000	0
13.6500000000000	0
13.6600000000000	0
13.6700000000000	0
13.6800000000000	0
13.6900000000000	0
13.7000000000000	0
13.7100000000000	0
13.7200000000000	0
13.7300000000000	0
13.7400000000000	0
13.7500000000000	0
13.7600000000000	0
13.7700000000000	0
13.7800000000000	0
13.7900000000000	0
13.8000000000000	0
13.8100000000000	0
13.8200000000000	0
13.8300000000000	0
13.8400000000000	0
13.8500000000000	0
13.8600000000000	0
13.8700000000000	0
13.8800000000000	0
13.8900000000000	0
13.9000000000000	0
13.9100000000000	0
13.9200000000000	0
13.9300000000000	0
13.9400000000000	0
13.9500000000000	0
13.9600000000000	0
13.9700000000000	0
13.9800000000000	0
13.9900000000000	0
14	0
14.0100000000000	0
14.0200000000000	0
14.0300000000000	0
14.0400000000000	0
14.0500000000000	0
14.0600000000000	0
14.0700000000000	0
14.0800000000000	0
14.0900000000000	0
14.1000000000000	0
14.1100000000000	0
14.1200000000000	0
14.1300000000000	0
14.1400000000000	0
14.1500000000000	0
14.1600000000000	0
14.1700000000000	0
14.1800000000000	0
14.1900000000000	0
14.2000000000000	0
14.2100000000000	0
14.2200000000000	0
14.2300000000000	0
14.2400000000000	0
14.2500000000000	0
14.2600000000000	0
14.2700000000000	0
14.2800000000000	0
14.2900000000000	0
14.3000000000000	0
14.3100000000000	0
14.3200000000000	0
14.3300000000000	0
14.3400000000000	0
14.3500000000000	0
14.3600000000000	0
14.3700000000000	0
14.3800000000000	0
14.3900000000000	0
14.4000000000000	0
14.4100000000000	0
14.4200000000000	0
14.4300000000000	0
14.4400000000000	0
14.4500000000000	0
14.4600000000000	0
14.4700000000000	0
14.4800000000000	0
14.4900000000000	0
14.5000000000000	0
14.5100000000000	0
14.5200000000000	0
14.5300000000000	0
14.5400000000000	0
14.5500000000000	0
14.5600000000000	0
14.5700000000000	0
14.5800000000000	0
14.5900000000000	0
14.6000000000000	0
14.6100000000000	0
14.6200000000000	0
14.6300000000000	0
14.6400000000000	0
14.6500000000000	0
14.6600000000000	0
14.6700000000000	0
14.6800000000000	0
14.6900000000000	0
14.7000000000000	0
14.7100000000000	0
14.7200000000000	0
14.7300000000000	0
14.7400000000000	0
14.7500000000000	0
14.7600000000000	0
14.7700000000000	0
14.7800000000000	0
14.7900000000000	0
14.8000000000000	0
14.8100000000000	0
14.8200000000000	0
14.8300000000000	0
14.8400000000000	0
14.8500000000000	0
14.8600000000000	0
14.8700000000000	0
14.8800000000000	0
14.8900000000000	0
14.9000000000000	0
14.9100000000000	0
14.9200000000000	0
14.9300000000000	0
14.9400000000000	0
14.9500000000000	0
14.9600000000000	0
14.9700000000000	0
14.9800000000000	0
14.9900000000000	0
15	0
15.0100000000000	0
15.0200000000000	0
15.0300000000000	0
15.0400000000000	0
15.0500000000000	0
15.0600000000000	0
15.0700000000000	0
15.0800000000000	0
15.0900000000000	0
15.1000000000000	0
15.1100000000000	0
15.1200000000000	0
15.1300000000000	0
15.1400000000000	0
15.1500000000000	0
15.1600000000000	0
15.1700000000000	0
15.1800000000000	0
15.1900000000000	0
15.2000000000000	0
15.2100000000000	0
15.2200000000000	0
15.2300000000000	0
15.2400000000000	0
15.2500000000000	0
15.2600000000000	0
15.2700000000000	0
15.2800000000000	0
15.2900000000000	0
15.3000000000000	0
15.3100000000000	0
15.3200000000000	0
15.3300000000000	0
15.3400000000000	0
15.3500000000000	0
15.3600000000000	0
15.3700000000000	0
15.3800000000000	0
15.3900000000000	0
15.4000000000000	0
15.4100000000000	0
15.4200000000000	0
15.4300000000000	0
15.4400000000000	0
15.4500000000000	0
15.4600000000000	0
15.4700000000000	0
15.4800000000000	0
15.4900000000000	0
15.5000000000000	0
15.5100000000000	0
15.5200000000000	0
15.5300000000000	0
15.5400000000000	0
15.5500000000000	0
15.5600000000000	0
15.5700000000000	0
15.5800000000000	0
15.5900000000000	0
15.6000000000000	0
15.6100000000000	0
15.6200000000000	0
15.6300000000000	0
15.6400000000000	0
15.6500000000000	0
15.6600000000000	0
15.6700000000000	0
15.6800000000000	0
15.6900000000000	0
15.7000000000000	0
15.7100000000000	0
15.7200000000000	0
15.7300000000000	0
15.7400000000000	0
15.7500000000000	0
15.7600000000000	0
15.7700000000000	0
15.7800000000000	0
15.7900000000000	0
15.8000000000000	0
15.8100000000000	0
15.8200000000000	0
15.8300000000000	0
15.8400000000000	0
15.8500000000000	0
15.8600000000000	0
15.8700000000000	0
15.8800000000000	0
15.8900000000000	0
15.9000000000000	0
15.9100000000000	0
15.9200000000000	0
15.9300000000000	0
15.9400000000000	0
15.9500000000000	0
15.9600000000000	0
15.9700000000000	0
15.9800000000000	0
15.9900000000000	0
16	0
16.0100000000000	0
16.0200000000000	0
16.0300000000000	0
16.0400000000000	0
16.0500000000000	0
16.0600000000000	0
16.0700000000000	0
16.0800000000000	0
16.0900000000000	0
16.1000000000000	0
16.1100000000000	0
16.1200000000000	0
16.1300000000000	0
16.1400000000000	0
16.1500000000000	0
16.1600000000000	0
16.1700000000000	0
16.1800000000000	0
16.1900000000000	0
16.2000000000000	0
16.2100000000000	0
16.2200000000000	0
16.2300000000000	0
16.2400000000000	0
16.2500000000000	0
16.2600000000000	0
16.2700000000000	0
16.2800000000000	0
16.2900000000000	0
16.3000000000000	0
16.3100000000000	0
16.3200000000000	0
16.3300000000000	0
16.3400000000000	0
16.3500000000000	0
16.3600000000000	0
16.3700000000000	0
16.3800000000000	0
16.3900000000000	0
16.4000000000000	0
16.4100000000000	0
16.4200000000000	0
16.4300000000000	0
16.4400000000000	0
16.4500000000000	0
16.4600000000000	0
16.4700000000000	0
16.4800000000000	0
16.4900000000000	0
16.5000000000000	0
16.5100000000000	0
16.5200000000000	0
16.5300000000000	0
16.5400000000000	0
16.5500000000000	0
16.5600000000000	0
16.5700000000000	0
16.5800000000000	0
16.5900000000000	0
16.6000000000000	0
16.6100000000000	0
16.6200000000000	0
16.6300000000000	0
16.6400000000000	0
16.6500000000000	0
16.6600000000000	0
16.6700000000000	0
16.6800000000000	0
16.6900000000000	0
16.7000000000000	0
16.7100000000000	0
16.7200000000000	0
16.7300000000000	0
16.7400000000000	0
16.7500000000000	0
16.7600000000000	0
16.7700000000000	0
16.7800000000000	0
16.7900000000000	0
16.8000000000000	0
16.8100000000000	0
16.8200000000000	0
16.8300000000000	0
16.8400000000000	0
16.8500000000000	0
16.8600000000000	0
16.8700000000000	0
16.8800000000000	0
16.8900000000000	0
16.9000000000000	0
16.9100000000000	0
16.9200000000000	0
16.9300000000000	0
16.9400000000000	0
16.9500000000000	0
16.9600000000000	0
16.9700000000000	0
16.9800000000000	0
16.9900000000000	0
17	0
17.0100000000000	0
17.0200000000000	0
17.0300000000000	0
17.0400000000000	0
17.0500000000000	0
17.0600000000000	0
17.0700000000000	0
17.0800000000000	0
17.0900000000000	0
17.1000000000000	0
17.1100000000000	0
17.1200000000000	0
17.1300000000000	0
17.1400000000000	0
17.1500000000000	0
17.1600000000000	0
17.1700000000000	0
17.1800000000000	0
17.1900000000000	0
17.2000000000000	0
17.2100000000000	0
17.2200000000000	0
17.2300000000000	0
17.2400000000000	0
17.2500000000000	0
17.2600000000000	0
17.2700000000000	0
17.2800000000000	0
17.2900000000000	0
17.3000000000000	0
17.3100000000000	0
17.3200000000000	0
17.3300000000000	0
17.3400000000000	0
17.3500000000000	0
17.3600000000000	0
17.3700000000000	0
17.3800000000000	0
17.3900000000000	0
17.4000000000000	0
17.4100000000000	0
17.4200000000000	0
17.4300000000000	0
17.4400000000000	0
17.4500000000000	0
17.4600000000000	0
17.4700000000000	0
17.4800000000000	0
17.4900000000000	0
17.5000000000000	0
17.5100000000000	0
17.5200000000000	0
17.5300000000000	0
17.5400000000000	0
17.5500000000000	0
17.5600000000000	0
17.5700000000000	0
17.5800000000000	0
17.5900000000000	0
17.6000000000000	0
17.6100000000000	0
17.6200000000000	0
17.6300000000000	0
17.6400000000000	0
17.6500000000000	0
17.6600000000000	0
17.6700000000000	0
17.6800000000000	0
17.6900000000000	0
17.7000000000000	0
17.7100000000000	0
17.7200000000000	0
17.7300000000000	0
17.7400000000000	0
17.7500000000000	0
17.7600000000000	0
17.7700000000000	0
17.7800000000000	0
17.7900000000000	0
17.8000000000000	0
17.8100000000000	0
17.8200000000000	0
17.8300000000000	0
17.8400000000000	0
17.8500000000000	0
17.8600000000000	0
17.8700000000000	0
17.8800000000000	0
17.8900000000000	0
17.9000000000000	0
17.9100000000000	0
17.9200000000000	0
17.9300000000000	0
17.9400000000000	0
17.9500000000000	0
17.9600000000000	0
17.9700000000000	0
17.9800000000000	0
17.9900000000000	0
18	0
18.0100000000000	0
18.0200000000000	0
18.0300000000000	0
18.0400000000000	0
18.0500000000000	0
18.0600000000000	0
18.0700000000000	0
18.0800000000000	0
18.0900000000000	0
18.1000000000000	0
18.1100000000000	0
18.1200000000000	0
18.1300000000000	0
18.1400000000000	0
18.1500000000000	0
18.1600000000000	0
18.1700000000000	0
18.1800000000000	0
18.1900000000000	0
18.2000000000000	0
18.2100000000000	0
18.2200000000000	0
18.2300000000000	0
18.2400000000000	0
18.2500000000000	0
18.2600000000000	0
18.2700000000000	0
18.2800000000000	0
18.2900000000000	0
18.3000000000000	0
18.3100000000000	0
18.3200000000000	0
18.3300000000000	0
18.3400000000000	0
18.3500000000000	0
18.3600000000000	0
18.3700000000000	0
18.3800000000000	0
18.3900000000000	0
18.4000000000000	0
18.4100000000000	0
18.4200000000000	0
18.4300000000000	0
18.4400000000000	0
18.4500000000000	0
18.4600000000000	0
18.4700000000000	0
18.4800000000000	0
18.4900000000000	0
18.5000000000000	0
18.5100000000000	0
18.5200000000000	0
18.5300000000000	0
18.5400000000000	0
18.5500000000000	0
18.5600000000000	0
18.5700000000000	0
18.5800000000000	0
18.5900000000000	0
18.6000000000000	0
18.6100000000000	0
18.6200000000000	0
18.6300000000000	0
18.6400000000000	0
18.6500000000000	0
18.6600000000000	0
18.6700000000000	0
18.6800000000000	0
18.6900000000000	0
18.7000000000000	0
18.7100000000000	0
18.7200000000000	0
18.7300000000000	0
18.7400000000000	0
18.7500000000000	0
18.7600000000000	0
18.7700000000000	0
18.7800000000000	0
18.7900000000000	0
18.8000000000000	0
18.8100000000000	0
18.8200000000000	0
18.8300000000000	0
18.8400000000000	0
18.8500000000000	0
18.8600000000000	0
18.8700000000000	0
18.8800000000000	0
18.8900000000000	0
18.9000000000000	0
18.9100000000000	0
18.9200000000000	0
18.9300000000000	0
18.9400000000000	0
18.9500000000000	0
18.9600000000000	0
18.9700000000000	0
18.9800000000000	0
18.9900000000000	0
19	0
19.0100000000000	0
19.0200000000000	0
19.0300000000000	0
19.0400000000000	0
19.0500000000000	0
19.0600000000000	0
19.0700000000000	0
19.0800000000000	0
19.0900000000000	0
19.1000000000000	0
19.1100000000000	0
19.1200000000000	0
19.1300000000000	0
19.1400000000000	0
19.1500000000000	0
19.1600000000000	0
19.1700000000000	0
19.1800000000000	0
19.1900000000000	0
19.2000000000000	0
19.2100000000000	0
19.2200000000000	0
19.2300000000000	0
19.2400000000000	0
19.2500000000000	0
19.2600000000000	0
19.2700000000000	0
19.2800000000000	0
19.2900000000000	0
19.3000000000000	0
19.3100000000000	0
19.3200000000000	0
19.3300000000000	0
19.3400000000000	0
19.3500000000000	0
19.3600000000000	0
19.3700000000000	0
19.3800000000000	0
19.3900000000000	0
19.4000000000000	0
19.4100000000000	0
19.4200000000000	0
19.4300000000000	0
19.4400000000000	0
19.4500000000000	0
19.4600000000000	0
19.4700000000000	0
19.4800000000000	0
19.4900000000000	0
19.5000000000000	0
19.5100000000000	0
19.5200000000000	0
19.5300000000000	0
19.5400000000000	0
19.5500000000000	0
19.5600000000000	0
19.5700000000000	0
19.5800000000000	0
19.5900000000000	0
19.6000000000000	0
19.6100000000000	0
19.6200000000000	0
19.6300000000000	0
19.6400000000000	0
19.6500000000000	0
19.6600000000000	0
19.6700000000000	0
19.6800000000000	0
19.6900000000000	0
19.7000000000000	0
19.7100000000000	0
19.7200000000000	0
19.7300000000000	0
19.7400000000000	0
19.7500000000000	0
19.7600000000000	0
19.7700000000000	0
19.7800000000000	0
19.7900000000000	0
19.8000000000000	0
19.8100000000000	0
19.8200000000000	0
19.8300000000000	0
19.8400000000000	0
19.8500000000000	0
19.8600000000000	0
19.8700000000000	0
19.8800000000000	0
19.8900000000000	0
19.9000000000000	0
19.9100000000000	0
19.9200000000000	0
19.9300000000000	0
19.9400000000000	0
19.9500000000000	0
19.9600000000000	0
19.9700000000000	0
19.9800000000000	0
19.9900000000000	0
20	0
20.0100000000000	0
20.0200000000000	0
20.0300000000000	0
20.0400000000000	0
20.0500000000000	0
20.0600000000000	0
20.0700000000000	0
20.0800000000000	0
20.0900000000000	0
20.1000000000000	0
20.1100000000000	0
20.1200000000000	0
20.1300000000000	0
20.1400000000000	0
20.1500000000000	0
20.1600000000000	0
20.1700000000000	0
20.1800000000000	0
20.1900000000000	0
20.2000000000000	0
20.2100000000000	0
20.2200000000000	0
20.2300000000000	0
20.2400000000000	0
20.2500000000000	0
20.2600000000000	0
20.2700000000000	0
20.2800000000000	0
20.2900000000000	0
20.3000000000000	0
20.3100000000000	0
20.3200000000000	0
20.3300000000000	0
20.3400000000000	0
20.3500000000000	0
20.3600000000000	0
20.3700000000000	0
20.3800000000000	0
20.3900000000000	0
20.4000000000000	0
20.4100000000000	0
20.4200000000000	0
20.4300000000000	0
20.4400000000000	0
20.4500000000000	0
20.4600000000000	0
20.4700000000000	0
20.4800000000000	0
20.4900000000000	0
20.5000000000000	0
20.5100000000000	0
20.5200000000000	0
20.5300000000000	0
20.5400000000000	0
20.5500000000000	0
20.5600000000000	0
20.5700000000000	0
20.5800000000000	0
20.5900000000000	0
20.6000000000000	0
20.6100000000000	0
20.6200000000000	0
20.6300000000000	0
20.6400000000000	0
20.6500000000000	0
20.6600000000000	0
20.6700000000000	0
20.6800000000000	0
20.6900000000000	0
20.7000000000000	0
20.7100000000000	0
20.7200000000000	0
20.7300000000000	0
20.7400000000000	0
20.7500000000000	0
20.7600000000000	0
20.7700000000000	0
20.7800000000000	0
20.7900000000000	0
20.8000000000000	0
20.8100000000000	0
20.8200000000000	0
20.8300000000000	0
20.8400000000000	0
20.8500000000000	0
20.8600000000000	0
20.8700000000000	0
20.8800000000000	0
20.8900000000000	0
20.9000000000000	0
20.9100000000000	0
20.9200000000000	0
20.9300000000000	0
20.9400000000000	0
20.9500000000000	0
20.9600000000000	0
20.9700000000000	0
20.9800000000000	0
20.9900000000000	0
21	0
21.0100000000000	0
21.0200000000000	0
21.0300000000000	0
21.0400000000000	0
21.0500000000000	0
21.0600000000000	0
21.0700000000000	0
21.0800000000000	0
21.0900000000000	0
21.1000000000000	0
21.1100000000000	0
21.1200000000000	0
21.1300000000000	0
21.1400000000000	0
21.1500000000000	0
21.1600000000000	0
21.1700000000000	0
21.1800000000000	0
21.1900000000000	0
21.2000000000000	0
21.2100000000000	0
21.2200000000000	0
21.2300000000000	0
21.2400000000000	0
21.2500000000000	0
21.2600000000000	0
21.2700000000000	0
21.2800000000000	0
21.2900000000000	0
21.3000000000000	0
21.3100000000000	0
21.3200000000000	0
21.3300000000000	0
21.3400000000000	0
21.3500000000000	0
21.3600000000000	0
21.3700000000000	0
21.3800000000000	0
21.3900000000000	0
21.4000000000000	0
21.4100000000000	0
21.4200000000000	0
21.4300000000000	0
21.4400000000000	0
21.4500000000000	0
21.4600000000000	0
21.4700000000000	0
21.4800000000000	0
21.4900000000000	0
21.5000000000000	0
21.5100000000000	0
21.5200000000000	0
21.5300000000000	0
21.5400000000000	0
21.5500000000000	0
21.5600000000000	0
21.5700000000000	0
21.5800000000000	0
21.5900000000000	0
21.6000000000000	0
21.6100000000000	0
21.6200000000000	0
21.6300000000000	0
21.6400000000000	0
21.6500000000000	0
21.6600000000000	0
21.6700000000000	0
21.6800000000000	0
21.6900000000000	0
21.7000000000000	0
21.7100000000000	0
21.7200000000000	0
21.7300000000000	0
21.7400000000000	0
21.7500000000000	0
21.7600000000000	0
21.7700000000000	0
21.7800000000000	0
21.7900000000000	0
21.8000000000000	0
21.8100000000000	0
21.8200000000000	0
21.8300000000000	0
21.8400000000000	0
21.8500000000000	0
21.8600000000000	0
21.8700000000000	0
21.8800000000000	0
21.8900000000000	0
21.9000000000000	0
21.9100000000000	0
21.9200000000000	0
21.9300000000000	0
21.9400000000000	0
21.9500000000000	0
21.9600000000000	0
21.9700000000000	0
21.9800000000000	0
21.9900000000000	0
22	0
22.0100000000000	0
22.0200000000000	0
22.0300000000000	0
22.0400000000000	0
22.0500000000000	0
22.0600000000000	0
22.0700000000000	0
22.0800000000000	0
22.0900000000000	0
22.1000000000000	0
22.1100000000000	0
22.1200000000000	0
22.1300000000000	0
22.1400000000000	0
22.1500000000000	0
22.1600000000000	0
22.1700000000000	0
22.1800000000000	0
22.1900000000000	0
22.2000000000000	0
22.2100000000000	0
22.2200000000000	0
22.2300000000000	0
22.2400000000000	0
22.2500000000000	0
22.2600000000000	0
22.2700000000000	0
22.2800000000000	0
22.2900000000000	0
22.3000000000000	0
22.3100000000000	0
22.3200000000000	0
22.3300000000000	0
22.3400000000000	0
22.3500000000000	0
22.3600000000000	0
22.3700000000000	0
22.3800000000000	0
22.3900000000000	0
22.4000000000000	0
22.4100000000000	0
22.4200000000000	0
22.4300000000000	0
22.4400000000000	0
22.4500000000000	0
22.4600000000000	0
22.4700000000000	0
22.4800000000000	0
22.4900000000000	0
22.5000000000000	0
22.5100000000000	0
22.5200000000000	0
22.5300000000000	0
22.5400000000000	0
22.5500000000000	0
22.5600000000000	0
22.5700000000000	0
22.5800000000000	0
22.5900000000000	0
22.6000000000000	0
22.6100000000000	0
22.6200000000000	0
22.6300000000000	0
22.6400000000000	0
22.6500000000000	0
22.6600000000000	0
22.6700000000000	0
22.6800000000000	0
22.6900000000000	0
22.7000000000000	0
22.7100000000000	0
22.7200000000000	0
22.7300000000000	0
22.7400000000000	0
22.7500000000000	0
22.7600000000000	0
22.7700000000000	0
22.7800000000000	0
22.7900000000000	0
22.8000000000000	0
22.8100000000000	0
22.8200000000000	0
22.8300000000000	0
22.8400000000000	0
22.8500000000000	0
22.8600000000000	0
22.8700000000000	0
22.8800000000000	0
22.8900000000000	0
22.9000000000000	0
22.9100000000000	0
22.9200000000000	0
22.9300000000000	0
22.9400000000000	0
22.9500000000000	0
22.9600000000000	0
22.9700000000000	0
22.9800000000000	0
22.9900000000000	0
23	0
23.0100000000000	0
23.0200000000000	0
23.0300000000000	0
23.0400000000000	0
23.0500000000000	0
23.0600000000000	0
23.0700000000000	0
23.0800000000000	0
23.0900000000000	0
23.1000000000000	0
23.1100000000000	0
23.1200000000000	0
23.1300000000000	0
23.1400000000000	0
23.1500000000000	0
23.1600000000000	0
23.1700000000000	0
23.1800000000000	0
23.1900000000000	0
23.2000000000000	0
23.2100000000000	0
23.2200000000000	0
23.2300000000000	0
23.2400000000000	0
23.2500000000000	0
23.2600000000000	0
23.2700000000000	0
23.2800000000000	0
23.2900000000000	0
23.3000000000000	0
23.3100000000000	0
23.3200000000000	0
23.3300000000000	0
23.3400000000000	0
23.3500000000000	0
23.3600000000000	0
23.3700000000000	0
23.3800000000000	0
23.3900000000000	0
23.4000000000000	0
23.4100000000000	0
23.4200000000000	0
23.4300000000000	0
23.4400000000000	0
23.4500000000000	0
23.4600000000000	0
23.4700000000000	0
23.4800000000000	0
23.4900000000000	0
23.5000000000000	0
23.5100000000000	0
23.5200000000000	0
23.5300000000000	0
23.5400000000000	0
23.5500000000000	0
23.5600000000000	0
23.5700000000000	0
23.5800000000000	0
23.5900000000000	0
23.6000000000000	0
23.6100000000000	0
23.6200000000000	0
23.6300000000000	0
23.6400000000000	0
23.6500000000000	0
23.6600000000000	0
23.6700000000000	0
23.6800000000000	0
23.6900000000000	0
23.7000000000000	0
23.7100000000000	0
23.7200000000000	0
23.7300000000000	0
23.7400000000000	0
23.7500000000000	0
23.7600000000000	0
23.7700000000000	0
23.7800000000000	0
23.7900000000000	0
23.8000000000000	0
23.8100000000000	0
23.8200000000000	0
23.8300000000000	0
23.8400000000000	0
23.8500000000000	0
23.8600000000000	0
23.8700000000000	0
23.8800000000000	0
23.8900000000000	0
23.9000000000000	0
23.9100000000000	0
23.9200000000000	0
23.9300000000000	0
23.9400000000000	0
23.9500000000000	0
23.9600000000000	0
23.9700000000000	0
23.9800000000000	0
23.9900000000000	0
24	0
24.0100000000000	0
24.0200000000000	0
24.0300000000000	0
24.0400000000000	0
24.0500000000000	0
24.0600000000000	0
24.0700000000000	0
24.0800000000000	0
24.0900000000000	0
24.1000000000000	0
24.1100000000000	0
24.1200000000000	0
24.1300000000000	0
24.1400000000000	0
24.1500000000000	0
24.1600000000000	0
24.1700000000000	0
24.1800000000000	0
24.1900000000000	0
24.2000000000000	0
24.2100000000000	0
24.2200000000000	0
24.2300000000000	0
24.2400000000000	0
24.2500000000000	0
24.2600000000000	0
24.2700000000000	0
24.2800000000000	0
24.2900000000000	0
24.3000000000000	0
24.3100000000000	0
24.3200000000000	0
24.3300000000000	0
24.3400000000000	0
24.3500000000000	0
24.3600000000000	0
24.3700000000000	0
24.3800000000000	0
24.3900000000000	0
24.4000000000000	0
24.4100000000000	0
24.4200000000000	0
24.4300000000000	0
24.4400000000000	0
24.4500000000000	0
24.4600000000000	0
24.4700000000000	0
24.4800000000000	0
24.4900000000000	0
24.5000000000000	0
24.5100000000000	0
24.5200000000000	0
24.5300000000000	0
24.5400000000000	0
24.5500000000000	0
24.5600000000000	0
24.5700000000000	0
24.5800000000000	0
24.5900000000000	0
24.6000000000000	0
24.6100000000000	0
24.6200000000000	0
24.6300000000000	0
24.6400000000000	0
24.6500000000000	0
24.6600000000000	0
24.6700000000000	0
24.6800000000000	0
24.6900000000000	0
24.7000000000000	0
24.7100000000000	0
24.7200000000000	0
24.7300000000000	0
24.7400000000000	0
24.7500000000000	0
24.7600000000000	0
24.7700000000000	0
24.7800000000000	0
24.7900000000000	0
24.8000000000000	0
24.8100000000000	0
24.8200000000000	0
24.8300000000000	0
24.8400000000000	0
24.8500000000000	0
24.8600000000000	0
24.8700000000000	0
24.8800000000000	0
24.8900000000000	0
24.9000000000000	0
24.9100000000000	0
24.9200000000000	0
24.9300000000000	0
24.9400000000000	0
24.9500000000000	0
24.9600000000000	0
24.9700000000000	0
24.9800000000000	0
24.9900000000000	0
25	0

==> figures/data/Psi/data2.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	2.32830643653870e-12
1.01000000000000	-0.0419279297860339
1.02000000000000	-0.0843149612937123
1.03000000000000	-0.127160727500450
1.04000000000000	-0.170464850119315
1.05000000000000	-0.214226939647924
1.06000000000000	-0.258446595412679
1.07000000000000	-0.303123405578081
1.08000000000000	-0.348256947174668
1.09000000000000	-0.393846786180511
1.10000000000000	-0.439892477488611
1.11000000000000	-0.486393564995378
1.12000000000000	-0.533349581577350
1.13000000000000	-0.580760049177334
1.14000000000000	-0.628624478823040
1.15000000000000	-0.676942370638717
1.16000000000000	-0.725713213887066
1.17000000000000	-0.774936487029772
1.18000000000000	-0.824611657741480
1.19000000000000	-0.874738182921428
1.20000000000000	-0.925315508791246
1.21000000000000	-0.976343070855364
1.22000000000000	-1.02782029397786
1.23000000000000	-1.07974659243133
1.24000000000000	-1.13212136989227
1.25000000000000	-1.18494401949924
1.26000000000000	-1.23821392389713
1.27000000000000	-1.29193045524415
1.28000000000000	-1.34609297528164
1.29000000000000	-1.40070083534345
1.30000000000000	-1.45575337640941
1.31000000000000	-1.51124992914032
1.32000000000000	-1.56718981389888
1.33000000000000	-1.62357234080788
1.34000000000000	-1.68039680976886
1.35000000000000	-1.73766251052031
1.36000000000000	-1.79536872266093
1.37000000000000	-1.85351471568225
1.38000000000000	-1.91209974902216
1.39000000000000	-1.97112307207659
1.40000000000000	-2.03058392429492
1.41000000000000	-2.09048153514508
1.42000000000000	-2.15081512419507
1.43000000000000	-2.21158390115015
1.44000000000000	-2.27278706588550
1.45000000000000	-2.33442380846944
1.46000000000000	-2.39649330923567
1.47000000000000	-2.45899473879021
1.48000000000000	-2.52192725808127
1.49000000000000	-2.58529001840390
1.50000000000000	-2.64908216148615
1.51000000000000	-2.71330281947274
1.52000000000000	-2.77795111500658
1.53000000000000	-2.84302616125438
1.54000000000000	-2.90852706196252
1.55000000000000	-2.97445291145705
1.56000000000000	-3.04080279473681
1.57000000000000	-3.10757578748511
1.58000000000000	-3.17477095610462
1.59000000000000	-3.24238735776395
1.60000000000000	-3.31042404045817
1.61000000000000	-3.37888004303677
1.62000000000000	-3.44775439522462
1.63000000000000	-3.51704611770576
1.64000000000000	-3.58675422211178
1.65000000000000	-3.65687771114055
1.66000000000000	-3.72741557850037
1.67000000000000	-3.79836680903565
1.68000000000000	-3.86973037872464
1.69000000000000	-3.94150525473291
1.70000000000000	-4.01369039546698
1.71000000000000	-4.08628475060454
1.72000000000000	-4.15928726112703
1.73000000000000	-4.23269685937790
1.74000000000000	-4.30651246911846
1.75000000000000	-4.38073300553951
1.76000000000000	-4.45535737532424
1.77000000000000	-4.53038447669009
1.78000000000000	-4.60581319942605
1.79000000000000	-4.68164242492989
1.80000000000000	-4.75787102628267
1.81000000000000	-4.83449786826270
1.82000000000000	-4.91152180737816
1.83000000000000	-4.98894169196021
1.84000000000000	-5.06675636217231
1.85000000000000	-5.14496465002885
1.86000000000000	-5.22356537951389
1.87000000000000	-5.30255736654624
1.88000000000000	-5.38193941907259
1.89000000000000	-5.46171033710940
1.90000000000000	-5.54186891275924
1.91000000000000	-5.62241393027827
1.92000000000000	-5.70334416612750
1.93000000000000	-5.78465838898206
1.94000000000000	-5.86635535982205
1.95000000000000	-5.94843383195344
1.96000000000000	-6.03089255102910
1.97000000000000	-6.11373025515117
1.98000000000000	-6.19694567487575
1.99000000000000	-6.28053753325716
2	-6.36450454592006
2.01000000000000	-6.44884542108513
2.02000000000000	-6.53355885960395
2.03000000000000	-6.61864355503582
2.04000000000000	-6.70409819366643
2.05000000000000	-6.78992145457305
2.06000000000000	-6.87611200965941
2.07000000000000	-6.96266852369299
2.08000000000000	-7.04958965437487
2.09000000000000	-7.13687405237230
2.10000000000000	-7.22452036135597
2.11000000000000	-7.31252721805358
2.12000000000000	-7.40089325231267
2.13000000000000	-7.48961708712624
2.14000000000000	-7.57869733868633
2.15000000000000	-7.66813261641655
2.16000000000000	-7.75792152303970
2.17000000000000	-7.84806265462888
2.18000000000000	-7.93855460062623
2.19000000000000	-8.02939594390569
2.20000000000000	-8.12058526081964
2.21000000000000	-8.21212112125475
2.22000000000000	-8.30400208865991
2.23000000000000	-8.39622672009515
2.24000000000000	-8.48879356630147
2.25000000000000	-8.58170117172180
2.26000000000000	-8.67494807456154
2.27000000000000	-8.76853280682350
2.28000000000000	-8.86245389437303
2.29000000000000	-8.95670985698467
2.30000000000000	-9.05129920835141
2.31000000000000	-9.14622045618715
2.32000000000000	-9.24147210223600
2.33000000000000	-9.33705264233518
2.34000000000000	-9.43296056646155
2.35000000000000	-9.52919435876189
2.36000000000000	-9.62575249762507
2.37000000000000	-9.72263345572865
2.38000000000000	-9.81983570003649
2.39000000000000	-9.91735769195017
2.40000000000000	-10.0151978872251
2.41000000000000	-10.1133547361312
2.42000000000000	-10.2118266834295
2.43000000000000	-10.3106121684611
2.44000000000000	-10.4097096251627
2.45000000000000	-10.5091174821416
2.46000000000000	-10.6088341627130
2.47000000000000	-10.7088580849324
2.48000000000000	-10.8091876616562
2.49000000000000	-10.9098213006230
2.50000000000000	-11.0107574044215
2.51000000000000	-11.1119943706202
2.52000000000000	-11.2135305917566
2.53000000000000	-11.3153644554177
2.54000000000000	-11.4174943442876
2.55000000000000	-11.5199186361651
2.56000000000000	-11.6226357040508
2.57000000000000	-11.7256439161696
2.58000000000000	-11.8289416360180
2.59000000000000	-11.9325272224308
2.60000000000000	-12.0363990296074
2.61000000000000	-12.1405554071651
2.62000000000000	-12.2449947002088
2.63000000000000	-12.3497152493382
2.64000000000000	-12.4547153907386
2.65000000000000	-12.5599934561877
2.66000000000000	-12.6655477731419
2.67000000000000	-12.7713766647526
2.68000000000000	-12.8774784499360
2.69000000000000	-12.9838514433987
2.70000000000000	-13.0904939557146
2.71000000000000	-13.1974042933458
2.72000000000000	-13.3045807587029
2.73000000000000	-13.4120216501807
2.74000000000000	-13.5197252622410
2.75000000000000	-13.6276898854086
2.76000000000000	-13.7359138063597
2.77000000000000	-13.8443953079497
2.78000000000000	-13.9531326692598
2.79000000000000	-14.0621241656691
2.80000000000000	-14.1713680688548
2.81000000000000	-14.2808626469062
2.82000000000000	-14.3906061642920
2.83000000000000	-14.5005968819908
2.84000000000000	-14.6108330574539
2.85000000000000	-14.7213129447377
2.86000000000000	-14.8320347944950
2.87000000000000	-14.9429968540207
2.88000000000000	-15.0541973673319
2.89000000000000	-15.1656345752045
2.90000000000000	-15.2773067152081
2.91000000000000	-15.3892120217322
2.92000000000000	-15.5013487261208
2.93000000000000	-15.6137150565931
2.94000000000000	-15.7263092384161
2.95000000000000	-15.8391294938419
2.96000000000000	-15.9521740422351
2.97000000000000	-16.0654411000921
2.98000000000000	-16.1789288810687
2.99000000000000	-16.2926355960500
3	-16.4065594531922
3.01000000000000	-16.5206986579718
3.02000000000000	-16.6350514132297
3.03000000000000	-16.7496159192058
3.04000000000000	-16.8643903736025
3.05000000000000	-16.9793729716423
3.06000000000000	-17.0945619060611
3.07000000000000	-17.2099553672294
3.08000000000000	-17.3255515431333
3.09000000000000	-17.4413486194611
3.10000000000000	-17.5573447796353
3.11000000000000	-17.6735382048483
3.12000000000000	-17.7899270741455
3.13000000000000	-17.9065095644188
3.14000000000000	-18.0232838504971
3.15000000000000	-18.1402481051721
3.16000000000000	-18.2574004992447
3.17000000000000	-18.3747392015671
3.18000000000000	-18.4922623791080
3.19000000000000	-18.6099681969802
3.20000000000000	-18.7278548184969
3.21000000000000	-18.8459204051923
3.22000000000000	-18.9641631169082
3.23000000000000	-19.0825811118074
3.24000000000000	-19.2011725464440
3.25000000000000	-19.3199355757725
3.26000000000000	-19.4388683532318
3.27000000000000	-19.5579690307681
3.28000000000000	-19.6772357588820
3.29000000000000	-19.7966666866839
3.30000000000000	-19.9162599619292
3.31000000000000	-20.0360137310647
3.32000000000000	-20.1559261392802
3.33000000000000	-20.2759953305451
3.34000000000000	-20.3962194476556
3.35000000000000	-20.5165966322809
3.36000000000000	-20.6371250250004
3.37000000000000	-20.7578027653624
3.38000000000000	-20.8786279919231
3.39000000000000	-20.9995988422795
3.40000000000000	-21.1207134531206
3.41000000000000	-21.2419699602900
3.42000000000000	-21.3633664987935
3.43000000000000	-21.4849012028659
3.44000000000000	-21.6065722060297
3.45000000000000	-21.7283776410949
3.46000000000000	-21.8503156402451
3.47000000000000	-21.9723843350611
3.48000000000000	-22.0945818565623
3.49000000000000	-22.2169063352630
3.50000000000000	-22.3393559012027
3.51000000000000	-22.4619286840060
3.52000000000000	-22.5846228128928
3.53000000000000	-22.7074364167638
3.54000000000000	-22.8303676242149
3.55000000000000	-22.9534145635809
3.56000000000000	-23.0765753630013
3.57000000000000	-23.1998481504293
3.58000000000000	-23.3232310537086
3.59000000000000	-23.4467222005851
3.60000000000000	-23.5703197187651
3.61000000000000	-23.6940217359690
3.62000000000000	-23.8178263799381
3.63000000000000	-23.9417317785183
3.64000000000000	-24.0657360596675
3.65000000000000	-24.1898373515205
3.66000000000000	-24.3140337824356
3.67000000000000	-24.4383234809875
3.68000000000000	-24.5627045760723
3.69000000000000	-24.6871751969238
3.70000000000000	-24.8117334731249
3.71000000000000	-24.9363775347057
3.72000000000000	-25.0611055121338
3.73000000000000	-25.1859155363846
3.74000000000000	-25.3108057389758
3.75000000000000	-25.4357742519979
3.76000000000000	-25.5608192081749
3.77000000000000	-25.6859387408849
3.78000000000000	-25.8111309841927
3.79000000000000	-25.9363940729457
3.80000000000000	-26.0617261427362
3.81000000000000	-26.1871253299923
3.82000000000000	-26.3125897720107
3.83000000000000	-26.4381176069868
3.84000000000000	-26.5637069740496
3.85000000000000	-26.6893560133292
3.86000000000000	-26.8150628659548
3.87000000000000	-26.9408256741310
3.88000000000000	-27.0666425811569
3.89000000000000	-27.1925117314700
3.90000000000000	-27.3184312706860
3.91000000000000	-27.4443993456475
3.92000000000000	-27.5704141044291
3.93000000000000	-27.6964736964298
3.94000000000000	-27.8225762723573
3.95000000000000	-27.9487199842907
3.96000000000000	-28.0749029857339
3.97000000000000	-28.2011234316137
3.98000000000000	-28.3273794783792
3.99000000000000	-28.4536692839675
4	-28.5799910078943
4.01000000000000	-28.7063428112608
4.02000000000000	-28.8327228568145
4.03000000000000	-28.9591293089767
4.04000000000000	-29.0855603338685
4.05000000000000	-29.2120140993828
4.06000000000000	-29.3384887751495
4.07000000000000	-29.4649825326726
4.08000000000000	-29.5914935452724
4.09000000000000	-29.7180199881946
4.10000000000000	-29.8445600385894
4.11000000000000	-29.9711118755955
4.12000000000000	-30.0976736803306
4.13000000000000	-30.2242436359823
4.14000000000000	-30.3508199277776
4.15000000000000	-30.4774007430836
4.16000000000000	-30.6039842714043
4.17000000000000	-30.7305687044095
4.18000000000000	-30.8571522360086
4.19000000000000	-30.9837330623460
4.20000000000000	-31.1103093818715
4.21000000000000	-31.2368793953280
4.22000000000000	-31.3634413058427
4.23000000000000	-31.4899933189177
4.24000000000000	-31.6165336424927
4.25000000000000	-31.7430604869523
4.26000000000000	-31.8695720651886
4.27000000000000	-31.9960665926104
4.28000000000000	-32.1225422871998
4.29000000000000	-32.2489973695250
4.30000000000000	-32.3754300627834
4.31000000000000	-32.5018385928450
4.32000000000000	-32.6282211882738
4.33000000000000	-32.7545760803483
4.34000000000000	-32.8809015031275
4.35000000000000	-33.0071956934501
4.36000000000000	-33.1334568909928
4.37000000000000	-33.2596833382966
4.38000000000000	-33.3858732807776
4.39000000000000	-33.5120249667880
4.40000000000000	-33.6381366476393
4.41000000000000	-33.7642065776326
4.42000000000000	-33.8902330140863
4.43000000000000	-34.0162142173690
4.44000000000000	-34.1421484509320
4.45000000000000	-34.2680339813465
4.46000000000000	-34.3938690783340
4.47000000000000	-34.5196520147962
4.48000000000000	-34.6453810668248
4.49000000000000	-34.7710545137664
4.50000000000000	-34.8966706382320
4.51000000000000	-35.0222277261363
4.52000000000000	-35.1477240667283
4.53000000000000	-35.2731579526118
4.54000000000000	-35.3985276797740
4.55000000000000	-35.5238315476454
4.56000000000000	-35.6490678590909
4.57000000000000	-35.7742349204468
4.58000000000000	-35.8993310415791
4.59000000000000	-36.0243545358884
4.60000000000000	-36.1493037203257
4.61000000000000	-36.2741769154603
4.62000000000000	-36.3989724454726
4.63000000000000	-36.5236886382080
4.64000000000000	-36.6483238251787
4.65000000000000	-36.7728763416247
4.66000000000000	-36.8973445265181
4.67000000000000	-37.0217267225846
4.68000000000000	-37.1460212763725
4.69000000000000	-37.2702265382255
4.70000000000000	-37.3943408623594
4.71000000000000	-37.5183626068407
4.72000000000000	-37.6422901336616
4.73000000000000	-37.7661218087468
4.74000000000000	-37.8898560019606
4.75000000000000	-38.0134910871694
4.76000000000000	-38.1370254422445
4.77000000000000	-38.2604574490944
4.78000000000000	-38.3837854936882
4.79000000000000	-38.5070079660928
4.80000000000000	-38.6301232604892
4.81000000000000	-38.7531297751959
4.82000000000000	-38.8760259126965
4.83000000000000	-38.9988100796752
4.84000000000000	-39.1214806870325
4.85000000000000	-39.2440361499065
4.86000000000000	-39.3664748877031
4.87000000000000	-39.4887953241309
4.88000000000000	-39.6109958872083
4.89000000000000	-39.7330750092864
4.90000000000000	-39.8550311270892
4.91000000000000	-39.9768626817572
4.92000000000000	-40.0985681188013
4.93000000000000	-40.2201458881865
4.94000000000000	-40.3415944443527
4.95000000000000	-40.4629122462031
4.96000000000000	-40.5840977571718
4.97000000000000	-40.7051494452055
4.98000000000000	-40.8260657828115
4.99000000000000	-40.9468452470750
5	-41.0674863196863
5.01000000000000	-41.1879874869413
5.02000000000000	-41.3083472397947
5.03000000000000	-41.4285640738625
5.04000000000000	-41.5486364894500
5.05000000000000	-41.6685629915865
5.06000000000000	-41.7883420899906
5.07000000000000	-41.9079722991912
5.08000000000000	-42.0274521384481
5.09000000000000	-42.1467801318434
5.10000000000000	-42.2659548082552
5.11000000000000	-42.3849747014185
5.12000000000000	-42.5038383499091
5.13000000000000	-42.6225442972034
5.14000000000000	-42.7410910916491
5.15000000000000	-42.8594772865344
5.16000000000000	-42.9777014400833
5.17000000000000	-43.0957621154794
5.18000000000000	-43.2136578808632
5.19000000000000	-43.3313873094064
5.20000000000000	-43.4489489792776
5.21000000000000	-43.5663414736930
5.22000000000000	-43.6835633809096
5.23000000000000	-43.8006132942857
5.24000000000000	-43.9174898122414
5.25000000000000	-44.0341915383283
5.26000000000000	-44.1507170812273
5.27000000000000	-44.2670650547417
5.28000000000000	-44.3832340778899
5.29000000000000	-44.4992227748293
5.30000000000000	-44.6150297749438
5.31000000000000	-44.7306537128263
5.32000000000000	-44.8460932282987
5.33000000000000	-44.9613469664613
5.34000000000000	-45.0764135776646
5.35000000000000	-45.1912917175517
5.36000000000000	-45.3059800470667
5.37000000000000	-45.4204772324907
5.38000000000000	-45.5347819454107
5.39000000000000	-45.6488928627968
5.40000000000000	-45.7628086669743
5.41000000000000	-45.8765280456562
5.42000000000000	-45.9900496919593
5.43000000000000	-46.1033723044046
5.44000000000000	-46.2164945869520
5.45000000000000	-46.3294152490189
5.46000000000000	-46.4421330054733
5.47000000000000	-46.5546465766523
5.48000000000000	-46.6669546884112
5.49000000000000	-46.7790560720675
5.50000000000000	-46.8909494645032
5.51000000000000	-47.0026336081093
5.52000000000000	-47.1141072508390
5.53000000000000	-47.2253691461892
5.54000000000000	-47.3364180532517
5.55000000000000	-47.4472527367016
5.56000000000000	-47.5578719667997
5.57000000000000	-47.6682745194575
5.58000000000000	-47.7784591761860
5.59000000000000	-47.8884247241449
5.60000000000000	-47.9981699561584
5.61000000000000	-48.1076936707157
5.62000000000000	-48.2169946719729
5.63000000000000	-48.3260717697884
5.64000000000000	-48.4349237797200
5.65000000000000	-48.5435495230462
5.66000000000000	-48.6519478267711
5.67000000000000	-48.7601175236329
5.68000000000000	-48.8680574521329
5.69000000000000	-48.9757664565137
5.70000000000000	-49.0832433868037
5.71000000000000	-49.1904870988196
5.72000000000000	-49.2974964541709
5.73000000000000	-49.4042703202576
5.74000000000000	-49.5108075703098
5.75000000000000	-49.6171070833760
5.76000000000000	-49.7231677443464
5.77000000000000	-49.8289884439483
5.78000000000000	-49.9345680787810
5.79000000000000	-50.0399055512901
5.80000000000000	-50.1449997698003
5.81000000000000	-50.2498496485292
5.82000000000000	-50.3544541075896
5.83000000000000	-50.4588120729756
5.84000000000000	-50.5629224766186
5.85000000000000	-50.6667842563521
5.86000000000000	-50.7703963559354
5.87000000000000	-50.8737577250809
5.88000000000000	-50.9768673194363
5.89000000000000	-51.0797241005953
5.90000000000000	-51.1823270361312
5.91000000000000	-51.2846750995610
5.92000000000000	-51.3867672703951
5.93000000000000	-51.4886025341228
5.94000000000000	-51.5901798822265
5.95000000000000	-51.6914983121771
5.96000000000000	-51.7925568274548
5.97000000000000	-51.8933544375724
5.98000000000000	-51.9938901580195
5.99000000000000	-52.0941630103369
6	-52.1941720220959
6.01000000000000	-52.2939162269025
6.02000000000000	-52.3933946643956
6.03000000000000	-52.4926063802792
6.04000000000000	-52.5915504262946
6.05000000000000	-52.6902258602600
6.06000000000000	-52.7886317460542
6.07000000000000	-52.8867671536096
6.08000000000000	-52.9846311589610
6.09000000000000	-53.0822228442039
6.10000000000000	-53.1795412975387
6.11000000000000	-53.2765856132354
6.12000000000000	-53.3733548916644
6.13000000000000	-53.4698482393031
6.14000000000000	-53.5660647687409
6.15000000000000	-53.6620035986370
6.16000000000000	-53.7576638538064
6.17000000000000	-53.8530446651415
6.18000000000000	-53.9481451696716
6.19000000000000	-54.0429645105614
6.20000000000000	-54.1375018370710
6.21000000000000	-54.2317563046073
6.22000000000000	-54.3257270747004
6.23000000000000	-54.4194133150298
6.24000000000000	-54.5128141993820
6.25000000000000	-54.6059289077204
6.26000000000000	-54.6987566261156
6.27000000000000	-54.7912965467922
6.28000000000000	-54.8835478681466
6.29000000000000	-54.9755097946920
6.30000000000000	-55.0671815370955
6.31000000000000	-55.1585623121844
6.32000000000000	-55.2496513429424
6.33000000000000	-55.3404478584975
6.34000000000000	-55.4309510941291
6.35000000000000	-55.5211602912890
6.36000000000000	-55.6110746975779
6.37000000000000	-55.7006935667526
6.38000000000000	-55.7900161587424
6.39000000000000	-55.8790417396138
6.40000000000000	-55.9677695816057
6.41000000000000	-56.0561989631271
6.42000000000000	-56.1443291687220
6.43000000000000	-56.2321594891232
6.44000000000000	-56.3196892212005
6.45000000000000	-56.4069176679989
6.46000000000000	-56.4938441387098
6.47000000000000	-56.5804679486970
6.48000000000000	-56.6667884194735
6.49000000000000	-56.7528048787056
6.50000000000000	-56.8385166602256
6.51000000000000	-56.9239231040096
6.52000000000000	-57.0090235562087
6.53000000000000	-57.0938173690951
6.54000000000000	-57.1783039011131
6.55000000000000	-57.2624825168611
6.56000000000000	-57.3463525870489
6.57000000000000	-57.4299134885753
6.58000000000000	-57.5131646044692
6.59000000000000	-57.5961053238809
6.60000000000000	-57.6787350421073
6.61000000000000	-57.7610531606013
6.62000000000000	-57.8430590869230
6.63000000000000	-57.9247522347816
6.64000000000000	-58.0061320239981
6.65000000000000	-58.0871978805424
6.66000000000000	-58.1679492364707
6.67000000000000	-58.2483855299885
6.68000000000000	-58.3285062054009
6.69000000000000	-58.4083107131277
6.70000000000000	-58.4877985096979
6.71000000000000	-58.5669690577313
6.72000000000000	-58.6458218259690
6.73000000000000	-58.7243562892359
6.74000000000000	-58.8025719284592
6.75000000000000	-58.8804682306270
6.76000000000000	-58.9580446888343
6.77000000000000	-59.0353008022532
6.78000000000000	-59.1122360761208
6.79000000000000	-59.1888500217348
6.80000000000000	-59.2651421564771
6.81000000000000	-59.3411120037921
6.82000000000000	-59.4167590931454
6.83000000000000	-59.4920829600748
6.84000000000000	-59.5670831461600
6.85000000000000	-59.6417591990228
6.86000000000000	-59.7161106722942
6.87000000000000	-59.7901371256565
6.88000000000000	-59.8638381247991
6.89000000000000	-59.9372132414323
6.90000000000000	-60.0102620532573
6.91000000000000	-60.0829841440008
6.92000000000000	-60.1553791033779
6.93000000000000	-60.2274465270713
6.94000000000000	-60.2991860167822
6.95000000000000	-60.3705971801560
6.96000000000000	-60.4416796308220
6.97000000000000	-60.5124329883675
6.98000000000000	-60.5828568783379
6.99000000000000	-60.6529509322229
7	-60.7227147874539
7.01000000000000	-60.7921480873949
7.02000000000000	-60.8612504813261
7.03000000000000	-60.9300216244650
7.04000000000000	-60.9984611779219
7.05000000000000	-61.0665688087070
7.06000000000000	-61.1343441897421
7.07000000000000	-61.2017869998282
7.08000000000000	-61.2688969236380
7.09000000000000	-61.3356736517092
7.10000000000000	-61.4021168804588
7.11000000000000	-61.4682263121475
7.12000000000000	-61.5340016548615
7.13000000000000	-61.5994426225591
7.14000000000000	-61.6645489349985
7.15000000000000	-61.7293203177606
7.16000000000000	-61.7937565022335
7.17000000000000	-61.8578572256141
7.18000000000000	-61.9216222308809
7.19000000000000	-61.9850512668025
7.20000000000000	-62.0481440878986
7.21000000000000	-62.1109004544746
7.22000000000000	-62.1733201325708
7.23000000000000	-62.2354028939805
7.24000000000000	-62.2971485162177
7.25000000000000	-62.3585567825427
7.26000000000000	-62.4196274818899
7.27000000000000	-62.4803604089399
7.28000000000000	-62.5407553640311
7.29000000000000	-62.6008121531969
7.30000000000000	-62.6605305881542
7.31000000000000	-62.7199104862521
7.32000000000000	-62.7789516705158
7.33000000000000	-62.8376539695985
7.34000000000000	-62.8960172177828
7.35000000000000	-62.9540412549698
7.36000000000000	-63.0117259266553
7.37000000000000	-63.0690710839606
7.38000000000000	-63.1260765835666
7.39000000000000	-63.1827422877355
7.40000000000000	-63.2390680642822
7.41000000000000	-63.2950537865795
7.42000000000000	-63.3506993335509
7.43000000000000	-63.4060045896191
7.44000000000000	-63.4609694447392
7.45000000000000	-63.5155937943724
7.46000000000000	-63.5698775394703
7.47000000000000	-63.6238205864513
7.48000000000000	-63.6774228472170
7.49000000000000	-63.7306842391077
7.50000000000000	-63.7836046849191
7.51000000000000	-63.8361841128813
7.52000000000000	-63.8884224566305
7.53000000000000	-63.9403196552000
7.54000000000000	-63.9918756530481
7.55000000000000	-64.0430903999927
7.56000000000000	-64.0939638512116
7.57000000000000	-64.1444959672424
7.58000000000000	-64.1946867139777
7.59000000000000	-64.2445360626234
7.60000000000000	-64.2940439897217
7.61000000000000	-64.3432104770769
7.62000000000000	-64.3920355118299
7.63000000000000	-64.4405190863623
7.64000000000000	-64.4886611983297
7.65000000000000	-64.5364618506562
7.66000000000000	-64.5839210514538
7.67000000000000	-64.6310388141079
7.68000000000000	-64.6778151571774
7.69000000000000	-64.7242501044297
7.70000000000000	-64.7703436848125
7.71000000000000	-64.8160959324311
7.72000000000000	-64.8615068865591
7.73000000000000	-64.9065765915834
7.74000000000000	-64.9513050970319
7.75000000000000	-64.9956924575497
7.76000000000000	-65.0397387328534
7.77000000000000	-65.0834439877747
7.78000000000000	-65.1268082921743
7.79000000000000	-65.1698317209934
7.80000000000000	-65.2125143541861
7.81000000000000	-65.2548562767566
7.82000000000000	-65.2968575787009
7.83000000000000	-65.3385183550138
7.84000000000000	-65.3798387056566
7.85000000000000	-65.4208187355753
7.86000000000000	-65.4614585546474
7.87000000000000	-65.5017582776817
7.88000000000000	-65.5417180244299
7.89000000000000	-65.5813379195309
7.90000000000000	-65.6206180925015
7.91000000000000	-65.6595586777432
7.92000000000000	-65.6981598145189
7.93000000000000	-65.7364216469228
7.94000000000000	-65.7743443238828
7.95000000000000	-65.8119279991300
7.96000000000000	-65.8491728312057
7.97000000000000	-65.8860789834196
7.98000000000000	-65.9226466238359
7.99000000000000	-65.9588759252918
8	-65.9947670653393
8.01000000000000	-66.0303202262567
8.02000000000000	-66.0655355950096
8.03000000000000	-66.1004133632523
8.04000000000000	-66.1349537273264
8.05000000000000	-66.1691568882018
8.06000000000000	-66.2030230514938
8.07000000000000	-66.2365524274367
8.08000000000000	-66.2697452308680
8.09000000000000	-66.3026016812213
8.10000000000000	-66.3351220024866
8.11000000000000	-66.3673064232199
8.12000000000000	-66.3991551765078
8.13000000000000	-66.4306684999610
8.14000000000000	-66.4618466357119
8.15000000000000	-66.4926898303465
8.16000000000000	-66.5231983349449
8.17000000000000	-66.5533724050480
8.18000000000000	-66.5832123006159
8.19000000000000	-66.6127182860440
8.20000000000000	-66.6418906301376
8.21000000000000	-66.6707296060631
8.22000000000000	-66.6992354913917
8.23000000000000	-66.7274085680232
8.24000000000000	-66.7552491222066
8.25000000000000	-66.7827574445051
8.26000000000000	-66.8099338297825
8.27000000000000	-66.8367785772053
8.28000000000000	-66.8632919901796
8.29000000000000	-66.8894743763818
8.30000000000000	-66.9153260477167
8.31000000000000	-66.9408473203145
8.32000000000000	-66.9660385144805
8.33000000000000	-66.9908999547386
8.34000000000000	-67.0154319697362
8.35000000000000	-67.0396348923049
8.36000000000000	-67.0635090593714
8.37000000000000	-67.0870548119932
8.38000000000000	-67.1102724953252
8.39000000000000	-67.1331624585926
8.40000000000000	-67.1557250550762
8.41000000000000	-67.1779606420989
8.42000000000000	-67.1998695810046
8.43000000000000	-67.2214522371627
8.44000000000000	-67.2427089798940
8.45000000000000	-67.2636401825282
8.46000000000000	-67.2842462223233
8.47000000000000	-67.3045274804696
8.48000000000000	-67.3244843420968
8.49000000000000	-67.3441171962023
8.50000000000000	-67.3634264356946
8.51000000000000	-67.3824124573195
8.52000000000000	-67.4010756616830
8.53000000000000	-67.4194164532004
8.54000000000000	-67.4374352401262
8.55000000000000	-67.4551324344683
8.56000000000000	-67.4725084520364
8.57000000000000	-67.4895637123869
8.58000000000000	-67.5062986387895
8.59000000000000	-67.5227136582602
8.60000000000000	-67.5388092015102
8.61000000000000	-67.5545857029082
8.62000000000000	-67.5700436005136
8.63000000000000	-67.5851833360177
8.64000000000000	-67.6000053547486
8.65000000000000	-67.6145101056178
8.66000000000000	-67.6286980411550
8.67000000000000	-67.6425696174428
8.68000000000000	-67.6561252941145
8.69000000000000	-67.6693655343563
8.70000000000000	-67.6822908048658
8.71000000000000	-67.6949015758117
8.72000000000000	-67.7071983208833
8.73000000000000	-67.7191815171787
8.74000000000000	-67.7308516453020
8.75000000000000	-67.7422091892269
8.76000000000000	-67.7532546363631
8.77000000000000	-67.7639884774829
8.78000000000000	-67.7744112067483
8.79000000000000	-67.7845233216602
8.80000000000000	-67.7943253230513
8.81000000000000	-67.8038177150628
8.82000000000000	-67.8130010051350
8.83000000000000	-67.8218757039891
8.84000000000000	-67.8304423255846
8.85000000000000	-67.8387013871339
8.86000000000000	-67.8466534090601
8.87000000000000	-67.8542989149876
8.88000000000000	-67.8616384317260
8.89000000000000	-67.8686724892585
8.90000000000000	-67.8754016206763
8.91000000000000	-67.8818263622350
8.92000000000000	-67.8879472532775
8.93000000000000	-67.8937648362434
8.94000000000000	-67.8992796566291
8.95000000000000	-67.9044922629953
8.96000000000000	-67.9094032069319
8.97000000000000	-67.9140130430297
8.98000000000000	-67.9183223288856
8.99000000000000	-67.9223316250742
9	-67.9260414951178
9.01000000000000	-67.9294525054796
9.02000000000000	-67.9325652255467
9.03000000000000	-67.9353802276077
9.04000000000000	-67.9378980868193
9.05000000000000	-67.9401193812164
9.06000000000000	-67.9420446916809
9.07000000000000	-67.9436746019009
9.08000000000000	-67.9450096983765
9.09000000000000	-67.9460505704209
9.10000000000000	-67.9467978100851
9.11000000000000	-67.9472520121862
9.12000000000000	-67.9474137742654
9.13000000000000	-67.9474141991371
9.14000000000000	-67.9474141991371
9.15000000000000	-67.9474141991371
9.16000000000000	-67.9474141991371
9.17000000000000	-67.9474141991371
9.18000000000000	-67.9474141991371
9.19000000000000	-67.9474141991371
9.20000000000000	-67.9474141991371
9.21000000000000	-67.9474141991371
9.22000000000000	-67.9474141991371
9.23000000000000	-67.9474141991371
9.24000000000000	-67.9474141991371
9.25000000000000	-67.9474141991371
9.26000000000000	-67.9474141991371
9.27000000000000	-67.9474141991371
9.28000000000000	-67.9474141991371
9.29000000000000	-67.9474141991371
9.30000000000000	-67.9474141991371
9.31000000000000	-67.9474141991371
9.32000000000000	-67.9474141991371
9.33000000000000	-67.9474141991371
9.34000000000000	-67.9474141991371
9.35000000000000	-67.9474141991371
9.36000000000000	-67.9474141991371
9.37000000000000	-67.9474141991371
9.38000000000000	-67.9474141991371
9.39000000000000	-67.9474141991371
9.40000000000000	-67.9474141991371
9.41000000000000	-67.9474141991371
9.42000000000000	-67.9474141991371
9.43000000000000	-67.9474141991371
9.44000000000000	-67.9474141991371
9.45000000000000	-67.9474141991371
9.46000000000000	-67.9474141991371
9.47000000000000	-67.9474141991371
9.48000000000000	-67.9474141991371
9.49000000000000	-67.9474141991371
9.50000000000000	-67.9474141991371
9.51000000000000	-67.9474141991371
9.52000000000000	-67.9474141991371
9.53000000000000	-67.9474141991371
9.54000000000000	-67.9474141991371
9.55000000000000	-67.9474141991371
9.56000000000000	-67.9474141991371
9.57000000000000	-67.9474141991371
9.58000000000000	-67.9474141991371
9.59000000000000	-67.9474141991371
9.60000000000000	-67.9474141991371
9.61000000000000	-67.9474141991371
9.62000000000000	-67.9474141991371
9.63000000000000	-67.9474141991371
9.64000000000000	-67.9474141991371
9.65000000000000	-67.9474141991371
9.66000000000000	-67.9474141991371
9.67000000000000	-67.9474141991371
9.68000000000000	-67.9474141991371
9.69000000000000	-67.9474141991371
9.70000000000000	-67.9474141991371
9.71000000000000	-67.9474141991371
9.72000000000000	-67.9474141991371
9.73000000000000	-67.9474141991371
9.74000000000000	-67.9474141991371
9.75000000000000	-67.9474141991371
9.76000000000000	-67.9474141991371
9.77000000000000	-67.9474141991371
9.78000000000000	-67.9474141991371
9.79000000000000	-67.9474141991371
9.80000000000000	-67.9474141991371
9.81000000000000	-67.9474141991371
9.82000000000000	-67.9474141991371
9.83000000000000	-67.9474141991371
9.84000000000000	-67.9474141991371
9.85000000000000	-67.9474141991371
9.86000000000000	-67.9474141991371
9.87000000000000	-67.9474141991371
9.88000000000000	-67.9474141991371
9.89000000000000	-67.9474141991371
9.90000000000000	-67.9474141991371
9.91000000000000	-67.9474141991371
9.92000000000000	-67.9474141991371
9.93000000000000	-67.9474141991371
9.94000000000000	-67.9474141991371
9.95000000000000	-67.9474141991371
9.96000000000000	-67.9474141991371
9.97000000000000	-67.9474141991371
9.98000000000000	-67.9474141991371
9.99000000000000	-67.9474141991371
10	-67.9474141991371
10.0100000000000	-67.9474141991371
10.0200000000000	-67.9474141991371
10.0300000000000	-67.9474141991371
10.0400000000000	-67.9474141991371
10.0500000000000	-67.9474141991371
10.0600000000000	-67.9474141991371
10.0700000000000	-67.9474141991371
10.0800000000000	-67.9474141991371
10.0900000000000	-67.9474141991371
10.1000000000000	-67.9474141991371
10.1100000000000	-67.9474141991371
10.1200000000000	-67.9474141991371
10.1300000000000	-67.9474141991371
10.1400000000000	-67.9474141991371
10.1500000000000	-67.9474141991371
10.1600000000000	-67.9474141991371
10.1700000000000	-67.9474141991371
10.1800000000000	-67.9474141991371
10.1900000000000	-67.9474141991371
10.2000000000000	-67.9474141991371
10.2100000000000	-67.9474141991371
10.2200000000000	-67.9474141991371
10.2300000000000	-67.9474141991371
10.2400000000000	-67.9474141991371
10.2500000000000	-67.9474141991371
10.2600000000000	-67.9474141991371
10.2700000000000	-67.9474141991371
10.2800000000000	-67.9474141991371
10.2900000000000	-67.9474141991371
10.3000000000000	-67.9474141991371
10.3100000000000	-67.9474141991371
10.3200000000000	-67.9474141991371
10.3300000000000	-67.9474141991371
10.3400000000000	-67.9474141991371
10.3500000000000	-67.9474141991371
10.3600000000000	-67.9474141991371
10.3700000000000	-67.9474141991371
10.3800000000000	-67.9474141991371
10.3900000000000	-67.9474141991371
10.4000000000000	-67.9474141991371
10.4100000000000	-67.9474141991371
10.4200000000000	-67.9474141991371
10.4300000000000	-67.9474141991371
10.4400000000000	-67.9474141991371
10.4500000000000	-67.9474141991371
10.4600000000000	-67.9474141991371
10.4700000000000	-67.9474141991371
10.4800000000000	-67.9474141991371
10.4900000000000	-67.9474141991371
10.5000000000000	-67.9474141991371
10.5100000000000	-67.9474141991371
10.5200000000000	-67.9474141991371
10.5300000000000	-67.9474141991371
10.5400000000000	-67.9474141991371
10.5500000000000	-67.9474141991371
10.5600000000000	-67.9474141991371
10.5700000000000	-67.9474141991371
10.5800000000000	-67.9474141991371
10.5900000000000	-67.9474141991371
10.6000000000000	-67.9474141991371
10.6100000000000	-67.9474141991371
10.6200000000000	-67.9474141991371
10.6300000000000	-67.9474141991371
10.6400000000000	-67.9474141991371
10.6500000000000	-67.9474141991371
10.6600000000000	-67.9474141991371
10.6700000000000	-67.9474141991371
10.6800000000000	-67.9474141991371
10.6900000000000	-67.9474141991371
10.7000000000000	-67.9474141991371
10.7100000000000	-67.9474141991371
10.7200000000000	-67.9474141991371
10.7300000000000	-67.9474141991371
10.7400000000000	-67.9474141991371
10.7500000000000	-67.9474141991371
10.7600000000000	-67.9474141991371
10.7700000000000	-67.9474141991371
10.7800000000000	-67.9474141991371
10.7900000000000	-67.9474141991371
10.8000000000000	-67.9474141991371
10.8100000000000	-67.9474141991371
10.8200000000000	-67.9474141991371
10.8300000000000	-67.9474141991371
10.8400000000000	-67.9474141991371
10.8500000000000	-67.9474141991371
10.8600000000000	-67.9474141991371
10.8700000000000	-67.9474141991371
10.8800000000000	-67.9474141991371
10.8900000000000	-67.9474141991371
10.9000000000000	-67.9474141991371
10.9100000000000	-67.9474141991371
10.9200000000000	-67.9474141991371
10.9300000000000	-67.9474141991371
10.9400000000000	-67.9474141991371
10.9500000000000	-67.9474141991371
10.9600000000000	-67.9474141991371
10.9700000000000	-67.9474141991371
10.9800000000000	-67.9474141991371
10.9900000000000	-67.9474141991371
11	-67.9474141991371
11.0100000000000	-67.9474141991371
11.0200000000000	-67.9474141991371
11.0300000000000	-67.9474141991371
11.0400000000000	-67.9474141991371
11.0500000000000	-67.9474141991371
11.0600000000000	-67.9474141991371
11.0700000000000	-67.9474141991371
11.0800000000000	-67.9474141991371
11.0900000000000	-67.9474141991371
11.1000000000000	-67.9474141991371
11.1100000000000	-67.9474141991371
11.1200000000000	-67.9474141991371
11.1300000000000	-67.9474141991371
11.1400000000000	-67.9474141991371
11.1500000000000	-67.9474141991371
11.1600000000000	-67.9474141991371
11.1700000000000	-67.9474141991371
11.1800000000000	-67.9474141991371
11.1900000000000	-67.9474141991371
11.2000000000000	-67.9474141991371
11.2100000000000	-67.9474141991371
11.2200000000000	-67.9474141991371
11.2300000000000	-67.9474141991371
11.2400000000000	-67.9474141991371
11.2500000000000	-67.9474141991371
11.2600000000000	-67.9474141991371
11.2700000000000	-67.9474141991371
11.2800000000000	-67.9474141991371
11.2900000000000	-67.9474141991371
11.3000000000000	-67.9474141991371
11.3100000000000	-67.9474141991371
11.3200000000000	-67.9474141991371
11.3300000000000	-67.9474141991371
11.3400000000000	-67.9474141991371
11.3500000000000	-67.9474141991371
11.3600000000000	-67.9474141991371
11.3700000000000	-67.9474141991371
11.3800000000000	-67.9474141991371
11.3900000000000	-67.9474141991371
11.4000000000000	-67.9474141991371
11.4100000000000	-67.9474141991371
11.4200000000000	-67.9474141991371
11.4300000000000	-67.9474141991371
11.4400000000000	-67.9474141991371
11.4500000000000	-67.9474141991371
11.4600000000000	-67.9474141991371
11.4700000000000	-67.9474141991371
11.4800000000000	-67.9474141991371
11.4900000000000	-67.9474141991371
11.5000000000000	-67.9474141991371
11.5100000000000	-67.9474141991371
11.5200000000000	-67.9474141991371
11.5300000000000	-67.9474141991371
11.5400000000000	-67.9474141991371
11.5500000000000	-67.9474141991371
11.5600000000000	-67.9474141991371
11.5700000000000	-67.9474141991371
11.5800000000000	-67.9474141991371
11.5900000000000	-67.9474141991371
11.6000000000000	-67.9474141991371
11.6100000000000	-67.9474141991371
11.6200000000000	-67.9474141991371
11.6300000000000	-67.9474141991371
11.6400000000000	-67.9474141991371
11.6500000000000	-67.9474141991371
11.6600000000000	-67.9474141991371
11.6700000000000	-67.9474141991371
11.6800000000000	-67.9474141991371
11.6900000000000	-67.9474141991371
11.7000000000000	-67.9474141991371
11.7100000000000	-67.9474141991371
11.7200000000000	-67.9474141991371
11.7300000000000	-67.9474141991371
11.7400000000000	-67.9474141991371
11.7500000000000	-67.9474141991371
11.7600000000000	-67.9474141991371
11.7700000000000	-67.9474141991371
11.7800000000000	-67.9474141991371
11.7900000000000	-67.9474141991371
11.8000000000000	-67.9474141991371
11.8100000000000	-67.9474141991371
11.8200000000000	-67.9474141991371
11.8300000000000	-67.9474141991371
11.8400000000000	-67.9474141991371
11.8500000000000	-67.9474141991371
11.8600000000000	-67.9474141991371
11.8700000000000	-67.9474141991371
11.8800000000000	-67.9474141991371
11.8900000000000	-67.9474141991371
11.9000000000000	-67.9474141991371
11.9100000000000	-67.9474141991371
11.9200000000000	-67.9474141991371
11.9300000000000	-67.9474141991371
11.9400000000000	-67.9474141991371
11.9500000000000	-67.9474141991371
11.9600000000000	-67.9474141991371
11.9700000000000	-67.9474141991371
11.9800000000000	-67.9474141991371
11.9900000000000	-67.9474141991371
12	-67.9474141991371
12.0100000000000	-67.9474141991371
12.0200000000000	-67.9474141991371
12.0300000000000	-67.9474141991371
12.0400000000000	-67.9474141991371
12.0500000000000	-67.9474141991371
12.0600000000000	-67.9474141991371
12.0700000000000	-67.9474141991371
12.0800000000000	-67.9474141991371
12.0900000000000	-67.9474141991371
12.1000000000000	-67.9474141991371
12.1100000000000	-67.9474141991371
12.1200000000000	-67.9474141991371
12.1300000000000	-67.9474141991371
12.1400000000000	-67.9474141991371
12.1500000000000	-67.9474141991371
12.1600000000000	-67.9474141991371
12.1700000000000	-67.9474141991371
12.1800000000000	-67.9474141991371
12.1900000000000	-67.9474141991371
12.2000000000000	-67.9474141991371
12.2100000000000	-67.9474141991371
12.2200000000000	-67.9474141991371
12.2300000000000	-67.9474141991371
12.2400000000000	-67.9474141991371
12.2500000000000	-67.9474141991371
12.2600000000000	-67.9474141991371
12.2700000000000	-67.9474141991371
12.2800000000000	-67.9474141991371
12.2900000000000	-67.9474141991371
12.3000000000000	-67.9474141991371
12.3100000000000	-67.9474141991371
12.3200000000000	-67.9474141991371
12.3300000000000	-67.9474141991371
12.3400000000000	-67.9474141991371
12.3500000000000	-67.9474141991371
12.3600000000000	-67.9474141991371
12.3700000000000	-67.9474141991371
12.3800000000000	-67.9474141991371
12.3900000000000	-67.9474141991371
12.4000000000000	-67.9474141991371
12.4100000000000	-67.9474141991371
12.4200000000000	-67.9474141991371
12.4300000000000	-67.9474141991371
12.4400000000000	-67.9474141991371
12.4500000000000	-67.9474141991371
12.4600000000000	-67.9474141991371
12.4700000000000	-67.9474141991371
12.4800000000000	-67.9474141991371
12.4900000000000	-67.9474141991371
12.5000000000000	-67.9474141991371
12.5100000000000	-67.9474141991371
12.5200000000000	-67.9474141991371
12.5300000000000	-67.9474141991371
12.5400000000000	-67.9474141991371
12.5500000000000	-67.9474141991371
12.5600000000000	-67.9474141991371
12.5700000000000	-67.9474141991371
12.5800000000000	-67.9474141991371
12.5900000000000	-67.9474141991371
12.6000000000000	-67.9474141991371
12.6100000000000	-67.9474141991371
12.6200000000000	-67.9474141991371
12.6300000000000	-67.9474141991371
12.6400000000000	-67.9474141991371
12.6500000000000	-67.9474141991371
12.6600000000000	-67.9474141991371
12.6700000000000	-67.9474141991371
12.6800000000000	-67.9474141991371
12.6900000000000	-67.9474141991371
12.7000000000000	-67.9474141991371
12.7100000000000	-67.9474141991371
12.7200000000000	-67.9474141991371
12.7300000000000	-67.9474141991371
12.7400000000000	-67.9474141991371
12.7500000000000	-67.9474141991371
12.7600000000000	-67.9474141991371
12.7700000000000	-67.9474141991371
12.7800000000000	-67.9474141991371
12.7900000000000	-67.9474141991371
12.8000000000000	-67.9474141991371
12.8100000000000	-67.9474141991371
12.8200000000000	-67.9474141991371
12.8300000000000	-67.9474141991371
12.8400000000000	-67.9474141991371
12.8500000000000	-67.9474141991371
12.8600000000000	-67.9474141991371
12.8700000000000	-67.9474141991371
12.8800000000000	-67.9474141991371
12.8900000000000	-67.9474141991371
12.9000000000000	-67.9474141991371
12.9100000000000	-67.9474141991371
12.9200000000000	-67.9474141991371
12.9300000000000	-67.9474141991371
12.9400000000000	-67.9474141991371
12.9500000000000	-67.9474141991371
12.9600000000000	-67.9474141991371
12.9700000000000	-67.9474141991371
12.9800000000000	-67.9474141991371
12.9900000000000	-67.9474141991371
13	-67.9474141991371
13.0100000000000	-67.9474141991371
13.0200000000000	-67.9474141991371
13.0300000000000	-67.9474141991371
13.0400000000000	-67.9474141991371
13.0500000000000	-67.9474141991371
13.0600000000000	-67.9474141991371
13.0700000000000	-67.9474141991371
13.0800000000000	-67.9474141991371
13.0900000000000	-67.9474141991371
13.1000000000000	-67.9474141991371
13.1100000000000	-67.9474141991371
13.1200000000000	-67.9474141991371
13.1300000000000	-67.9474141991371
13.1400000000000	-67.9474141991371
13.1500000000000	-67.9474141991371
13.1600000000000	-67.9474141991371
13.1700000000000	-67.9474141991371
13.1800000000000	-67.9474141991371
13.1900000000000	-67.9474141991371
13.2000000000000	-67.9474141991371
13.2100000000000	-67.9474141991371
13.2200000000000	-67.9474141991371
13.2300000000000	-67.9474141991371
13.2400000000000	-67.9474141991371
13.2500000000000	-67.9474141991371
13.2600000000000	-67.9474141991371
13.2700000000000	-67.9474141991371
13.2800000000000	-67.9474141991371
13.2900000000000	-67.9474141991371
13.3000000000000	-67.9474141991371
13.3100000000000	-67.9474141991371
13.3200000000000	-67.9474141991371
13.3300000000000	-67.9474141991371
13.3400000000000	-67.9474141991371
13.3500000000000	-67.9474141991371
13.3600000000000	-67.9474141991371
13.3700000000000	-67.9474141991371
13.3800000000000	-67.9474141991371
13.3900000000000	-67.9474141991371
13.4000000000000	-67.9474141991371
13.4100000000000	-67.9474141991371
13.4200000000000	-67.9474141991371
13.4300000000000	-67.9474141991371
13.4400000000000	-67.9474141991371
13.4500000000000	-67.9474141991371
13.4600000000000	-67.9474141991371
13.4700000000000	-67.9474141991371
13.4800000000000	-67.9474141991371
13.4900000000000	-67.9474141991371
13.5000000000000	-67.9474141991371
13.5100000000000	-67.9474141991371
13.5200000000000	-67.9474141991371
13.5300000000000	-67.9474141991371
13.5400000000000	-67.9474141991371
13.5500000000000	-67.9474141991371
13.5600000000000	-67.9474141991371
13.5700000000000	-67.9474141991371
13.5800000000000	-67.9474141991371
13.5900000000000	-67.9474141991371
13.6000000000000	-67.9474141991371
13.6100000000000	-67.9474141991371
13.6200000000000	-67.9474141991371
13.6300000000000	-67.9474141991371
13.6400000000000	-67.9474141991371
13.6500000000000	-67.9474141991371
13.6600000000000	-67.9474141991371
13.6700000000000	-67.9474141991371
13.6800000000000	-67.9474141991371
13.6900000000000	-67.9474141991371
13.7000000000000	-67.9474141991371
13.7100000000000	-67.9474141991371
13.7200000000000	-67.9474141991371
13.7300000000000	-67.9474141991371
13.7400000000000	-67.9474141991371
13.7500000000000	-67.9474141991371
13.7600000000000	-67.9474141991371
13.7700000000000	-67.9474141991371
13.7800000000000	-67.9474141991371
13.7900000000000	-67.9474141991371
13.8000000000000	-67.9474141991371
13.8100000000000	-67.9474141991371
13.8200000000000	-67.9474141991371
13.8300000000000	-67.9474141991371
13.8400000000000	-67.9474141991371
13.8500000000000	-67.9474141991371
13.8600000000000	-67.9474141991371
13.8700000000000	-67.9474141991371
13.8800000000000	-67.9474141991371
13.8900000000000	-67.9474141991371
13.9000000000000	-67.9474141991371
13.9100000000000	-67.9474141991371
13.9200000000000	-67.9474141991371
13.9300000000000	-67.9474141991371
13.9400000000000	-67.9474141991371
13.9500000000000	-67.9474141991371
13.9600000000000	-67.9474141991371
13.9700000000000	-67.9474141991371
13.9800000000000	-67.9474141991371
13.9900000000000	-67.9474141991371
14	-67.9474141991371
14.0100000000000	-67.9474141991371
14.0200000000000	-67.9474141991371
14.0300000000000	-67.9474141991371
14.0400000000000	-67.9474141991371
14.0500000000000	-67.9474141991371
14.0600000000000	-67.9474141991371
14.0700000000000	-67.9474141991371
14.0800000000000	-67.9474141991371
14.0900000000000	-67.9474141991371
14.1000000000000	-67.9474141991371
14.1100000000000	-67.9474141991371
14.1200000000000	-67.9474141991371
14.1300000000000	-67.9474141991371
14.1400000000000	-67.9474141991371
14.1500000000000	-67.9474141991371
14.1600000000000	-67.9474141991371
14.1700000000000	-67.9474141991371
14.1800000000000	-67.9474141991371
14.1900000000000	-67.9474141991371
14.2000000000000	-67.9474141991371
14.2100000000000	-67.9474141991371
14.2200000000000	-67.9474141991371
14.2300000000000	-67.9474141991371
14.2400000000000	-67.9474141991371
14.2500000000000	-67.9474141991371
14.2600000000000	-67.9474141991371
14.2700000000000	-67.9474141991371
14.2800000000000	-67.9474141991371
14.2900000000000	-67.9474141991371
14.3000000000000	-67.9474141991371
14.3100000000000	-67.9474141991371
14.3200000000000	-67.9474141991371
14.3300000000000	-67.9474141991371
14.3400000000000	-67.9474141991371
14.3500000000000	-67.9474141991371
14.3600000000000	-67.9474141991371
14.3700000000000	-67.9474141991371
14.3800000000000	-67.9474141991371
14.3900000000000	-67.9474141991371
14.4000000000000	-67.9474141991371
14.4100000000000	-67.9474141991371
14.4200000000000	-67.9474141991371
14.4300000000000	-67.9474141991371
14.4400000000000	-67.9474141991371
14.4500000000000	-67.9474141991371
14.4600000000000	-67.9474141991371
14.4700000000000	-67.9474141991371
14.4800000000000	-67.9474141991371
14.4900000000000	-67.9474141991371
14.5000000000000	-67.9474141991371
14.5100000000000	-67.9474141991371
14.5200000000000	-67.9474141991371
14.5300000000000	-67.9474141991371
14.5400000000000	-67.9474141991371
14.5500000000000	-67.9474141991371
14.5600000000000	-67.9474141991371
14.5700000000000	-67.9474141991371
14.5800000000000	-67.9474141991371
14.5900000000000	-67.9474141991371
14.6000000000000	-67.9474141991371
14.6100000000000	-67.9474141991371
14.6200000000000	-67.9474141991371
14.6300000000000	-67.9474141991371
14.6400000000000	-67.9474141991371
14.6500000000000	-67.9474141991371
14.6600000000000	-67.9474141991371
14.6700000000000	-67.9474141991371
14.6800000000000	-67.9474141991371
14.6900000000000	-67.9474141991371
14.7000000000000	-67.9474141991371
14.7100000000000	-67.9474141991371
14.7200000000000	-67.9474141991371
14.7300000000000	-67.9474141991371
14.7400000000000	-67.9474141991371
14.7500000000000	-67.9474141991371
14.7600000000000	-67.9474141991371
14.7700000000000	-67.9474141991371
14.7800000000000	-67.9474141991371
14.7900000000000	-67.9474141991371
14.8000000000000	-67.9474141991371
14.8100000000000	-67.9474141991371
14.8200000000000	-67.9474141991371
14.8300000000000	-67.9474141991371
14.8400000000000	-67.9474141991371
14.8500000000000	-67.9474141991371
14.8600000000000	-67.9474141991371
14.8700000000000	-67.9474141991371
14.8800000000000	-67.9474141991371
14.8900000000000	-67.9474141991371
14.9000000000000	-67.9474141991371
14.9100000000000	-67.9474141991371
14.9200000000000	-67.9474141991371
14.9300000000000	-67.9474141991371
14.9400000000000	-67.9474141991371
14.9500000000000	-67.9474141991371
14.9600000000000	-67.9474141991371
14.9700000000000	-67.9474141991371
14.9800000000000	-67.9474141991371
14.9900000000000	-67.9474141991371
15	-67.9474141991371
15.0100000000000	-67.9474141991371
15.0200000000000	-67.9474141991371
15.0300000000000	-67.9474141991371
15.0400000000000	-67.9474141991371
15.0500000000000	-67.9474141991371
15.0600000000000	-67.9474141991371
15.0700000000000	-67.9474141991371
15.0800000000000	-67.9474141991371
15.0900000000000	-67.9474141991371
15.1000000000000	-67.9474141991371
15.1100000000000	-67.9474141991371
15.1200000000000	-67.9474141991371
15.1300000000000	-67.9474141991371
15.1400000000000	-67.9474141991371
15.1500000000000	-67.9474141991371
15.1600000000000	-67.9474141991371
15.1700000000000	-67.9474141991371
15.1800000000000	-67.9474141991371
15.1900000000000	-67.9474141991371
15.2000000000000	-67.9474141991371
15.2100000000000	-67.9474141991371
15.2200000000000	-67.9474141991371
15.2300000000000	-67.9474141991371
15.2400000000000	-67.9474141991371
15.2500000000000	-67.9474141991371
15.2600000000000	-67.9474141991371
15.2700000000000	-67.9474141991371
15.2800000000000	-67.9474141991371
15.2900000000000	-67.9474141991371
15.3000000000000	-67.9474141991371
15.3100000000000	-67.9474141991371
15.3200000000000	-67.9474141991371
15.3300000000000	-67.9474141991371
15.3400000000000	-67.9474141991371
15.3500000000000	-67.9474141991371
15.3600000000000	-67.9474141991371
15.3700000000000	-67.9474141991371
15.3800000000000	-67.9474141991371
15.3900000000000	-67.9474141991371
15.4000000000000	-67.9474141991371
15.4100000000000	-67.9474141991371
15.4200000000000	-67.9474141991371
15.4300000000000	-67.9474141991371
15.4400000000000	-67.9474141991371
15.4500000000000	-67.9474141991371
15.4600000000000	-67.9474141991371
15.4700000000000	-67.9474141991371
15.4800000000000	-67.9474141991371
15.4900000000000	-67.9474141991371
15.5000000000000	-67.9474141991371
15.5100000000000	-67.9474141991371
15.5200000000000	-67.9474141991371
15.5300000000000	-67.9474141991371
15.5400000000000	-67.9474141991371
15.5500000000000	-67.9474141991371
15.5600000000000	-67.9474141991371
15.5700000000000	-67.9474141991371
15.5800000000000	-67.9474141991371
15.5900000000000	-67.9474141991371
15.6000000000000	-67.9474141991371
15.6100000000000	-67.9474141991371
15.6200000000000	-67.9474141991371
15.6300000000000	-67.9474141991371
15.6400000000000	-67.9474141991371
15.6500000000000	-67.9474141991371
15.6600000000000	-67.9474141991371
15.6700000000000	-67.9474141991371
15.6800000000000	-67.9474141991371
15.6900000000000	-67.9474141991371
15.7000000000000	-67.9474141991371
15.7100000000000	-67.9474141991371
15.7200000000000	-67.9474141991371
15.7300000000000	-67.9474141991371
15.7400000000000	-67.9474141991371
15.7500000000000	-67.9474141991371
15.7600000000000	-67.9474141991371
15.7700000000000	-67.9474141991371
15.7800000000000	-67.9474141991371
15.7900000000000	-67.9474141991371
15.8000000000000	-67.9474141991371
15.8100000000000	-67.9474141991371
15.8200000000000	-67.9474141991371
15.8300000000000	-67.9474141991371
15.8400000000000	-67.9474141991371
15.8500000000000	-67.9474141991371
15.8600000000000	-67.9474141991371
15.8700000000000	-67.9474141991371
15.8800000000000	-67.9474141991371
15.8900000000000	-67.9474141991371
15.9000000000000	-67.9474141991371
15.9100000000000	-67.9474141991371
15.9200000000000	-67.9474141991371
15.9300000000000	-67.9474141991371
15.9400000000000	-67.9474141991371
15.9500000000000	-67.9474141991371
15.9600000000000	-67.9474141991371
15.9700000000000	-67.9474141991371
15.9800000000000	-67.9474141991371
15.9900000000000	-67.9474141991371
16	-67.9474141991371
16.0100000000000	-67.9474141991371
16.0200000000000	-67.9474141991371
16.0300000000000	-67.9474141991371
16.0400000000000	-67.9474141991371
16.0500000000000	-67.9474141991371
16.0600000000000	-67.9474141991371
16.0700000000000	-67.9474141991371
16.0800000000000	-67.9474141991371
16.0900000000000	-67.9474141991371
16.1000000000000	-67.9474141991371
16.1100000000000	-67.9474141991371
16.1200000000000	-67.9474141991371
16.1300000000000	-67.9474141991371
16.1400000000000	-67.9474141991371
16.1500000000000	-67.9474141991371
16.1600000000000	-67.9474141991371
16.1700000000000	-67.9474141991371
16.1800000000000	-67.9474141991371
16.1900000000000	-67.9474141991371
16.2000000000000	-67.9474141991371
16.2100000000000	-67.9474141991371
16.2200000000000	-67.9474141991371
16.2300000000000	-67.9474141991371
16.2400000000000	-67.9474141991371
16.2500000000000	-67.9474141991371
16.2600000000000	-67.9474141991371
16.2700000000000	-67.9474141991371
16.2800000000000	-67.9474141991371
16.2900000000000	-67.9474141991371
16.3000000000000	-67.9474141991371
16.3100000000000	-67.9474141991371
16.3200000000000	-67.9474141991371
16.3300000000000	-67.9474141991371
16.3400000000000	-67.9474141991371
16.3500000000000	-67.9474141991371
16.3600000000000	-67.9474141991371
16.3700000000000	-67.9474141991371
16.3800000000000	-67.9474141991371
16.3900000000000	-67.9474141991371
16.4000000000000	-67.9474141991371
16.4100000000000	-67.9474141991371
16.4200000000000	-67.9474141991371
16.4300000000000	-67.9474141991371
16.4400000000000	-67.9474141991371
16.4500000000000	-67.9474141991371
16.4600000000000	-67.9474141991371
16.4700000000000	-67.9474141991371
16.4800000000000	-67.9474141991371
16.4900000000000	-67.9474141991371
16.5000000000000	-67.9474141991371
16.5100000000000	-67.9474141991371
16.5200000000000	-67.9474141991371
16.5300000000000	-67.9474141991371
16.5400000000000	-67.9474141991371
16.5500000000000	-67.9474141991371
16.5600000000000	-67.9474141991371
16.5700000000000	-67.9474141991371
16.5800000000000	-67.9474141991371
16.5900000000000	-67.9474141991371
16.6000000000000	-67.9474141991371
16.6100000000000	-67.9474141991371
16.6200000000000	-67.9474141991371
16.6300000000000	-67.9474141991371
16.6400000000000	-67.9474141991371
16.6500000000000	-67.9474141991371
16.6600000000000	-67.9474141991371
16.6700000000000	-67.9474141991371
16.6800000000000	-67.9474141991371
16.6900000000000	-67.9474141991371
16.7000000000000	-67.9474141991371
16.7100000000000	-67.9474141991371
16.7200000000000	-67.9474141991371
16.7300000000000	-67.9474141991371
16.7400000000000	-67.9474141991371
16.7500000000000	-67.9474141991371
16.7600000000000	-67.9474141991371
16.7700000000000	-67.9474141991371
16.7800000000000	-67.9474141991371
16.7900000000000	-67.9474141991371
16.8000000000000	-67.9474141991371
16.8100000000000	-67.9474141991371
16.8200000000000	-67.9474141991371
16.8300000000000	-67.9474141991371
16.8400000000000	-67.9474141991371
16.8500000000000	-67.9474141991371
16.8600000000000	-67.9474141991371
16.8700000000000	-67.9474141991371
16.8800000000000	-67.9474141991371
16.8900000000000	-67.9474141991371
16.9000000000000	-67.9474141991371
16.9100000000000	-67.9474141991371
16.9200000000000	-67.9474141991371
16.9300000000000	-67.9474141991371
16.9400000000000	-67.9474141991371
16.9500000000000	-67.9474141991371
16.9600000000000	-67.9474141991371
16.9700000000000	-67.9474141991371
16.9800000000000	-67.9474141991371
16.9900000000000	-67.9474141991371
17	-67.9474141991371
17.0100000000000	-67.9474141991371
17.0200000000000	-67.9474141991371
17.0300000000000	-67.9474141991371
17.0400000000000	-67.9474141991371
17.0500000000000	-67.9474141991371
17.0600000000000	-67.9474141991371
17.0700000000000	-67.9474141991371
17.0800000000000	-67.9474141991371
17.0900000000000	-67.9474141991371
17.1000000000000	-67.9474141991371
17.1100000000000	-67.9474141991371
17.1200000000000	-67.9474141991371
17.1300000000000	-67.9474141991371
17.1400000000000	-67.9474141991371
17.1500000000000	-67.9474141991371
17.1600000000000	-67.9474141991371
17.1700000000000	-67.9474141991371
17.1800000000000	-67.9474141991371
17.1900000000000	-67.9474141991371
17.2000000000000	-67.9474141991371
17.2100000000000	-67.9474141991371
17.2200000000000	-67.9474141991371
17.2300000000000	-67.9474141991371
17.2400000000000	-67.9474141991371
17.2500000000000	-67.9474141991371
17.2600000000000	-67.9474141991371
17.2700000000000	-67.9474141991371
17.2800000000000	-67.9474141991371
17.2900000000000	-67.9474141991371
17.3000000000000	-67.9474141991371
17.3100000000000	-67.9474141991371
17.3200000000000	-67.9474141991371
17.3300000000000	-67.9474141991371
17.3400000000000	-67.9474141991371
17.3500000000000	-67.9474141991371
17.3600000000000	-67.9474141991371
17.3700000000000	-67.9474141991371
17.3800000000000	-67.9474141991371
17.3900000000000	-67.9474141991371
17.4000000000000	-67.9474141991371
17.4100000000000	-67.9474141991371
17.4200000000000	-67.9474141991371
17.4300000000000	-67.9474141991371
17.4400000000000	-67.9474141991371
17.4500000000000	-67.9474141991371
17.4600000000000	-67.9474141991371
17.4700000000000	-67.9474141991371
17.4800000000000	-67.9474141991371
17.4900000000000	-67.9474141991371
17.5000000000000	-67.9474141991371
17.5100000000000	-67.9474141991371
17.5200000000000	-67.9474141991371
17.5300000000000	-67.9474141991371
17.5400000000000	-67.9474141991371
17.5500000000000	-67.9474141991371
17.5600000000000	-67.9474141991371
17.5700000000000	-67.9474141991371
17.5800000000000	-67.9474141991371
17.5900000000000	-67.9474141991371
17.6000000000000	-67.9474141991371
17.6100000000000	-67.9474141991371
17.6200000000000	-67.9474141991371
17.6300000000000	-67.9474141991371
17.6400000000000	-67.9474141991371
17.6500000000000	-67.9474141991371
17.6600000000000	-67.9474141991371
17.6700000000000	-67.9474141991371
17.6800000000000	-67.9474141991371
17.6900000000000	-67.9474141991371
17.7000000000000	-67.9474141991371
17.7100000000000	-67.9474141991371
17.7200000000000	-67.9474141991371
17.7300000000000	-67.9474141991371
17.7400000000000	-67.9474141991371
17.7500000000000	-67.9474141991371
17.7600000000000	-67.9474141991371
17.7700000000000	-67.9474141991371
17.7800000000000	-67.9474141991371
17.7900000000000	-67.9474141991371
17.8000000000000	-67.9474141991371
17.8100000000000	-67.9474141991371
17.8200000000000	-67.9474141991371
17.8300000000000	-67.9474141991371
17.8400000000000	-67.9474141991371
17.8500000000000	-67.9474141991371
17.8600000000000	-67.9474141991371
17.8700000000000	-67.9474141991371
17.8800000000000	-67.9474141991371
17.8900000000000	-67.9474141991371
17.9000000000000	-67.9474141991371
17.9100000000000	-67.9474141991371
17.9200000000000	-67.9474141991371
17.9300000000000	-67.9474141991371
17.9400000000000	-67.9474141991371
17.9500000000000	-67.9474141991371
17.9600000000000	-67.9474141991371
17.9700000000000	-67.9474141991371
17.9800000000000	-67.9474141991371
17.9900000000000	-67.9474141991371
18	-67.9474141991371
18.0100000000000	-67.9474141991371
18.0200000000000	-67.9474141991371
18.0300000000000	-67.9474141991371
18.0400000000000	-67.9474141991371
18.0500000000000	-67.9474141991371
18.0600000000000	-67.9474141991371
18.0700000000000	-67.9474141991371
18.0800000000000	-67.9474141991371
18.0900000000000	-67.9474141991371
18.1000000000000	-67.9474141991371
18.1100000000000	-67.9474141991371
18.1200000000000	-67.9474141991371
18.1300000000000	-67.9474141991371
18.1400000000000	-67.9474141991371
18.1500000000000	-67.9474141991371
18.1600000000000	-67.9474141991371
18.1700000000000	-67.9474141991371
18.1800000000000	-67.9474141991371
18.1900000000000	-67.9474141991371
18.2000000000000	-67.9474141991371
18.2100000000000	-67.9474141991371
18.2200000000000	-67.9474141991371
18.2300000000000	-67.9474141991371
18.2400000000000	-67.9474141991371
18.2500000000000	-67.9474141991371
18.2600000000000	-67.9474141991371
18.2700000000000	-67.9474141991371
18.2800000000000	-67.9474141991371
18.2900000000000	-67.9474141991371
18.3000000000000	-67.9474141991371
18.3100000000000	-67.9474141991371
18.3200000000000	-67.9474141991371
18.3300000000000	-67.9474141991371
18.3400000000000	-67.9474141991371
18.3500000000000	-67.9474141991371
18.3600000000000	-67.9474141991371
18.3700000000000	-67.9474141991371
18.3800000000000	-67.9474141991371
18.3900000000000	-67.9474141991371
18.4000000000000	-67.9474141991371
18.4100000000000	-67.9474141991371
18.4200000000000	-67.9474141991371
18.4300000000000	-67.9474141991371
18.4400000000000	-67.9474141991371
18.4500000000000	-67.9474141991371
18.4600000000000	-67.9474141991371
18.4700000000000	-67.9474141991371
18.4800000000000	-67.9474141991371
18.4900000000000	-67.9474141991371
18.5000000000000	-67.9474141991371
18.5100000000000	-67.9474141991371
18.5200000000000	-67.9474141991371
18.5300000000000	-67.9474141991371
18.5400000000000	-67.9474141991371
18.5500000000000	-67.9474141991371
18.5600000000000	-67.9474141991371
18.5700000000000	-67.9474141991371
18.5800000000000	-67.9474141991371
18.5900000000000	-67.9474141991371
18.6000000000000	-67.9474141991371
18.6100000000000	-67.9474141991371
18.6200000000000	-67.9474141991371
18.6300000000000	-67.9474141991371
18.6400000000000	-67.9474141991371
18.6500000000000	-67.9474141991371
18.6600000000000	-67.9474141991371
18.6700000000000	-67.9474141991371
18.6800000000000	-67.9474141991371
18.6900000000000	-67.9474141991371
18.7000000000000	-67.9474141991371
18.7100000000000	-67.9474141991371
18.7200000000000	-67.9474141991371
18.7300000000000	-67.9474141991371
18.7400000000000	-67.9474141991371
18.7500000000000	-67.9474141991371
18.7600000000000	-67.9474141991371
18.7700000000000	-67.9474141991371
18.7800000000000	-67.9474141991371
18.7900000000000	-67.9474141991371
18.8000000000000	-67.9474141991371
18.8100000000000	-67.9474141991371
18.8200000000000	-67.9474141991371
18.8300000000000	-67.9474141991371
18.8400000000000	-67.9474141991371
18.8500000000000	-67.9474141991371
18.8600000000000	-67.9474141991371
18.8700000000000	-67.9474141991371
18.8800000000000	-67.9474141991371
18.8900000000000	-67.9474141991371
18.9000000000000	-67.9474141991371
18.9100000000000	-67.9474141991371
18.9200000000000	-67.9474141991371
18.9300000000000	-67.9474141991371
18.9400000000000	-67.9474141991371
18.9500000000000	-67.9474141991371
18.9600000000000	-67.9474141991371
18.9700000000000	-67.9474141991371
18.9800000000000	-67.9474141991371
18.9900000000000	-67.9474141991371
19	-67.9474141991371
19.0100000000000	-67.9474141991371
19.0200000000000	-67.9474141991371
19.0300000000000	-67.9474141991371
19.0400000000000	-67.9474141991371
19.0500000000000	-67.9474141991371
19.0600000000000	-67.9474141991371
19.0700000000000	-67.9474141991371
19.0800000000000	-67.9474141991371
19.0900000000000	-67.9474141991371
19.1000000000000	-67.9474141991371
19.1100000000000	-67.9474141991371
19.1200000000000	-67.9474141991371
19.1300000000000	-67.9474141991371
19.1400000000000	-67.9474141991371
19.1500000000000	-67.9474141991371
19.1600000000000	-67.9474141991371
19.1700000000000	-67.9474141991371
19.1800000000000	-67.9474141991371
19.1900000000000	-67.9474141991371
19.2000000000000	-67.9474141991371
19.2100000000000	-67.9474141991371
19.2200000000000	-67.9474141991371
19.2300000000000	-67.9474141991371
19.2400000000000	-67.9474141991371
19.2500000000000	-67.9474141991371
19.2600000000000	-67.9474141991371
19.2700000000000	-67.9474141991371
19.2800000000000	-67.9474141991371
19.2900000000000	-67.9474141991371
19.3000000000000	-67.9474141991371
19.3100000000000	-67.9474141991371
19.3200000000000	-67.9474141991371
19.3300000000000	-67.9474141991371
19.3400000000000	-67.9474141991371
19.3500000000000	-67.9474141991371
19.3600000000000	-67.9474141991371
19.3700000000000	-67.9474141991371
19.3800000000000	-67.9474141991371
19.3900000000000	-67.9474141991371
19.4000000000000	-67.9474141991371
19.4100000000000	-67.9474141991371
19.4200000000000	-67.9474141991371
19.4300000000000	-67.9474141991371
19.4400000000000	-67.9474141991371
19.4500000000000	-67.9474141991371
19.4600000000000	-67.9474141991371
19.4700000000000	-67.9474141991371
19.4800000000000	-67.9474141991371
19.4900000000000	-67.9474141991371
19.5000000000000	-67.9474141991371
19.5100000000000	-67.9474141991371
19.5200000000000	-67.9474141991371
19.5300000000000	-67.9474141991371
19.5400000000000	-67.9474141991371
19.5500000000000	-67.9474141991371
19.5600000000000	-67.9474141991371
19.5700000000000	-67.9474141991371
19.5800000000000	-67.9474141991371
19.5900000000000	-67.9474141991371
19.6000000000000	-67.9474141991371
19.6100000000000	-67.9474141991371
19.6200000000000	-67.9474141991371
19.6300000000000	-67.9474141991371
19.6400000000000	-67.9474141991371
19.6500000000000	-67.9474141991371
19.6600000000000	-67.9474141991371
19.6700000000000	-67.9474141991371
19.6800000000000	-67.9474141991371
19.6900000000000	-67.9474141991371
19.7000000000000	-67.9474141991371
19.7100000000000	-67.9474141991371
19.7200000000000	-67.9474141991371
19.7300000000000	-67.9474141991371
19.7400000000000	-67.9474141991371
19.7500000000000	-67.9474141991371
19.7600000000000	-67.9474141991371
19.7700000000000	-67.9474141991371
19.7800000000000	-67.9474141991371
19.7900000000000	-67.9474141991371
19.8000000000000	-67.9474141991371
19.8100000000000	-67.9474141991371
19.8200000000000	-67.9474141991371
19.8300000000000	-67.9474141991371
19.8400000000000	-67.9474141991371
19.8500000000000	-67.9474141991371
19.8600000000000	-67.9474141991371
19.8700000000000	-67.9474141991371
19.8800000000000	-67.9474141991371
19.8900000000000	-67.9474141991371
19.9000000000000	-67.9474141991371
19.9100000000000	-67.9474141991371
19.9200000000000	-67.9474141991371
19.9300000000000	-67.9474141991371
19.9400000000000	-67.9474141991371
19.9500000000000	-67.9474141991371
19.9600000000000	-67.9474141991371
19.9700000000000	-67.9474141991371
19.9800000000000	-67.9474141991371
19.9900000000000	-67.9474141991371
20	-67.9474141991371
20.0100000000000	-67.9474141991371
20.0200000000000	-67.9474141991371
20.0300000000000	-67.9474141991371
20.0400000000000	-67.9474141991371
20.0500000000000	-67.9474141991371
20.0600000000000	-67.9474141991371
20.0700000000000	-67.9474141991371
20.0800000000000	-67.9474141991371
20.0900000000000	-67.9474141991371
20.1000000000000	-67.9474141991371
20.1100000000000	-67.9474141991371
20.1200000000000	-67.9474141991371
20.1300000000000	-67.9474141991371
20.1400000000000	-67.9474141991371
20.1500000000000	-67.9474141991371
20.1600000000000	-67.9474141991371
20.1700000000000	-67.9474141991371
20.1800000000000	-67.9474141991371
20.1900000000000	-67.9474141991371
20.2000000000000	-67.9474141991371
20.2100000000000	-67.9474141991371
20.2200000000000	-67.9474141991371
20.2300000000000	-67.9474141991371
20.2400000000000	-67.9474141991371
20.2500000000000	-67.9474141991371
20.2600000000000	-67.9474141991371
20.2700000000000	-67.9474141991371
20.2800000000000	-67.9474141991371
20.2900000000000	-67.9474141991371
20.3000000000000	-67.9474141991371
20.3100000000000	-67.9474141991371
20.3200000000000	-67.9474141991371
20.3300000000000	-67.9474141991371
20.3400000000000	-67.9474141991371
20.3500000000000	-67.9474141991371
20.3600000000000	-67.9474141991371
20.3700000000000	-67.9474141991371
20.3800000000000	-67.9474141991371
20.3900000000000	-67.9474141991371
20.4000000000000	-67.9474141991371
20.4100000000000	-67.9474141991371
20.4200000000000	-67.9474141991371
20.4300000000000	-67.9474141991371
20.4400000000000	-67.9474141991371
20.4500000000000	-67.9474141991371
20.4600000000000	-67.9474141991371
20.4700000000000	-67.9474141991371
20.4800000000000	-67.9474141991371
20.4900000000000	-67.9474141991371
20.5000000000000	-67.9474141991371
20.5100000000000	-67.9474141991371
20.5200000000000	-67.9474141991371
20.5300000000000	-67.9474141991371
20.5400000000000	-67.9474141991371
20.5500000000000	-67.9474141991371
20.5600000000000	-67.9474141991371
20.5700000000000	-67.9474141991371
20.5800000000000	-67.9474141991371
20.5900000000000	-67.9474141991371
20.6000000000000	-67.9474141991371
20.6100000000000	-67.9474141991371
20.6200000000000	-67.9474141991371
20.6300000000000	-67.9474141991371
20.6400000000000	-67.9474141991371
20.6500000000000	-67.9474141991371
20.6600000000000	-67.9474141991371
20.6700000000000	-67.9474141991371
20.6800000000000	-67.9474141991371
20.6900000000000	-67.9474141991371
20.7000000000000	-67.9474141991371
20.7100000000000	-67.9474141991371
20.7200000000000	-67.9474141991371
20.7300000000000	-67.9474141991371
20.7400000000000	-67.9474141991371
20.7500000000000	-67.9474141991371
20.7600000000000	-67.9474141991371
20.7700000000000	-67.9474141991371
20.7800000000000	-67.9474141991371
20.7900000000000	-67.9474141991371
20.8000000000000	-67.9474141991371
20.8100000000000	-67.9474141991371
20.8200000000000	-67.9474141991371
20.8300000000000	-67.9474141991371
20.8400000000000	-67.9474141991371
20.8500000000000	-67.9474141991371
20.8600000000000	-67.9474141991371
20.8700000000000	-67.9474141991371
20.8800000000000	-67.9474141991371
20.8900000000000	-67.9474141991371
20.9000000000000	-67.9474141991371
20.9100000000000	-67.9474141991371
20.9200000000000	-67.9474141991371
20.9300000000000	-67.9474141991371
20.9400000000000	-67.9474141991371
20.9500000000000	-67.9474141991371
20.9600000000000	-67.9474141991371
20.9700000000000	-67.9474141991371
20.9800000000000	-67.9474141991371
20.9900000000000	-67.9474141991371
21	-67.9474141991371
21.0100000000000	-67.9474141991371
21.0200000000000	-67.9474141991371
21.0300000000000	-67.9474141991371
21.0400000000000	-67.9474141991371
21.0500000000000	-67.9474141991371
21.0600000000000	-67.9474141991371
21.0700000000000	-67.9474141991371
21.0800000000000	-67.9474141991371
21.0900000000000	-67.9474141991371
21.1000000000000	-67.9474141991371
21.1100000000000	-67.9474141991371
21.1200000000000	-67.9474141991371
21.1300000000000	-67.9474141991371
21.1400000000000	-67.9474141991371
21.1500000000000	-67.9474141991371
21.1600000000000	-67.9474141991371
21.1700000000000	-67.9474141991371
21.1800000000000	-67.9474141991371
21.1900000000000	-67.9474141991371
21.2000000000000	-67.9474141991371
21.2100000000000	-67.9474141991371
21.2200000000000	-67.9474141991371
21.2300000000000	-67.9474141991371
21.2400000000000	-67.9474141991371
21.2500000000000	-67.9474141991371
21.2600000000000	-67.9474141991371
21.2700000000000	-67.9474141991371
21.2800000000000	-67.9474141991371
21.2900000000000	-67.9474141991371
21.3000000000000	-67.9474141991371
21.3100000000000	-67.9474141991371
21.3200000000000	-67.9474141991371
21.3300000000000	-67.9474141991371
21.3400000000000	-67.9474141991371
21.3500000000000	-67.9474141991371
21.3600000000000	-67.9474141991371
21.3700000000000	-67.9474141991371
21.3800000000000	-67.9474141991371
21.3900000000000	-67.9474141991371
21.4000000000000	-67.9474141991371
21.4100000000000	-67.9474141991371
21.4200000000000	-67.9474141991371
21.4300000000000	-67.9474141991371
21.4400000000000	-67.9474141991371
21.4500000000000	-67.9474141991371
21.4600000000000	-67.9474141991371
21.4700000000000	-67.9474141991371
21.4800000000000	-67.9474141991371
21.4900000000000	-67.9474141991371
21.5000000000000	-67.9474141991371
21.5100000000000	-67.9474141991371
21.5200000000000	-67.9474141991371
21.5300000000000	-67.9474141991371
21.5400000000000	-67.9474141991371
21.5500000000000	-67.9474141991371
21.5600000000000	-67.9474141991371
21.5700000000000	-67.9474141991371
21.5800000000000	-67.9474141991371
21.5900000000000	-67.9474141991371
21.6000000000000	-67.9474141991371
21.6100000000000	-67.9474141991371
21.6200000000000	-67.9474141991371
21.6300000000000	-67.9474141991371
21.6400000000000	-67.9474141991371
21.6500000000000	-67.9474141991371
21.6600000000000	-67.9474141991371
21.6700000000000	-67.9474141991371
21.6800000000000	-67.9474141991371
21.6900000000000	-67.9474141991371
21.7000000000000	-67.9474141991371
21.7100000000000	-67.9474141991371
21.7200000000000	-67.9474141991371
21.7300000000000	-67.9474141991371
21.7400000000000	-67.9474141991371
21.7500000000000	-67.9474141991371
21.7600000000000	-67.9474141991371
21.7700000000000	-67.9474141991371
21.7800000000000	-67.9474141991371
21.7900000000000	-67.9474141991371
21.8000000000000	-67.9474141991371
21.8100000000000	-67.9474141991371
21.8200000000000	-67.9474141991371
21.8300000000000	-67.9474141991371
21.8400000000000	-67.9474141991371
21.8500000000000	-67.9474141991371
21.8600000000000	-67.9474141991371
21.8700000000000	-67.9474141991371
21.8800000000000	-67.9474141991371
21.8900000000000	-67.9474141991371
21.9000000000000	-67.9474141991371
21.9100000000000	-67.9474141991371
21.9200000000000	-67.9474141991371
21.9300000000000	-67.9474141991371
21.9400000000000	-67.9474141991371
21.9500000000000	-67.9474141991371
21.9600000000000	-67.9474141991371
21.9700000000000	-67.9474141991371
21.9800000000000	-67.9474141991371
21.9900000000000	-67.9474141991371
22	-67.9474141991371
22.0100000000000	-67.9474141991371
22.0200000000000	-67.9474141991371
22.0300000000000	-67.9474141991371
22.0400000000000	-67.9474141991371
22.0500000000000	-67.9474141991371
22.0600000000000	-67.9474141991371
22.0700000000000	-67.9474141991371
22.0800000000000	-67.9474141991371
22.0900000000000	-67.9474141991371
22.1000000000000	-67.9474141991371
22.1100000000000	-67.9474141991371
22.1200000000000	-67.9474141991371
22.1300000000000	-67.9474141991371
22.1400000000000	-67.9474141991371
22.1500000000000	-67.9474141991371
22.1600000000000	-67.9474141991371
22.1700000000000	-67.9474141991371
22.1800000000000	-67.9474141991371
22.1900000000000	-67.9474141991371
22.2000000000000	-67.9474141991371
22.2100000000000	-67.9474141991371
22.2200000000000	-67.9474141991371
22.2300000000000	-67.9474141991371
22.2400000000000	-67.9474141991371
22.2500000000000	-67.9474141991371
22.2600000000000	-67.9474141991371
22.2700000000000	-67.9474141991371
22.2800000000000	-67.9474141991371
22.2900000000000	-67.9474141991371
22.3000000000000	-67.9474141991371
22.3100000000000	-67.9474141991371
22.3200000000000	-67.9474141991371
22.3300000000000	-67.9474141991371
22.3400000000000	-67.9474141991371
22.3500000000000	-67.9474141991371
22.3600000000000	-67.9474141991371
22.3700000000000	-67.9474141991371
22.3800000000000	-67.9474141991371
22.3900000000000	-67.9474141991371
22.4000000000000	-67.9474141991371
22.4100000000000	-67.9474141991371
22.4200000000000	-67.9474141991371
22.4300000000000	-67.9474141991371
22.4400000000000	-67.9474141991371
22.4500000000000	-67.9474141991371
22.4600000000000	-67.9474141991371
22.4700000000000	-67.9474141991371
22.4800000000000	-67.9474141991371
22.4900000000000	-67.9474141991371
22.5000000000000	-67.9474141991371
22.5100000000000	-67.9474141991371
22.5200000000000	-67.9474141991371
22.5300000000000	-67.9474141991371
22.5400000000000	-67.9474141991371
22.5500000000000	-67.9474141991371
22.5600000000000	-67.9474141991371
22.5700000000000	-67.9474141991371
22.5800000000000	-67.9474141991371
22.5900000000000	-67.9474141991371
22.6000000000000	-67.9474141991371
22.6100000000000	-67.9474141991371
22.6200000000000	-67.9474141991371
22.6300000000000	-67.9474141991371
22.6400000000000	-67.9474141991371
22.6500000000000	-67.9474141991371
22.6600000000000	-67.9474141991371
22.6700000000000	-67.9474141991371
22.6800000000000	-67.9474141991371
22.6900000000000	-67.9474141991371
22.7000000000000	-67.9474141991371
22.7100000000000	-67.9474141991371
22.7200000000000	-67.9474141991371
22.7300000000000	-67.9474141991371
22.7400000000000	-67.9474141991371
22.7500000000000	-67.9474141991371
22.7600000000000	-67.9474141991371
22.7700000000000	-67.9474141991371
22.7800000000000	-67.9474141991371
22.7900000000000	-67.9474141991371
22.8000000000000	-67.9474141991371
22.8100000000000	-67.9474141991371
22.8200000000000	-67.9474141991371
22.8300000000000	-67.9474141991371
22.8400000000000	-67.9474141991371
22.8500000000000	-67.9474141991371
22.8600000000000	-67.9474141991371
22.8700000000000	-67.9474141991371
22.8800000000000	-67.9474141991371
22.8900000000000	-67.9474141991371
22.9000000000000	-67.9474141991371
22.9100000000000	-67.9474141991371
22.9200000000000	-67.9474141991371
22.9300000000000	-67.9474141991371
22.9400000000000	-67.9474141991371
22.9500000000000	-67.9474141991371
22.9600000000000	-67.9474141991371
22.9700000000000	-67.9474141991371
22.9800000000000	-67.9474141991371
22.9900000000000	-67.9474141991371
23	-67.9474141991371
23.0100000000000	-67.9474141991371
23.0200000000000	-67.9474141991371
23.0300000000000	-67.9474141991371
23.0400000000000	-67.9474141991371
23.0500000000000	-67.9474141991371
23.0600000000000	-67.9474141991371
23.0700000000000	-67.9474141991371
23.0800000000000	-67.9474141991371
23.0900000000000	-67.9474141991371
23.1000000000000	-67.9474141991371
23.1100000000000	-67.9474141991371
23.1200000000000	-67.9474141991371
23.1300000000000	-67.9474141991371
23.1400000000000	-67.9474141991371
23.1500000000000	-67.9474141991371
23.1600000000000	-67.9474141991371
23.1700000000000	-67.9474141991371
23.1800000000000	-67.9474141991371
23.1900000000000	-67.9474141991371
23.2000000000000	-67.9474141991371
23.2100000000000	-67.9474141991371
23.2200000000000	-67.9474141991371
23.2300000000000	-67.9474141991371
23.2400000000000	-67.9474141991371
23.2500000000000	-67.9474141991371
23.2600000000000	-67.9474141991371
23.2700000000000	-67.9474141991371
23.2800000000000	-67.9474141991371
23.2900000000000	-67.9474141991371
23.3000000000000	-67.9474141991371
23.3100000000000	-67.9474141991371
23.3200000000000	-67.9474141991371
23.3300000000000	-67.9474141991371
23.3400000000000	-67.9474141991371
23.3500000000000	-67.9474141991371
23.3600000000000	-67.9474141991371
23.3700000000000	-67.9474141991371
23.3800000000000	-67.9474141991371
23.3900000000000	-67.9474141991371
23.4000000000000	-67.9474141991371
23.4100000000000	-67.9474141991371
23.4200000000000	-67.9474141991371
23.4300000000000	-67.9474141991371
23.4400000000000	-67.9474141991371
23.4500000000000	-67.9474141991371
23.4600000000000	-67.9474141991371
23.4700000000000	-67.9474141991371
23.4800000000000	-67.9474141991371
23.4900000000000	-67.9474141991371
23.5000000000000	-67.9474141991371
23.5100000000000	-67.9474141991371
23.5200000000000	-67.9474141991371
23.5300000000000	-67.9474141991371
23.5400000000000	-67.9474141991371
23.5500000000000	-67.9474141991371
23.5600000000000	-67.9474141991371
23.5700000000000	-67.9474141991371
23.5800000000000	-67.9474141991371
23.5900000000000	-67.9474141991371
23.6000000000000	-67.9474141991371
23.6100000000000	-67.9474141991371
23.6200000000000	-67.9474141991371
23.6300000000000	-67.9474141991371
23.6400000000000	-67.9474141991371
23.6500000000000	-67.9474141991371
23.6600000000000	-67.9474141991371
23.6700000000000	-67.9474141991371
23.6800000000000	-67.9474141991371
23.6900000000000	-67.9474141991371
23.7000000000000	-67.9474141991371
23.7100000000000	-67.9474141991371
23.7200000000000	-67.9474141991371
23.7300000000000	-67.9474141991371
23.7400000000000	-67.9474141991371
23.7500000000000	-67.9474141991371
23.7600000000000	-67.9474141991371
23.7700000000000	-67.9474141991371
23.7800000000000	-67.9474141991371
23.7900000000000	-67.9474141991371
23.8000000000000	-67.9474141991371
23.8100000000000	-67.9474141991371
23.8200000000000	-67.9474141991371
23.8300000000000	-67.9474141991371
23.8400000000000	-67.9474141991371
23.8500000000000	-67.9474141991371
23.8600000000000	-67.9474141991371
23.8700000000000	-67.9474141991371
23.8800000000000	-67.9474141991371
23.8900000000000	-67.9474141991371
23.9000000000000	-67.9474141991371
23.9100000000000	-67.9474141991371
23.9200000000000	-67.9474141991371
23.9300000000000	-67.9474141991371
23.9400000000000	-67.9474141991371
23.9500000000000	-67.9474141991371
23.9600000000000	-67.9474141991371
23.9700000000000	-67.9474141991371
23.9800000000000	-67.9474141991371
23.9900000000000	-67.9474141991371
24	-67.9474141991371
24.0100000000000	-67.9474141991371
24.0200000000000	-67.9474141991371
24.0300000000000	-67.9474141991371
24.0400000000000	-67.9474141991371
24.0500000000000	-67.9474141991371
24.0600000000000	-67.9474141991371
24.0700000000000	-67.9474141991371
24.0800000000000	-67.9474141991371
24.0900000000000	-67.9474141991371
24.1000000000000	-67.9474141991371
24.1100000000000	-67.9474141991371
24.1200000000000	-67.9474141991371
24.1300000000000	-67.9474141991371
24.1400000000000	-67.9474141991371
24.1500000000000	-67.9474141991371
24.1600000000000	-67.9474141991371
24.1700000000000	-67.9474141991371
24.1800000000000	-67.9474141991371
24.1900000000000	-67.9474141991371
24.2000000000000	-67.9474141991371
24.2100000000000	-67.9474141991371
24.2200000000000	-67.9474141991371
24.2300000000000	-67.9474141991371
24.2400000000000	-67.9474141991371
24.2500000000000	-67.9474141991371
24.2600000000000	-67.9474141991371
24.2700000000000	-67.9474141991371
24.2800000000000	-67.9474141991371
24.2900000000000	-67.9474141991371
24.3000000000000	-67.9474141991371
24.3100000000000	-67.9474141991371
24.3200000000000	-67.9474141991371
24.3300000000000	-67.9474141991371
24.3400000000000	-67.9474141991371
24.3500000000000	-67.9474141991371
24.3600000000000	-67.9474141991371
24.3700000000000	-67.9474141991371
24.3800000000000	-67.9474141991371
24.3900000000000	-67.9474141991371
24.4000000000000	-67.9474141991371
24.4100000000000	-67.9474141991371
24.4200000000000	-67.9474141991371
24.4300000000000	-67.9474141991371
24.4400000000000	-67.9474141991371
24.4500000000000	-67.9474141991371
24.4600000000000	-67.9474141991371
24.4700000000000	-67.9474141991371
24.4800000000000	-67.9474141991371
24.4900000000000	-67.9474141991371
24.5000000000000	-67.9474141991371
24.5100000000000	-67.9474141991371
24.5200000000000	-67.9474141991371
24.5300000000000	-67.9474141991371
24.5400000000000	-67.9474141991371
24.5500000000000	-67.9474141991371
24.5600000000000	-67.9474141991371
24.5700000000000	-67.9474141991371
24.5800000000000	-67.9474141991371
24.5900000000000	-67.9474141991371
24.6000000000000	-67.9474141991371
24.6100000000000	-67.9474141991371
24.6200000000000	-67.9474141991371
24.6300000000000	-67.9474141991371
24.6400000000000	-67.9474141991371
24.6500000000000	-67.9474141991371
24.6600000000000	-67.9474141991371
24.6700000000000	-67.9474141991371
24.6800000000000	-67.9474141991371
24.6900000000000	-67.9474141991371
24.7000000000000	-67.9474141991371
24.7100000000000	-67.9474141991371
24.7200000000000	-67.9474141991371
24.7300000000000	-67.9474141991371
24.7400000000000	-67.9474141991371
24.7500000000000	-67.9474141991371
24.7600000000000	-67.9474141991371
24.7700000000000	-67.9474141991371
24.7800000000000	-67.9474141991371
24.7900000000000	-67.9474141991371
24.8000000000000	-67.9474141991371
24.8100000000000	-67.9474141991371
24.8200000000000	-67.9474141991371
24.8300000000000	-67.9474141991371
24.8400000000000	-67.9474141991371
24.8500000000000	-67.9474141991371
24.8600000000000	-67.9474141991371
24.8700000000000	-67.9474141991371
24.8800000000000	-67.9474141991371
24.8900000000000	-67.9474141991371
24.9000000000000	-67.9474141991371
24.9100000000000	-67.9474141991371
24.9200000000000	-67.9474141991371
24.9300000000000	-67.9474141991371
24.9400000000000	-67.9474141991371
24.9500000000000	-67.9474141991371
24.9600000000000	-67.9474141991371
24.9700000000000	-67.9474141991371
24.9800000000000	-67.9474141991371
24.9900000000000	-67.9474141991371
25	-67.9474141991371

==> figures/data/Psi/data_sum.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	932.482048822672
1.01000000000000	932.261269640170
1.02000000000000	932.034116435808
1.03000000000000	931.800604236016
1.04000000000000	931.560748081604
1.05000000000000	931.314563027609
1.06000000000000	931.062064143158
1.07000000000000	930.803266511336
1.08000000000000	930.538185229057
1.09000000000000	930.266835406899
1.10000000000000	929.989232168999
1.11000000000000	929.705390652891
1.12000000000000	929.415326009400
1.13000000000000	929.119053402472
1.14000000000000	928.816588009054
1.15000000000000	928.507945018960
1.16000000000000	928.193139634740
1.17000000000000	927.872187071525
1.18000000000000	927.545102556905
1.19000000000000	927.211901330802
1.20000000000000	926.872598645305
1.21000000000000	926.527209764575
1.22000000000000	926.175749964682
1.23000000000000	925.818234533471
1.24000000000000	925.454678770443
1.25000000000000	925.085097986611
1.26000000000000	924.709507504360
1.27000000000000	924.327922657328
1.28000000000000	923.940358790258
1.29000000000000	923.546831258874
1.30000000000000	923.147355429738
1.31000000000000	922.741946680123
1.32000000000000	922.330620397882
1.33000000000000	921.913391981308
1.34000000000000	921.490276839008
1.35000000000000	921.061290389760
1.36000000000000	920.626448062391
1.37000000000000	920.185765295640
1.38000000000000	919.739257538027
1.39000000000000	919.286940247725
1.40000000000000	918.828828892406
1.41000000000000	918.364938949144
1.42000000000000	917.895285904259
1.43000000000000	917.419885253191
1.44000000000000	916.938752500369
1.45000000000000	916.451903159090
1.46000000000000	915.959352751366
1.47000000000000	915.461116807818
1.48000000000000	914.957210867523
1.49000000000000	914.447650477904
1.50000000000000	913.932451194579
1.51000000000000	913.411628581253
1.52000000000000	912.885198209573
1.53000000000000	912.353175659005
1.54000000000000	911.815576516692
1.55000000000000	911.272416377351
1.56000000000000	910.723710843115
1.57000000000000	910.169475523418
1.58000000000000	909.609726034869
1.59000000000000	909.044478001124
1.60000000000000	908.473747052743
1.61000000000000	907.897548827074
1.62000000000000	907.315898968130
1.63000000000000	906.728813126444
1.64000000000000	906.136306958966
1.65000000000000	905.538396128897
1.66000000000000	904.935096305612
1.67000000000000	904.326423164491
1.68000000000000	903.712392386814
1.69000000000000	903.093019659627
1.70000000000000	902.468320675613
1.71000000000000	901.838311132971
1.72000000000000	901.203006735293
1.73000000000000	900.562423191434
1.74000000000000	899.916576215375
1.75000000000000	899.265481526119
1.76000000000000	898.609154847551
1.77000000000000	897.947611908316
1.78000000000000	897.280868441697
1.79000000000000	896.608940185492
1.80000000000000	895.931842881876
1.81000000000000	895.249592277290
1.82000000000000	894.562204122325
1.83000000000000	893.869694171569
1.84000000000000	893.172078183505
1.85000000000000	892.469371920398
1.86000000000000	891.761591148137
1.87000000000000	891.048751636146
1.88000000000000	890.330869157243
1.89000000000000	889.607959487516
1.90000000000000	888.880038406214
1.91000000000000	888.147121695614
1.92000000000000	887.409225140895
1.93000000000000	886.666364530037
1.94000000000000	885.918555653672
1.95000000000000	885.165814304978
1.96000000000000	884.408156279568
1.97000000000000	883.645597375342
1.98000000000000	882.878153392384
1.99000000000000	882.105840132846
2	881.328673400809
2.01000000000000	880.546669002178
2.02000000000000	879.759842744564
2.03000000000000	878.968210437151
2.04000000000000	878.171787890586
2.05000000000000	877.370590916858
2.06000000000000	876.564635329175
2.07000000000000	875.753936941854
2.08000000000000	874.938511570194
2.09000000000000	874.118375030357
2.10000000000000	873.293543139260
2.11000000000000	872.464031714451
2.12000000000000	871.629856573981
2.13000000000000	870.791033536303
2.14000000000000	869.947578420146
2.15000000000000	869.099507044404
2.16000000000000	868.246835228013
2.17000000000000	867.389578789830
2.18000000000000	866.527753548529
2.19000000000000	865.661375322480
2.20000000000000	864.790459929628
2.21000000000000	863.915023187381
2.22000000000000	863.035080912495
2.23000000000000	862.150648920963
2.24000000000000	861.261743027888
2.25000000000000	860.368379047378
2.26000000000000	859.470572792430
2.27000000000000	858.568340074817
2.28000000000000	857.661696704967
2.29000000000000	856.750658491849
2.30000000000000	855.835241242879
2.31000000000000	854.915460763776
2.32000000000000	853.991332858473
2.33000000000000	853.062873328991
2.34000000000000	852.130097975328
2.35000000000000	851.193022595360
2.36000000000000	850.251662984708
2.37000000000000	849.306034936633
2.38000000000000	848.356154241944
2.39000000000000	847.402036688842
2.40000000000000	846.443698062864
2.41000000000000	845.481154146725
2.42000000000000	844.514420720236
2.43000000000000	843.543513560177
2.44000000000000	842.568448440199
2.45000000000000	841.589241130705
2.46000000000000	840.605907398738
2.47000000000000	839.618463007887
2.48000000000000	838.626923718165
2.49000000000000	837.631305285886
2.50000000000000	836.631623463596
2.51000000000000	835.627893999922
2.52000000000000	834.620132639494
2.53000000000000	833.608355122818
2.54000000000000	832.592577186171
2.55000000000000	831.572814561509
2.56000000000000	830.549082976335
2.57000000000000	829.521398153610
2.58000000000000	828.489775811641
2.59000000000000	827.454231663972
2.60000000000000	826.414781419278
2.61000000000000	825.371440781266
2.62000000000000	824.324225448551
2.63000000000000	823.273151114576
2.64000000000000	822.218233467480
2.65000000000000	821.159488190015
2.66000000000000	820.096930959425
2.67000000000000	819.030577447350
2.68000000000000	817.960443319719
2.69000000000000	816.886544236648
2.70000000000000	815.808895852328
2.71000000000000	814.727513814932
2.72000000000000	813.642413766506
2.73000000000000	812.553611342869
2.74000000000000	811.461122173497
2.75000000000000	810.364961881443
2.76000000000000	809.265146083214
2.77000000000000	808.161690388680
2.78000000000000	807.054610400971
2.79000000000000	805.943921716366
2.80000000000000	804.829639924210
2.81000000000000	803.711780606785
2.82000000000000	802.590359339246
2.83000000000000	801.465391689479
2.84000000000000	800.336893218042
2.85000000000000	799.204879478027
2.86000000000000	798.069366014982
2.87000000000000	796.930368366814
2.88000000000000	795.787902063677
2.89000000000000	794.641982627873
2.90000000000000	793.492625573761
2.91000000000000	792.339846407670
2.92000000000000	791.183660627755
2.93000000000000	790.024083723965
2.94000000000000	788.861131177878
2.95000000000000	787.694818462663
2.96000000000000	786.525161042939
2.97000000000000	785.352174374693
2.98000000000000	784.175873905192
2.99000000000000	782.996275072876
3	781.813393307265
3.01000000000000	780.627244028859
3.02000000000000	779.437842649046
3.03000000000000	778.245204570012
3.04000000000000	777.049345184634
3.05000000000000	775.850279876386
3.06000000000000	774.648024019266
3.07000000000000	773.442592977664
3.08000000000000	772.234002106304
3.09000000000000	771.022266750128
3.10000000000000	769.807402244206
3.11000000000000	768.589423913656
3.12000000000000	767.368347073524
3.13000000000000	766.144187028723
3.14000000000000	764.916959073915
3.15000000000000	763.686678493433
3.16000000000000	762.453360561180
3.17000000000000	761.217020540552
3.18000000000000	759.977673684324
3.19000000000000	758.735335234575
3.20000000000000	757.490020422593
3.21000000000000	756.241744468789
3.22000000000000	754.990522582596
3.23000000000000	753.736369962385
3.24000000000000	752.479301795371
3.25000000000000	751.219333257537
3.26000000000000	749.956479513525
3.27000000000000	748.690755716561
3.28000000000000	747.422177008361
3.29000000000000	746.150758519042
3.30000000000000	744.876515367036
3.31000000000000	743.599462658999
3.32000000000000	742.319615489726
3.33000000000000	741.036988942061
3.34000000000000	739.751598086811
3.35000000000000	738.463457982663
3.36000000000000	737.172583676092
3.37000000000000	735.878990201275
3.38000000000000	734.582692580002
3.39000000000000	733.283705821601
3.40000000000000	731.982044922845
3.41000000000000	730.677724867861
3.42000000000000	729.370760628058
3.43000000000000	728.061167162036
3.44000000000000	726.748959415490
3.45000000000000	725.434152321153
3.46000000000000	724.116760798683
3.47000000000000	722.796799754599
3.48000000000000	721.474284082188
3.49000000000000	720.149228661427
3.50000000000000	718.821648358894
3.51000000000000	717.491558027690
3.52000000000000	716.158972507362
3.53000000000000	714.823906623808
3.54000000000000	713.486375189204
3.55000000000000	712.146393001924
3.56000000000000	710.803974846451
3.57000000000000	709.459135493304
3.58000000000000	708.111889698950
3.59000000000000	706.762252205733
3.60000000000000	705.410237741788
3.61000000000000	704.055861020954
3.62000000000000	702.699136742715
3.63000000000000	701.340079592097
3.64000000000000	699.978704239607
3.65000000000000	698.615025341145
3.66000000000000	697.249057537920
3.67000000000000	695.880815456396
3.68000000000000	694.510313708189
3.69000000000000	693.137566889991
3.70000000000000	691.762589583516
3.71000000000000	690.385396355394
3.72000000000000	689.006001757114
3.73000000000000	687.624420324940
3.74000000000000	686.240666579831
3.75000000000000	684.854755027376
3.76000000000000	683.466700157707
3.77000000000000	682.076516445431
3.78000000000000	680.684218349558
3.79000000000000	679.289820313406
3.80000000000000	677.893336764558
3.81000000000000	676.494782114762
3.82000000000000	675.094170759867
3.83000000000000	673.691517079748
3.84000000000000	672.286835438239
3.85000000000000	670.880140183043
3.86000000000000	669.471445645681
3.87000000000000	668.060766141403
3.88000000000000	666.648115969121
3.89000000000000	665.233509411339
3.90000000000000	663.816960734079
3.91000000000000	662.398484186808
3.92000000000000	660.978094002374
3.93000000000000	659.555804396921
3.94000000000000	658.131629569836
3.95000000000000	656.705583703671
3.96000000000000	655.277680964064
3.97000000000000	653.847935499688
3.98000000000000	652.416361442156
3.99000000000000	650.982972905980
4	649.547783988481
4.01000000000000	648.110808769736
4.02000000000000	646.672061312494
4.03000000000000	645.231555662116
4.04000000000000	643.789305846514
4.05000000000000	642.345325876061
4.06000000000000	640.899629743565
4.07000000000000	639.452231424148
4.08000000000000	638.003144875229
4.09000000000000	636.552384036420
4.10000000000000	635.099962829490
4.11000000000000	633.645895158272
4.12000000000000	632.190194908626
4.13000000000000	630.732875948339
4.14000000000000	629.273952127100
4.15000000000000	627.813437276398
4.16000000000000	626.351345209480
4.17000000000000	624.887689721287
4.18000000000000	623.422484588376
4.19000000000000	621.955743568869
4.20000000000000	620.487480402380
4.21000000000000	619.017708809970
4.22000000000000	617.546442494056
4.23000000000000	616.073695138375
4.24000000000000	614.599480407903
4.25000000000000	613.123811948811
4.26000000000000	611.646703388383
4.27000000000000	610.168168334973
4.28000000000000	608.688220377931
4.29000000000000	607.206873087551
4.30000000000000	605.724140015007
4.31000000000000	604.240034692288
4.32000000000000	602.754570632143
4.33000000000000	601.267761328029
4.34000000000000	599.779620254034
4.35000000000000	598.290160864835
4.36000000000000	596.799396595628
4.37000000000000	595.307340862070
4.38000000000000	593.814007060233
4.39000000000000	592.319408566531
4.40000000000000	590.823558737669
4.41000000000000	589.326470910582
4.42000000000000	587.828158402386
4.43000000000000	586.328634510313
4.44000000000000	584.827912511662
4.45000000000000	583.326005663733
4.46000000000000	581.822927203778
4.47000000000000	580.318690348936
4.48000000000000	578.813308296200
4.49000000000000	577.306794222337
4.50000000000000	575.799161283846
4.51000000000000	574.290422616897
4.52000000000000	572.780591337281
4.53000000000000	571.269680540355
4.54000000000000	569.757703300994
4.55000000000000	568.244672673520
4.56000000000000	566.730601691668
4.57000000000000	565.215503368531
4.58000000000000	563.699390696489
4.59000000000000	562.182276647174
4.60000000000000	560.664174171422
4.61000000000000	559.145096199199
4.62000000000000	557.625055639572
4.63000000000000	556.104065380645
4.64000000000000	554.582138289516
4.65000000000000	553.059287212215
4.66000000000000	551.535524973664
4.67000000000000	550.010864377631
4.68000000000000	548.485318206656
4.69000000000000	546.958899222033
4.70000000000000	545.431620163735
4.71000000000000	543.903493750388
4.72000000000000	542.374532679198
4.73000000000000	540.844749625916
4.74000000000000	539.314157244795
4.75000000000000	537.782768168527
4.76000000000000	536.250595008209
4.77000000000000	534.717650353286
4.78000000000000	533.183946771515
4.79000000000000	531.649496808902
4.80000000000000	530.114312989668
4.81000000000000	528.578407816203
4.82000000000000	527.041793769012
4.83000000000000	525.504483306676
4.84000000000000	523.966488865800
4.85000000000000	522.427822860976
4.86000000000000	520.888497684735
4.87000000000000	519.348525707495
4.88000000000000	517.807919277526
4.89000000000000	516.266690720909
4.90000000000000	514.724852341481
4.91000000000000	513.182416420784
4.92000000000000	511.639395218057
4.93000000000000	510.095800970160
4.94000000000000	508.551645891535
4.95000000000000	507.006942174182
4.96000000000000	505.461701987593
4.97000000000000	503.915937478729
4.98000000000000	502.369660771971
4.99000000000000	500.822883969078
5	499.275619149143
5.01000000000000	497.727878368563
5.02000000000000	496.179673660988
5.03000000000000	494.631017037282
5.04000000000000	493.081920485489
5.05000000000000	491.532395970780
5.06000000000000	489.982455435444
5.07000000000000	488.432110798801
5.08000000000000	486.881373957211
5.09000000000000	485.330256784000
5.10000000000000	483.778771129447
5.11000000000000	482.226928820724
5.12000000000000	480.674741661879
5.13000000000000	479.122221433776
5.14000000000000	477.569379894085
5.15000000000000	476.016228777216
5.16000000000000	474.462779794302
5.17000000000000	472.909044633153
5.18000000000000	471.355034958236
5.19000000000000	469.800762410608
5.20000000000000	468.246238607910
5.21000000000000	466.691475144315
5.22000000000000	465.136483590504
5.23000000000000	463.581275493613
5.24000000000000	462.025862377225
5.25000000000000	460.470255741310
5.26000000000000	458.914467062204
5.27000000000000	457.358507792586
5.28000000000000	455.802389361405
5.29000000000000	454.246123173896
5.30000000000000	452.689720611514
5.31000000000000	451.133193031914
5.32000000000000	449.576551768917
5.33000000000000	448.019808132469
5.34000000000000	446.462973408622
5.35000000000000	444.906058859498
5.36000000000000	443.349075723255
5.37000000000000	441.792035214048
5.38000000000000	440.234948522025
5.39000000000000	438.677826813262
5.40000000000000	437.120681229756
5.41000000000000	435.563522889384
5.42000000000000	434.006362885879
5.43000000000000	432.449212288802
5.44000000000000	430.892082143502
5.45000000000000	429.334983471093
5.46000000000000	427.777927268429
5.47000000000000	426.220924508074
5.48000000000000	424.663986138261
5.49000000000000	423.107123082893
5.50000000000000	421.550346241479
5.51000000000000	419.993666489132
5.52000000000000	418.437094676528
5.53000000000000	416.880641629896
5.54000000000000	415.324318150967
5.55000000000000	413.768135016966
5.56000000000000	412.212102980587
5.57000000000000	410.656232769942
5.58000000000000	409.100535088570
5.59000000000000	407.545020615388
5.60000000000000	405.989700004669
5.61000000000000	404.434583886022
5.62000000000000	402.879682864370
5.63000000000000	401.325007519916
5.64000000000000	399.770568408126
5.65000000000000	398.216376059700
5.66000000000000	396.662440980552
5.67000000000000	395.108773651787
5.68000000000000	393.555384529670
5.69000000000000	392.002284045619
5.70000000000000	390.449482606165
5.71000000000000	388.896990592936
5.72000000000000	387.344818362634
5.73000000000000	385.792976247025
5.74000000000000	384.241474552894
5.75000000000000	382.690323562046
5.76000000000000	381.139533531266
5.77000000000000	379.589114692315
5.78000000000000	378.039077251892
5.79000000000000	376.489431391630
5.80000000000000	374.940187268069
5.81000000000000	373.391355012628
5.82000000000000	371.842944731594
5.83000000000000	370.294966506109
5.84000000000000	368.747430392129
5.85000000000000	367.200346420431
5.86000000000000	365.653724596578
5.87000000000000	364.107574900899
5.88000000000000	362.561907288481
5.89000000000000	361.016731689146
5.90000000000000	359.472058007425
5.91000000000000	357.927896122561
5.92000000000000	356.384255888471
5.93000000000000	354.841147133737
5.94000000000000	353.298579661589
5.95000000000000	351.756563249893
5.96000000000000	350.215107651127
5.97000000000000	348.674222592359
5.98000000000000	347.133917775258
5.99000000000000	345.594202876048
6	344.055087545506
6.01000000000000	342.516581408945
6.02000000000000	340.978694066207
6.03000000000000	339.441435091630
6.04000000000000	337.904814034057
6.05000000000000	336.368840416797
6.06000000000000	334.833523737629
6.07000000000000	333.298873468788
6.08000000000000	331.764899056935
6.09000000000000	330.231609923165
6.10000000000000	328.699015462972
6.11000000000000	327.167125046260
6.12000000000000	325.635948017314
6.13000000000000	324.105493694789
6.14000000000000	322.575771371697
6.15000000000000	321.046790315416
6.16000000000000	319.518559767638
6.17000000000000	317.991088944403
6.18000000000000	316.464387036053
6.19000000000000	314.938463207228
6.20000000000000	313.413326596877
6.21000000000000	311.888986318221
6.22000000000000	310.365451458756
6.23000000000000	308.842731080236
6.24000000000000	307.320834218677
6.25000000000000	305.799769884323
6.26000000000000	304.279547061668
6.27000000000000	302.760174709424
6.28000000000000	301.241661760505
6.29000000000000	299.724017122049
6.30000000000000	298.207249675388
6.31000000000000	296.691368276042
6.32000000000000	295.176381753709
6.33000000000000	293.662298912267
6.34000000000000	292.149128529762
6.35000000000000	290.636879358394
6.36000000000000	289.125560124517
6.37000000000000	287.615179528630
6.38000000000000	286.105746245368
6.39000000000000	284.597268923506
6.40000000000000	283.089756185941
6.41000000000000	281.583216629683
6.42000000000000	280.077658825871
6.43000000000000	278.573091319737
6.44000000000000	277.069522630626
6.45000000000000	275.566961251977
6.46000000000000	274.065415651326
6.47000000000000	272.564894270291
6.48000000000000	271.065405524581
6.49000000000000	269.566957803982
6.50000000000000	268.069559472357
6.51000000000000	266.573218867640
6.52000000000000	265.077944301826
6.53000000000000	263.583744060992
6.54000000000000	262.090626405262
6.55000000000000	260.598599568819
6.56000000000000	259.107671759921
6.57000000000000	257.617851160853
6.58000000000000	256.129145927964
6.59000000000000	254.641564191656
6.60000000000000	253.155114056376
6.61000000000000	251.669803600609
6.62000000000000	250.185640876895
6.63000000000000	248.702633911806
6.64000000000000	247.220790705967
6.65000000000000	245.740119234029
6.66000000000000	244.260627444701
6.67000000000000	242.782323260719
6.68000000000000	241.305214578863
6.69000000000000	239.829309269952
6.70000000000000	238.354615178843
6.71000000000000	236.881140124443
6.72000000000000	235.408891899684
6.73000000000000	233.937878271549
6.74000000000000	232.468106981058
6.75000000000000	230.999585743286
6.76000000000000	229.532322247343
6.77000000000000	228.066324156384
6.78000000000000	226.601599107621
6.79000000000000	225.138154712317
6.80000000000000	223.675998555778
6.81000000000000	222.215138197367
6.82000000000000	220.755581170516
6.83000000000000	219.297334982710
6.84000000000000	217.840407115497
6.85000000000000	216.384805024488
6.86000000000000	214.930536139378
6.87000000000000	213.477607863922
6.88000000000000	212.026027575959
6.89000000000000	210.575802627408
6.90000000000000	209.126940344281
6.91000000000000	207.679448026670
6.92000000000000	206.233332948764
6.93000000000000	204.788602358863
6.94000000000000	203.345263479354
6.95000000000000	201.903323506750
6.96000000000000	200.462789611671
6.97000000000000	199.023668938859
6.98000000000000	197.585968607181
6.99000000000000	196.149695709642
7	194.714857313381
7.01000000000000	193.281460459683
7.02000000000000	191.849512163989
7.03000000000000	190.419019415891
7.04000000000000	188.989989179151
7.05000000000000	187.562428391706
7.06000000000000	186.136343965666
7.07000000000000	184.711742787327
7.08000000000000	183.288631717187
7.09000000000000	181.867017589947
7.10000000000000	180.446907214508
7.11000000000000	179.028307373997
7.12000000000000	177.611224825775
7.13000000000000	176.195666301422
7.14000000000000	174.781638506775
7.15000000000000	173.369148121923
7.16000000000000	171.958201801215
7.17000000000000	170.548806173270
7.18000000000000	169.140967840992
7.19000000000000	167.734693381571
7.20000000000000	166.329989346509
7.21000000000000	164.926862261604
7.22000000000000	163.525318626986
7.23000000000000	162.125364917111
7.24000000000000	160.727007580782
7.25000000000000	159.330253041143
7.26000000000000	157.935107695721
7.27000000000000	156.541577916397
7.28000000000000	155.149670049453
7.29000000000000	153.759390415561
7.30000000000000	152.370745309800
7.31000000000000	150.983741001681
7.32000000000000	149.598383735134
7.33000000000000	148.214679728543
7.34000000000000	146.832635174745
7.35000000000000	145.452256241049
7.36000000000000	144.073549069251
7.37000000000000	142.696519775627
7.38000000000000	141.321174450975
7.39000000000000	139.947519160607
7.40000000000000	138.575559944377
7.41000000000000	137.205302816682
7.42000000000000	135.836753766476
7.43000000000000	134.469918757301
7.44000000000000	133.104803727280
7.45000000000000	131.741414589139
7.46000000000000	130.379757230221
7.47000000000000	129.019837512512
7.48000000000000	127.661661272632
7.49000000000000	126.305234321875
7.50000000000000	124.950562446205
7.51000000000000	123.597651406275
7.52000000000000	122.246506937453
7.53000000000000	120.897134749833
7.54000000000000	119.549540528233
7.55000000000000	118.203729932234
7.56000000000000	116.859708596193
7.57000000000000	115.517482129249
7.58000000000000	114.177056115338
7.59000000000000	112.838436113224
7.60000000000000	111.501627656496
7.61000000000000	110.166636253613
7.62000000000000	108.833467387883
7.63000000000000	107.502126517516
7.64000000000000	106.172619075622
7.65000000000000	104.844950470221
7.66000000000000	103.519126084294
7.67000000000000	102.195151275755
7.68000000000000	100.873031377508
7.69000000000000	99.5527716974434
7.70000000000000	98.2343775184588
7.71000000000000	96.9178540984876
7.72000000000000	95.6032066705007
7.73000000000000	94.2904404425487
7.74000000000000	92.9795605977564
7.75000000000000	91.6705722943495
7.76000000000000	90.3634806656871
7.77000000000000	89.0582908202533
7.78000000000000	87.7550078417118
7.79000000000000	86.4536367888925
7.80000000000000	85.1541826958372
7.81000000000000	83.8566505717947
7.82000000000000	82.5610454012626
7.83000000000000	81.2673721439925
7.84000000000000	79.9756357350226
7.85000000000000	78.6858410846855
7.86000000000000	77.3979930786374
7.87000000000000	76.1120965778810
7.88000000000000	74.8281564187671
7.89000000000000	73.5461774130385
7.90000000000000	72.2661643478481
7.91000000000000	70.9881219857662
7.92000000000000	69.7120550648101
7.93000000000000	68.4379682984708
7.94000000000000	67.1658663757252
7.95000000000000	65.8957539610658
7.96000000000000	64.6276356945102
7.97000000000000	63.3615161916401
7.98000000000000	62.0974000436175
7.99000000000000	60.8352918171934
8	59.5751960547482
8.01000000000000	58.3171172743063
8.02000000000000	57.0610599695648
8.03000000000000	55.8070286099084
8.04000000000000	54.5550276404286
8.05000000000000	53.3050614819645
8.06000000000000	52.0571345311117
8.07000000000000	50.8112511602489
8.08000000000000	49.5674157175625
8.09000000000000	48.3256325270659
8.10000000000000	47.0859058886338
8.11000000000000	45.8482400780135
8.12000000000000	44.6126393468606
8.13000000000000	43.3791079227529
8.14000000000000	42.1476500092140
8.15000000000000	40.9182697857577
8.16000000000000	39.6909714078876
8.17000000000000	38.4657590071300
8.18000000000000	37.2426366910697
8.19000000000000	36.0216085433580
8.20000000000000	34.8026786237454
8.21000000000000	33.5858509681161
8.22000000000000	32.3711295884917
8.23000000000000	31.1585184730784
8.24000000000000	29.9480215862794
8.25000000000000	28.7396428687244
8.26000000000000	27.5333862372994
8.27000000000000	26.3292555851582
8.28000000000000	25.1272547817737
8.29000000000000	23.9273876729385
8.30000000000000	22.7296580808062
8.31000000000000	21.5340698039081
8.32000000000000	20.3406266171973
8.33000000000000	19.1493322720437
8.34000000000000	17.9601904963023
8.35000000000000	16.7732049942969
8.36000000000000	15.5883794468850
8.37000000000000	14.4057175114619
8.38000000000000	13.2252228219887
8.39000000000000	12.0468989890284
8.40000000000000	10.8707495997725
8.41000000000000	9.69677821806424
8.42000000000000	8.52498838442952
8.43000000000000	7.35538361609386
8.44000000000000	6.18796740703596
8.45000000000000	5.02274322798046
8.46000000000000	3.85971452645707
8.47000000000000	2.69888472681708
8.48000000000000	1.54025723024996
8.49000000000000	0.383835414836682
8.50000000000000	-0.770377364449843
8.51000000000000	-1.92237777568913
8.52000000000000	-3.07216251000729
8.53000000000000	-4.21972828152440
8.54000000000000	-5.36507182735920
8.55000000000000	-6.50818990756030
8.56000000000000	-7.64907930510921
8.57000000000000	-8.78773682587849
8.58000000000000	-9.92415929858962
8.59000000000000	-11.0583435748097
8.60000000000000	-12.1902865289077
8.61000000000000	-13.3199850580145
8.62000000000000	-14.4474360820155
8.63000000000000	-15.5726365435051
8.64000000000000	-16.6955834077665
8.65000000000000	-17.8162736627227
8.66000000000000	-18.9347043189339
8.67000000000000	-20.0508724095452
8.68000000000000	-21.1647749902622
8.69000000000000	-22.2764091393301
8.70000000000000	-23.3857719574968
8.71000000000000	-24.4928605679643
8.72000000000000	-25.5976721163965
8.73000000000000	-26.7002037708425
8.74000000000000	-27.8004527217562
8.75000000000000	-28.8984161819157
8.76000000000000	-29.9940913864301
8.77000000000000	-31.0874755926790
8.78000000000000	-32.1785660803056
8.79000000000000	-33.2673601511728
8.80000000000000	-34.3538551293320
8.81000000000000	-35.4380483609929
8.82000000000000	-36.5199372144938
8.83000000000000	-37.5995190802710
8.84000000000000	-38.6767913708143
8.85000000000000	-39.7517515206543
8.86000000000000	-40.8243969863155
8.87000000000000	-41.8947252462897
8.88000000000000	-42.9627338010058
8.89000000000000	-44.0284201728004
8.90000000000000	-45.0917819058619
8.91000000000000	-46.1528165662349
8.92000000000000	-47.2115217417590
8.93000000000000	-48.2678950420508
8.94000000000000	-49.3219340984611
8.95000000000000	-50.3736365640523
8.96000000000000	-51.4230001135598
8.97000000000000	-52.4700224433533
8.98000000000000	-53.5147012714170
8.99000000000000	-54.5570343373093
9	-55.5970194021243
9.01000000000000	-56.6346542484673
9.02000000000000	-57.6699366804187
9.03000000000000	-58.7028645234984
9.04000000000000	-59.7334356246315
9.05000000000000	-60.7616478521199
9.06000000000000	-61.7874990956069
9.07000000000000	-62.8109872660345
9.08000000000000	-63.8321102956171
9.09000000000000	-64.8508661378207
9.10000000000000	-65.8672527672997
9.11000000000000	-66.8812681798852
9.12000000000000	-67.8929103925410
9.13000000000000	-67.9474141991371
9.14000000000000	-67.9474141991371
9.15000000000000	-67.9474141991371
9.16000000000000	-67.9474141991371
9.17000000000000	-67.9474141991371
9.18000000000000	-67.9474141991371
9.19000000000000	-67.9474141991371
9.20000000000000	-67.9474141991371
9.21000000000000	-67.9474141991371
9.22000000000000	-67.9474141991371
9.23000000000000	-67.9474141991371
9.24000000000000	-67.9474141991371
9.25000000000000	-67.9474141991371
9.26000000000000	-67.9474141991371
9.27000000000000	-67.9474141991371
9.28000000000000	-67.9474141991371
9.29000000000000	-67.9474141991371
9.30000000000000	-67.9474141991371
9.31000000000000	-67.9474141991371
9.32000000000000	-67.9474141991371
9.33000000000000	-67.9474141991371
9.34000000000000	-67.9474141991371
9.35000000000000	-67.9474141991371
9.36000000000000	-67.9474141991371
9.37000000000000	-67.9474141991371
9.38000000000000	-67.9474141991371
9.39000000000000	-67.9474141991371
9.40000000000000	-67.9474141991371
9.41000000000000	-67.9474141991371
9.42000000000000	-67.9474141991371
9.43000000000000	-67.9474141991371
9.44000000000000	-67.9474141991371
9.45000000000000	-67.9474141991371
9.46000000000000	-67.9474141991371
9.47000000000000	-67.9474141991371
9.48000000000000	-67.9474141991371
9.49000000000000	-67.9474141991371
9.50000000000000	-67.9474141991371
9.51000000000000	-67.9474141991371
9.52000000000000	-67.9474141991371
9.53000000000000	-67.9474141991371
9.54000000000000	-67.9474141991371
9.55000000000000	-67.9474141991371
9.56000000000000	-67.9474141991371
9.57000000000000	-67.9474141991371
9.58000000000000	-67.9474141991371
9.59000000000000	-67.9474141991371
9.60000000000000	-67.9474141991371
9.61000000000000	-67.9474141991371
9.62000000000000	-67.9474141991371
9.63000000000000	-67.9474141991371
9.64000000000000	-67.9474141991371
9.65000000000000	-67.9474141991371
9.66000000000000	-67.9474141991371
9.67000000000000	-67.9474141991371
9.68000000000000	-67.9474141991371
9.69000000000000	-67.9474141991371
9.70000000000000	-67.9474141991371
9.71000000000000	-67.9474141991371
9.72000000000000	-67.9474141991371
9.73000000000000	-67.9474141991371
9.74000000000000	-67.9474141991371
9.75000000000000	-67.9474141991371
9.76000000000000	-67.9474141991371
9.77000000000000	-67.9474141991371
9.78000000000000	-67.9474141991371
9.79000000000000	-67.9474141991371
9.80000000000000	-67.9474141991371
9.81000000000000	-67.9474141991371
9.82000000000000	-67.9474141991371
9.83000000000000	-67.9474141991371
9.84000000000000	-67.9474141991371
9.85000000000000	-67.9474141991371
9.86000000000000	-67.9474141991371
9.87000000000000	-67.9474141991371
9.88000000000000	-67.9474141991371
9.89000000000000	-67.9474141991371
9.90000000000000	-67.9474141991371
9.91000000000000	-67.9474141991371
9.92000000000000	-67.9474141991371
9.93000000000000	-67.9474141991371
9.94000000000000	-67.9474141991371
9.95000000000000	-67.9474141991371
9.96000000000000	-67.9474141991371
9.97000000000000	-67.9474141991371
9.98000000000000	-67.9474141991371
9.99000000000000	-67.9474141991371
10	-67.9474141991371
10.0100000000000	-67.9474141991371
10.0200000000000	-67.9474141991371
10.0300000000000	-67.9474141991371
10.0400000000000	-67.9474141991371
10.0500000000000	-67.9474141991371
10.0600000000000	-67.9474141991371
10.0700000000000	-67.9474141991371
10.0800000000000	-67.9474141991371
10.0900000000000	-67.9474141991371
10.1000000000000	-67.9474141991371
10.1100000000000	-67.9474141991371
10.1200000000000	-67.9474141991371
10.1300000000000	-67.9474141991371
10.1400000000000	-67.9474141991371
10.1500000000000	-67.9474141991371
10.1600000000000	-67.9474141991371
10.1700000000000	-67.9474141991371
10.1800000000000	-67.9474141991371
10.1900000000000	-67.9474141991371
10.2000000000000	-67.9474141991371
10.2100000000000	-67.9474141991371
10.2200000000000	-67.9474141991371
10.2300000000000	-67.9474141991371
10.2400000000000	-67.9474141991371
10.2500000000000	-67.9474141991371
10.2600000000000	-67.9474141991371
10.2700000000000	-67.9474141991371
10.2800000000000	-67.9474141991371
10.2900000000000	-67.9474141991371
10.3000000000000	-67.9474141991371
10.3100000000000	-67.9474141991371
10.3200000000000	-67.9474141991371
10.3300000000000	-67.9474141991371
10.3400000000000	-67.9474141991371
10.3500000000000	-67.9474141991371
10.3600000000000	-67.9474141991371
10.3700000000000	-67.9474141991371
10.3800000000000	-67.9474141991371
10.3900000000000	-67.9474141991371
10.4000000000000	-67.9474141991371
10.4100000000000	-67.9474141991371
10.4200000000000	-67.9474141991371
10.4300000000000	-67.9474141991371
10.4400000000000	-67.9474141991371
10.4500000000000	-67.9474141991371
10.4600000000000	-67.9474141991371
10.4700000000000	-67.9474141991371
10.4800000000000	-67.9474141991371
10.4900000000000	-67.9474141991371
10.5000000000000	-67.9474141991371
10.5100000000000	-67.9474141991371
10.5200000000000	-67.9474141991371
10.5300000000000	-67.9474141991371
10.5400000000000	-67.9474141991371
10.5500000000000	-67.9474141991371
10.5600000000000	-67.9474141991371
10.5700000000000	-67.9474141991371
10.5800000000000	-67.9474141991371
10.5900000000000	-67.9474141991371
10.6000000000000	-67.9474141991371
10.6100000000000	-67.9474141991371
10.6200000000000	-67.9474141991371
10.6300000000000	-67.9474141991371
10.6400000000000	-67.9474141991371
10.6500000000000	-67.9474141991371
10.6600000000000	-67.9474141991371
10.6700000000000	-67.9474141991371
10.6800000000000	-67.9474141991371
10.6900000000000	-67.9474141991371
10.7000000000000	-67.9474141991371
10.7100000000000	-67.9474141991371
10.7200000000000	-67.9474141991371
10.7300000000000	-67.9474141991371
10.7400000000000	-67.9474141991371
10.7500000000000	-67.9474141991371
10.7600000000000	-67.9474141991371
10.7700000000000	-67.9474141991371
10.7800000000000	-67.9474141991371
10.7900000000000	-67.9474141991371
10.8000000000000	-67.9474141991371
10.8100000000000	-67.9474141991371
10.8200000000000	-67.9474141991371
10.8300000000000	-67.9474141991371
10.8400000000000	-67.9474141991371
10.8500000000000	-67.9474141991371
10.8600000000000	-67.9474141991371
10.8700000000000	-67.9474141991371
10.8800000000000	-67.9474141991371
10.8900000000000	-67.9474141991371
10.9000000000000	-67.9474141991371
10.9100000000000	-67.9474141991371
10.9200000000000	-67.9474141991371
10.9300000000000	-67.9474141991371
10.9400000000000	-67.9474141991371
10.9500000000000	-67.9474141991371
10.9600000000000	-67.9474141991371
10.9700000000000	-67.9474141991371
10.9800000000000	-67.9474141991371
10.9900000000000	-67.9474141991371
11	-67.9474141991371
11.0100000000000	-67.9474141991371
11.0200000000000	-67.9474141991371
11.0300000000000	-67.9474141991371
11.0400000000000	-67.9474141991371
11.0500000000000	-67.9474141991371
11.0600000000000	-67.9474141991371
11.0700000000000	-67.9474141991371
11.0800000000000	-67.9474141991371
11.0900000000000	-67.9474141991371
11.1000000000000	-67.9474141991371
11.1100000000000	-67.9474141991371
11.1200000000000	-67.9474141991371
11.1300000000000	-67.9474141991371
11.1400000000000	-67.9474141991371
11.1500000000000	-67.9474141991371
11.1600000000000	-67.9474141991371
11.1700000000000	-67.9474141991371
11.1800000000000	-67.9474141991371
11.1900000000000	-67.9474141991371
11.2000000000000	-67.9474141991371
11.2100000000000	-67.9474141991371
11.2200000000000	-67.9474141991371
11.2300000000000	-67.9474141991371
11.2400000000000	-67.9474141991371
11.2500000000000	-67.9474141991371
11.2600000000000	-67.9474141991371
11.2700000000000	-67.9474141991371
11.2800000000000	-67.9474141991371
11.2900000000000	-67.9474141991371
11.3000000000000	-67.9474141991371
11.3100000000000	-67.9474141991371
11.3200000000000	-67.9474141991371
11.3300000000000	-67.9474141991371
11.3400000000000	-67.9474141991371
11.3500000000000	-67.9474141991371
11.3600000000000	-67.9474141991371
11.3700000000000	-67.9474141991371
11.3800000000000	-67.9474141991371
11.3900000000000	-67.9474141991371
11.4000000000000	-67.9474141991371
11.4100000000000	-67.9474141991371
11.4200000000000	-67.9474141991371
11.4300000000000	-67.9474141991371
11.4400000000000	-67.9474141991371
11.4500000000000	-67.9474141991371
11.4600000000000	-67.9474141991371
11.4700000000000	-67.9474141991371
11.4800000000000	-67.9474141991371
11.4900000000000	-67.9474141991371
11.5000000000000	-67.9474141991371
11.5100000000000	-67.9474141991371
11.5200000000000	-67.9474141991371
11.5300000000000	-67.9474141991371
11.5400000000000	-67.9474141991371
11.5500000000000	-67.9474141991371
11.5600000000000	-67.9474141991371
11.5700000000000	-67.9474141991371
11.5800000000000	-67.9474141991371
11.5900000000000	-67.9474141991371
11.6000000000000	-67.9474141991371
11.6100000000000	-67.9474141991371
11.6200000000000	-67.9474141991371
11.6300000000000	-67.9474141991371
11.6400000000000	-67.9474141991371
11.6500000000000	-67.9474141991371
11.6600000000000	-67.9474141991371
11.6700000000000	-67.9474141991371
11.6800000000000	-67.9474141991371
11.6900000000000	-67.9474141991371
11.7000000000000	-67.9474141991371
11.7100000000000	-67.9474141991371
11.7200000000000	-67.9474141991371
11.7300000000000	-67.9474141991371
11.7400000000000	-67.9474141991371
11.7500000000000	-67.9474141991371
11.7600000000000	-67.9474141991371
11.7700000000000	-67.9474141991371
11.7800000000000	-67.9474141991371
11.7900000000000	-67.9474141991371
11.8000000000000	-67.9474141991371
11.8100000000000	-67.9474141991371
11.8200000000000	-67.9474141991371
11.8300000000000	-67.9474141991371
11.8400000000000	-67.9474141991371
11.8500000000000	-67.9474141991371
11.8600000000000	-67.9474141991371
11.8700000000000	-67.9474141991371
11.8800000000000	-67.9474141991371
11.8900000000000	-67.9474141991371
11.9000000000000	-67.9474141991371
11.9100000000000	-67.9474141991371
11.9200000000000	-67.9474141991371
11.9300000000000	-67.9474141991371
11.9400000000000	-67.9474141991371
11.9500000000000	-67.9474141991371
11.9600000000000	-67.9474141991371
11.9700000000000	-67.9474141991371
11.9800000000000	-67.9474141991371
11.9900000000000	-67.9474141991371
12	-67.9474141991371
12.0100000000000	-67.9474141991371
12.0200000000000	-67.9474141991371
12.0300000000000	-67.9474141991371
12.0400000000000	-67.9474141991371
12.0500000000000	-67.9474141991371
12.0600000000000	-67.9474141991371
12.0700000000000	-67.9474141991371
12.0800000000000	-67.9474141991371
12.0900000000000	-67.9474141991371
12.1000000000000	-67.9474141991371
12.1100000000000	-67.9474141991371
12.1200000000000	-67.9474141991371
12.1300000000000	-67.9474141991371
12.1400000000000	-67.9474141991371
12.1500000000000	-67.9474141991371
12.1600000000000	-67.9474141991371
12.1700000000000	-67.9474141991371
12.1800000000000	-67.9474141991371
12.1900000000000	-67.9474141991371
12.2000000000000	-67.9474141991371
12.2100000000000	-67.9474141991371
12.2200000000000	-67.9474141991371
12.2300000000000	-67.9474141991371
12.2400000000000	-67.9474141991371
12.2500000000000	-67.9474141991371
12.2600000000000	-67.9474141991371
12.2700000000000	-67.9474141991371
12.2800000000000	-67.9474141991371
12.2900000000000	-67.9474141991371
12.3000000000000	-67.9474141991371
12.3100000000000	-67.9474141991371
12.3200000000000	-67.9474141991371
12.3300000000000	-67.9474141991371
12.3400000000000	-67.9474141991371
12.3500000000000	-67.9474141991371
12.3600000000000	-67.9474141991371
12.3700000000000	-67.9474141991371
12.3800000000000	-67.9474141991371
12.3900000000000	-67.9474141991371
12.4000000000000	-67.9474141991371
12.4100000000000	-67.9474141991371
12.4200000000000	-67.9474141991371
12.4300000000000	-67.9474141991371
12.4400000000000	-67.9474141991371
12.4500000000000	-67.9474141991371
12.4600000000000	-67.9474141991371
12.4700000000000	-67.9474141991371
12.4800000000000	-67.9474141991371
12.4900000000000	-67.9474141991371
12.5000000000000	-67.9474141991371
12.5100000000000	-67.9474141991371
12.5200000000000	-67.9474141991371
12.5300000000000	-67.9474141991371
12.5400000000000	-67.9474141991371
12.5500000000000	-67.9474141991371
12.5600000000000	-67.9474141991371
12.5700000000000	-67.9474141991371
12.5800000000000	-67.9474141991371
12.5900000000000	-67.9474141991371
12.6000000000000	-67.9474141991371
12.6100000000000	-67.9474141991371
12.6200000000000	-67.9474141991371
12.6300000000000	-67.9474141991371
12.6400000000000	-67.9474141991371
12.6500000000000	-67.9474141991371
12.6600000000000	-67.9474141991371
12.6700000000000	-67.9474141991371
12.6800000000000	-67.9474141991371
12.6900000000000	-67.9474141991371
12.7000000000000	-67.9474141991371
12.7100000000000	-67.9474141991371
12.7200000000000	-67.9474141991371
12.7300000000000	-67.9474141991371
12.7400000000000	-67.9474141991371
12.7500000000000	-67.9474141991371
12.7600000000000	-67.9474141991371
12.7700000000000	-67.9474141991371
12.7800000000000	-67.9474141991371
12.7900000000000	-67.9474141991371
12.8000000000000	-67.9474141991371
12.8100000000000	-67.9474141991371
12.8200000000000	-67.9474141991371
12.8300000000000	-67.9474141991371
12.8400000000000	-67.9474141991371
12.8500000000000	-67.9474141991371
12.8600000000000	-67.9474141991371
12.8700000000000	-67.9474141991371
12.8800000000000	-67.9474141991371
12.8900000000000	-67.9474141991371
12.9000000000000	-67.9474141991371
12.9100000000000	-67.9474141991371
12.9200000000000	-67.9474141991371
12.9300000000000	-67.9474141991371
12.9400000000000	-67.9474141991371
12.9500000000000	-67.9474141991371
12.9600000000000	-67.9474141991371
12.9700000000000	-67.9474141991371
12.9800000000000	-67.9474141991371
12.9900000000000	-67.9474141991371
13	-67.9474141991371
13.0100000000000	-67.9474141991371
13.0200000000000	-67.9474141991371
13.0300000000000	-67.9474141991371
13.0400000000000	-67.9474141991371
13.0500000000000	-67.9474141991371
13.0600000000000	-67.9474141991371
13.0700000000000	-67.9474141991371
13.0800000000000	-67.9474141991371
13.0900000000000	-67.9474141991371
13.1000000000000	-67.9474141991371
13.1100000000000	-67.9474141991371
13.1200000000000	-67.9474141991371
13.1300000000000	-67.9474141991371
13.1400000000000	-67.9474141991371
13.1500000000000	-67.9474141991371
13.1600000000000	-67.9474141991371
13.1700000000000	-67.9474141991371
13.1800000000000	-67.9474141991371
13.1900000000000	-67.9474141991371
13.2000000000000	-67.9474141991371
13.2100000000000	-67.9474141991371
13.2200000000000	-67.9474141991371
13.2300000000000	-67.9474141991371
13.2400000000000	-67.9474141991371
13.2500000000000	-67.9474141991371
13.2600000000000	-67.9474141991371
13.2700000000000	-67.9474141991371
13.2800000000000	-67.9474141991371
13.2900000000000	-67.9474141991371
13.3000000000000	-67.9474141991371
13.3100000000000	-67.9474141991371
13.3200000000000	-67.9474141991371
13.3300000000000	-67.9474141991371
13.3400000000000	-67.9474141991371
13.3500000000000	-67.9474141991371
13.3600000000000	-67.9474141991371
13.3700000000000	-67.9474141991371
13.3800000000000	-67.9474141991371
13.3900000000000	-67.9474141991371
13.4000000000000	-67.9474141991371
13.4100000000000	-67.9474141991371
13.4200000000000	-67.9474141991371
13.4300000000000	-67.9474141991371
13.4400000000000	-67.9474141991371
13.4500000000000	-67.9474141991371
13.4600000000000	-67.9474141991371
13.4700000000000	-67.9474141991371
13.4800000000000	-67.9474141991371
13.4900000000000	-67.9474141991371
13.5000000000000	-67.9474141991371
13.5100000000000	-67.9474141991371
13.5200000000000	-67.9474141991371
13.5300000000000	-67.9474141991371
13.5400000000000	-67.9474141991371
13.5500000000000	-67.9474141991371
13.5600000000000	-67.9474141991371
13.5700000000000	-67.9474141991371
13.5800000000000	-67.9474141991371
13.5900000000000	-67.9474141991371
13.6000000000000	-67.9474141991371
13.6100000000000	-67.9474141991371
13.6200000000000	-67.9474141991371
13.6300000000000	-67.9474141991371
13.6400000000000	-67.9474141991371
13.6500000000000	-67.9474141991371
13.6600000000000	-67.9474141991371
13.6700000000000	-67.9474141991371
13.6800000000000	-67.9474141991371
13.6900000000000	-67.9474141991371
13.7000000000000	-67.9474141991371
13.7100000000000	-67.9474141991371
13.7200000000000	-67.9474141991371
13.7300000000000	-67.9474141991371
13.7400000000000	-67.9474141991371
13.7500000000000	-67.9474141991371
13.7600000000000	-67.9474141991371
13.7700000000000	-67.9474141991371
13.7800000000000	-67.9474141991371
13.7900000000000	-67.9474141991371
13.8000000000000	-67.9474141991371
13.8100000000000	-67.9474141991371
13.8200000000000	-67.9474141991371
13.8300000000000	-67.9474141991371
13.8400000000000	-67.9474141991371
13.8500000000000	-67.9474141991371
13.8600000000000	-67.9474141991371
13.8700000000000	-67.9474141991371
13.8800000000000	-67.9474141991371
13.8900000000000	-67.9474141991371
13.9000000000000	-67.9474141991371
13.9100000000000	-67.9474141991371
13.9200000000000	-67.9474141991371
13.9300000000000	-67.9474141991371
13.9400000000000	-67.9474141991371
13.9500000000000	-67.9474141991371
13.9600000000000	-67.9474141991371
13.9700000000000	-67.9474141991371
13.9800000000000	-67.9474141991371
13.9900000000000	-67.9474141991371
14	-67.9474141991371
14.0100000000000	-67.9474141991371
14.0200000000000	-67.9474141991371
14.0300000000000	-67.9474141991371
14.0400000000000	-67.9474141991371
14.0500000000000	-67.9474141991371
14.0600000000000	-67.9474141991371
14.0700000000000	-67.9474141991371
14.0800000000000	-67.9474141991371
14.0900000000000	-67.9474141991371
14.1000000000000	-67.9474141991371
14.1100000000000	-67.9474141991371
14.1200000000000	-67.9474141991371
14.1300000000000	-67.9474141991371
14.1400000000000	-67.9474141991371
14.1500000000000	-67.9474141991371
14.1600000000000	-67.9474141991371
14.1700000000000	-67.9474141991371
14.1800000000000	-67.9474141991371
14.1900000000000	-67.9474141991371
14.2000000000000	-67.9474141991371
14.2100000000000	-67.9474141991371
14.2200000000000	-67.9474141991371
14.2300000000000	-67.9474141991371
14.2400000000000	-67.9474141991371
14.2500000000000	-67.9474141991371
14.2600000000000	-67.9474141991371
14.2700000000000	-67.9474141991371
14.2800000000000	-67.9474141991371
14.2900000000000	-67.9474141991371
14.3000000000000	-67.9474141991371
14.3100000000000	-67.9474141991371
14.3200000000000	-67.9474141991371
14.3300000000000	-67.9474141991371
14.3400000000000	-67.9474141991371
14.3500000000000	-67.9474141991371
14.3600000000000	-67.9474141991371
14.3700000000000	-67.9474141991371
14.3800000000000	-67.9474141991371
14.3900000000000	-67.9474141991371
14.4000000000000	-67.9474141991371
14.4100000000000	-67.9474141991371
14.4200000000000	-67.9474141991371
14.4300000000000	-67.9474141991371
14.4400000000000	-67.9474141991371
14.4500000000000	-67.9474141991371
14.4600000000000	-67.9474141991371
14.4700000000000	-67.9474141991371
14.4800000000000	-67.9474141991371
14.4900000000000	-67.9474141991371
14.5000000000000	-67.9474141991371
14.5100000000000	-67.9474141991371
14.5200000000000	-67.9474141991371
14.5300000000000	-67.9474141991371
14.5400000000000	-67.9474141991371
14.5500000000000	-67.9474141991371
14.5600000000000	-67.9474141991371
14.5700000000000	-67.9474141991371
14.5800000000000	-67.9474141991371
14.5900000000000	-67.9474141991371
14.6000000000000	-67.9474141991371
14.6100000000000	-67.9474141991371
14.6200000000000	-67.9474141991371
14.6300000000000	-67.9474141991371
14.6400000000000	-67.9474141991371
14.6500000000000	-67.9474141991371
14.6600000000000	-67.9474141991371
14.6700000000000	-67.9474141991371
14.6800000000000	-67.9474141991371
14.6900000000000	-67.9474141991371
14.7000000000000	-67.9474141991371
14.7100000000000	-67.9474141991371
14.7200000000000	-67.9474141991371
14.7300000000000	-67.9474141991371
14.7400000000000	-67.9474141991371
14.7500000000000	-67.9474141991371
14.7600000000000	-67.9474141991371
14.7700000000000	-67.9474141991371
14.7800000000000	-67.9474141991371
14.7900000000000	-67.9474141991371
14.8000000000000	-67.9474141991371
14.8100000000000	-67.9474141991371
14.8200000000000	-67.9474141991371
14.8300000000000	-67.9474141991371
14.8400000000000	-67.9474141991371
14.8500000000000	-67.9474141991371
14.8600000000000	-67.9474141991371
14.8700000000000	-67.9474141991371
14.8800000000000	-67.9474141991371
14.8900000000000	-67.9474141991371
14.9000000000000	-67.9474141991371
14.9100000000000	-67.9474141991371
14.9200000000000	-67.9474141991371
14.9300000000000	-67.9474141991371
14.9400000000000	-67.9474141991371
14.9500000000000	-67.9474141991371
14.9600000000000	-67.9474141991371
14.9700000000000	-67.9474141991371
14.9800000000000	-67.9474141991371
14.9900000000000	-67.9474141991371
15	-67.9474141991371
15.0100000000000	-67.9474141991371
15.0200000000000	-67.9474141991371
15.0300000000000	-67.9474141991371
15.0400000000000	-67.9474141991371
15.0500000000000	-67.9474141991371
15.0600000000000	-67.9474141991371
15.0700000000000	-67.9474141991371
15.0800000000000	-67.9474141991371
15.0900000000000	-67.9474141991371
15.1000000000000	-67.9474141991371
15.1100000000000	-67.9474141991371
15.1200000000000	-67.9474141991371
15.1300000000000	-67.9474141991371
15.1400000000000	-67.9474141991371
15.1500000000000	-67.9474141991371
15.1600000000000	-67.9474141991371
15.1700000000000	-67.9474141991371
15.1800000000000	-67.9474141991371
15.1900000000000	-67.9474141991371
15.2000000000000	-67.9474141991371
15.2100000000000	-67.9474141991371
15.2200000000000	-67.9474141991371
15.2300000000000	-67.9474141991371
15.2400000000000	-67.9474141991371
15.2500000000000	-67.9474141991371
15.2600000000000	-67.9474141991371
15.2700000000000	-67.9474141991371
15.2800000000000	-67.9474141991371
15.2900000000000	-67.9474141991371
15.3000000000000	-67.9474141991371
15.3100000000000	-67.9474141991371
15.3200000000000	-67.9474141991371
15.3300000000000	-67.9474141991371
15.3400000000000	-67.9474141991371
15.3500000000000	-67.9474141991371
15.3600000000000	-67.9474141991371
15.3700000000000	-67.9474141991371
15.3800000000000	-67.9474141991371
15.3900000000000	-67.9474141991371
15.4000000000000	-67.9474141991371
15.4100000000000	-67.9474141991371
15.4200000000000	-67.9474141991371
15.4300000000000	-67.9474141991371
15.4400000000000	-67.9474141991371
15.4500000000000	-67.9474141991371
15.4600000000000	-67.9474141991371
15.4700000000000	-67.9474141991371
15.4800000000000	-67.9474141991371
15.4900000000000	-67.9474141991371
15.5000000000000	-67.9474141991371
15.5100000000000	-67.9474141991371
15.5200000000000	-67.9474141991371
15.5300000000000	-67.9474141991371
15.5400000000000	-67.9474141991371
15.5500000000000	-67.9474141991371
15.5600000000000	-67.9474141991371
15.5700000000000	-67.9474141991371
15.5800000000000	-67.9474141991371
15.5900000000000	-67.9474141991371
15.6000000000000	-67.9474141991371
15.6100000000000	-67.9474141991371
15.6200000000000	-67.9474141991371
15.6300000000000	-67.9474141991371
15.6400000000000	-67.9474141991371
15.6500000000000	-67.9474141991371
15.6600000000000	-67.9474141991371
15.6700000000000	-67.9474141991371
15.6800000000000	-67.9474141991371
15.6900000000000	-67.9474141991371
15.7000000000000	-67.9474141991371
15.7100000000000	-67.9474141991371
15.7200000000000	-67.9474141991371
15.7300000000000	-67.9474141991371
15.7400000000000	-67.9474141991371
15.7500000000000	-67.9474141991371
15.7600000000000	-67.9474141991371
15.7700000000000	-67.9474141991371
15.7800000000000	-67.9474141991371
15.7900000000000	-67.9474141991371
15.8000000000000	-67.9474141991371
15.8100000000000	-67.9474141991371
15.8200000000000	-67.9474141991371
15.8300000000000	-67.9474141991371
15.8400000000000	-67.9474141991371
15.8500000000000	-67.9474141991371
15.8600000000000	-67.9474141991371
15.8700000000000	-67.9474141991371
15.8800000000000	-67.9474141991371
15.8900000000000	-67.9474141991371
15.9000000000000	-67.9474141991371
15.9100000000000	-67.9474141991371
15.9200000000000	-67.9474141991371
15.9300000000000	-67.9474141991371
15.9400000000000	-67.9474141991371
15.9500000000000	-67.9474141991371
15.9600000000000	-67.9474141991371
15.9700000000000	-67.9474141991371
15.9800000000000	-67.9474141991371
15.9900000000000	-67.9474141991371
16	-67.9474141991371
16.0100000000000	-67.9474141991371
16.0200000000000	-67.9474141991371
16.0300000000000	-67.9474141991371
16.0400000000000	-67.9474141991371
16.0500000000000	-67.9474141991371
16.0600000000000	-67.9474141991371
16.0700000000000	-67.9474141991371
16.0800000000000	-67.9474141991371
16.0900000000000	-67.9474141991371
16.1000000000000	-67.9474141991371
16.1100000000000	-67.9474141991371
16.1200000000000	-67.9474141991371
16.1300000000000	-67.9474141991371
16.1400000000000	-67.9474141991371
16.1500000000000	-67.9474141991371
16.1600000000000	-67.9474141991371
16.1700000000000	-67.9474141991371
16.1800000000000	-67.9474141991371
16.1900000000000	-67.9474141991371
16.2000000000000	-67.9474141991371
16.2100000000000	-67.9474141991371
16.2200000000000	-67.9474141991371
16.2300000000000	-67.9474141991371
16.2400000000000	-67.9474141991371
16.2500000000000	-67.9474141991371
16.2600000000000	-67.9474141991371
16.2700000000000	-67.9474141991371
16.2800000000000	-67.9474141991371
16.2900000000000	-67.9474141991371
16.3000000000000	-67.9474141991371
16.3100000000000	-67.9474141991371
16.3200000000000	-67.9474141991371
16.3300000000000	-67.9474141991371
16.3400000000000	-67.9474141991371
16.3500000000000	-67.9474141991371
16.3600000000000	-67.9474141991371
16.3700000000000	-67.9474141991371
16.3800000000000	-67.9474141991371
16.3900000000000	-67.9474141991371
16.4000000000000	-67.9474141991371
16.4100000000000	-67.9474141991371
16.4200000000000	-67.9474141991371
16.4300000000000	-67.9474141991371
16.4400000000000	-67.9474141991371
16.4500000000000	-67.9474141991371
16.4600000000000	-67.9474141991371
16.4700000000000	-67.9474141991371
16.4800000000000	-67.9474141991371
16.4900000000000	-67.9474141991371
16.5000000000000	-67.9474141991371
16.5100000000000	-67.9474141991371
16.5200000000000	-67.9474141991371
16.5300000000000	-67.9474141991371
16.5400000000000	-67.9474141991371
16.5500000000000	-67.9474141991371
16.5600000000000	-67.9474141991371
16.5700000000000	-67.9474141991371
16.5800000000000	-67.9474141991371
16.5900000000000	-67.9474141991371
16.6000000000000	-67.9474141991371
16.6100000000000	-67.9474141991371
16.6200000000000	-67.9474141991371
16.6300000000000	-67.9474141991371
16.6400000000000	-67.9474141991371
16.6500000000000	-67.9474141991371
16.6600000000000	-67.9474141991371
16.6700000000000	-67.9474141991371
16.6800000000000	-67.9474141991371
16.6900000000000	-67.9474141991371
16.7000000000000	-67.9474141991371
16.7100000000000	-67.9474141991371
16.7200000000000	-67.9474141991371
16.7300000000000	-67.9474141991371
16.7400000000000	-67.9474141991371
16.7500000000000	-67.9474141991371
16.7600000000000	-67.9474141991371
16.7700000000000	-67.9474141991371
16.7800000000000	-67.9474141991371
16.7900000000000	-67.9474141991371
16.8000000000000	-67.9474141991371
16.8100000000000	-67.9474141991371
16.8200000000000	-67.9474141991371
16.8300000000000	-67.9474141991371
16.8400000000000	-67.9474141991371
16.8500000000000	-67.9474141991371
16.8600000000000	-67.9474141991371
16.8700000000000	-67.9474141991371
16.8800000000000	-67.9474141991371
16.8900000000000	-67.9474141991371
16.9000000000000	-67.9474141991371
16.9100000000000	-67.9474141991371
16.9200000000000	-67.9474141991371
16.9300000000000	-67.9474141991371
16.9400000000000	-67.9474141991371
16.9500000000000	-67.9474141991371
16.9600000000000	-67.9474141991371
16.9700000000000	-67.9474141991371
16.9800000000000	-67.9474141991371
16.9900000000000	-67.9474141991371
17	-67.9474141991371
17.0100000000000	-67.9474141991371
17.0200000000000	-67.9474141991371
17.0300000000000	-67.9474141991371
17.0400000000000	-67.9474141991371
17.0500000000000	-67.9474141991371
17.0600000000000	-67.9474141991371
17.0700000000000	-67.9474141991371
17.0800000000000	-67.9474141991371
17.0900000000000	-67.9474141991371
17.1000000000000	-67.9474141991371
17.1100000000000	-67.9474141991371
17.1200000000000	-67.9474141991371
17.1300000000000	-67.9474141991371
17.1400000000000	-67.9474141991371
17.1500000000000	-67.9474141991371
17.1600000000000	-67.9474141991371
17.1700000000000	-67.9474141991371
17.1800000000000	-67.9474141991371
17.1900000000000	-67.9474141991371
17.2000000000000	-67.9474141991371
17.2100000000000	-67.9474141991371
17.2200000000000	-67.9474141991371
17.2300000000000	-67.9474141991371
17.2400000000000	-67.9474141991371
17.2500000000000	-67.9474141991371
17.2600000000000	-67.9474141991371
17.2700000000000	-67.9474141991371
17.2800000000000	-67.9474141991371
17.2900000000000	-67.9474141991371
17.3000000000000	-67.9474141991371
17.3100000000000	-67.9474141991371
17.3200000000000	-67.9474141991371
17.3300000000000	-67.9474141991371
17.3400000000000	-67.9474141991371
17.3500000000000	-67.9474141991371
17.3600000000000	-67.9474141991371
17.3700000000000	-67.9474141991371
17.3800000000000	-67.9474141991371
17.3900000000000	-67.9474141991371
17.4000000000000	-67.9474141991371
17.4100000000000	-67.9474141991371
17.4200000000000	-67.9474141991371
17.4300000000000	-67.9474141991371
17.4400000000000	-67.9474141991371
17.4500000000000	-67.9474141991371
17.4600000000000	-67.9474141991371
17.4700000000000	-67.9474141991371
17.4800000000000	-67.9474141991371
17.4900000000000	-67.9474141991371
17.5000000000000	-67.9474141991371
17.5100000000000	-67.9474141991371
17.5200000000000	-67.9474141991371
17.5300000000000	-67.9474141991371
17.5400000000000	-67.9474141991371
17.5500000000000	-67.9474141991371
17.5600000000000	-67.9474141991371
17.5700000000000	-67.9474141991371
17.5800000000000	-67.9474141991371
17.5900000000000	-67.9474141991371
17.6000000000000	-67.9474141991371
17.6100000000000	-67.9474141991371
17.6200000000000	-67.9474141991371
17.6300000000000	-67.9474141991371
17.6400000000000	-67.9474141991371
17.6500000000000	-67.9474141991371
17.6600000000000	-67.9474141991371
17.6700000000000	-67.9474141991371
17.6800000000000	-67.9474141991371
17.6900000000000	-67.9474141991371
17.7000000000000	-67.9474141991371
17.7100000000000	-67.9474141991371
17.7200000000000	-67.9474141991371
17.7300000000000	-67.9474141991371
17.7400000000000	-67.9474141991371
17.7500000000000	-67.9474141991371
17.7600000000000	-67.9474141991371
17.7700000000000	-67.9474141991371
17.7800000000000	-67.9474141991371
17.7900000000000	-67.9474141991371
17.8000000000000	-67.9474141991371
17.8100000000000	-67.9474141991371
17.8200000000000	-67.9474141991371
17.8300000000000	-67.9474141991371
17.8400000000000	-67.9474141991371
17.8500000000000	-67.9474141991371
17.8600000000000	-67.9474141991371
17.8700000000000	-67.9474141991371
17.8800000000000	-67.9474141991371
17.8900000000000	-67.9474141991371
17.9000000000000	-67.9474141991371
17.9100000000000	-67.9474141991371
17.9200000000000	-67.9474141991371
17.9300000000000	-67.9474141991371
17.9400000000000	-67.9474141991371
17.9500000000000	-67.9474141991371
17.9600000000000	-67.9474141991371
17.9700000000000	-67.9474141991371
17.9800000000000	-67.9474141991371
17.9900000000000	-67.9474141991371
18	-67.9474141991371
18.0100000000000	-67.9474141991371
18.0200000000000	-67.9474141991371
18.0300000000000	-67.9474141991371
18.0400000000000	-67.9474141991371
18.0500000000000	-67.9474141991371
18.0600000000000	-67.9474141991371
18.0700000000000	-67.9474141991371
18.0800000000000	-67.9474141991371
18.0900000000000	-67.9474141991371
18.1000000000000	-67.9474141991371
18.1100000000000	-67.9474141991371
18.1200000000000	-67.9474141991371
18.1300000000000	-67.9474141991371
18.1400000000000	-67.9474141991371
18.1500000000000	-67.9474141991371
18.1600000000000	-67.9474141991371
18.1700000000000	-67.9474141991371
18.1800000000000	-67.9474141991371
18.1900000000000	-67.9474141991371
18.2000000000000	-67.9474141991371
18.2100000000000	-67.9474141991371
18.2200000000000	-67.9474141991371
18.2300000000000	-67.9474141991371
18.2400000000000	-67.9474141991371
18.2500000000000	-67.9474141991371
18.2600000000000	-67.9474141991371
18.2700000000000	-67.9474141991371
18.2800000000000	-67.9474141991371
18.2900000000000	-67.9474141991371
18.3000000000000	-67.9474141991371
18.3100000000000	-67.9474141991371
18.3200000000000	-67.9474141991371
18.3300000000000	-67.9474141991371
18.3400000000000	-67.9474141991371
18.3500000000000	-67.9474141991371
18.3600000000000	-67.9474141991371
18.3700000000000	-67.9474141991371
18.3800000000000	-67.9474141991371
18.3900000000000	-67.9474141991371
18.4000000000000	-67.9474141991371
18.4100000000000	-67.9474141991371
18.4200000000000	-67.9474141991371
18.4300000000000	-67.9474141991371
18.4400000000000	-67.9474141991371
18.4500000000000	-67.9474141991371
18.4600000000000	-67.9474141991371
18.4700000000000	-67.9474141991371
18.4800000000000	-67.9474141991371
18.4900000000000	-67.9474141991371
18.5000000000000	-67.9474141991371
18.5100000000000	-67.9474141991371
18.5200000000000	-67.9474141991371
18.5300000000000	-67.9474141991371
18.5400000000000	-67.9474141991371
18.5500000000000	-67.9474141991371
18.5600000000000	-67.9474141991371
18.5700000000000	-67.9474141991371
18.5800000000000	-67.9474141991371
18.5900000000000	-67.9474141991371
18.6000000000000	-67.9474141991371
18.6100000000000	-67.9474141991371
18.6200000000000	-67.9474141991371
18.6300000000000	-67.9474141991371
18.6400000000000	-67.9474141991371
18.6500000000000	-67.9474141991371
18.6600000000000	-67.9474141991371
18.6700000000000	-67.9474141991371
18.6800000000000	-67.9474141991371
18.6900000000000	-67.9474141991371
18.7000000000000	-67.9474141991371
18.7100000000000	-67.9474141991371
18.7200000000000	-67.9474141991371
18.7300000000000	-67.9474141991371
18.7400000000000	-67.9474141991371
18.7500000000000	-67.9474141991371
18.7600000000000	-67.9474141991371
18.7700000000000	-67.9474141991371
18.7800000000000	-67.9474141991371
18.7900000000000	-67.9474141991371
18.8000000000000	-67.9474141991371
18.8100000000000	-67.9474141991371
18.8200000000000	-67.9474141991371
18.8300000000000	-67.9474141991371
18.8400000000000	-67.9474141991371
18.8500000000000	-67.9474141991371
18.8600000000000	-67.9474141991371
18.8700000000000	-67.9474141991371
18.8800000000000	-67.9474141991371
18.8900000000000	-67.9474141991371
18.9000000000000	-67.9474141991371
18.9100000000000	-67.9474141991371
18.9200000000000	-67.9474141991371
18.9300000000000	-67.9474141991371
18.9400000000000	-67.9474141991371
18.9500000000000	-67.9474141991371
18.9600000000000	-67.9474141991371
18.9700000000000	-67.9474141991371
18.9800000000000	-67.9474141991371
18.9900000000000	-67.9474141991371
19	-67.9474141991371
19.0100000000000	-67.9474141991371
19.0200000000000	-67.9474141991371
19.0300000000000	-67.9474141991371
19.0400000000000	-67.9474141991371
19.0500000000000	-67.9474141991371
19.0600000000000	-67.9474141991371
19.0700000000000	-67.9474141991371
19.0800000000000	-67.9474141991371
19.0900000000000	-67.9474141991371
19.1000000000000	-67.9474141991371
19.1100000000000	-67.9474141991371
19.1200000000000	-67.9474141991371
19.1300000000000	-67.9474141991371
19.1400000000000	-67.9474141991371
19.1500000000000	-67.9474141991371
19.1600000000000	-67.9474141991371
19.1700000000000	-67.9474141991371
19.1800000000000	-67.9474141991371
19.1900000000000	-67.9474141991371
19.2000000000000	-67.9474141991371
19.2100000000000	-67.9474141991371
19.2200000000000	-67.9474141991371
19.2300000000000	-67.9474141991371
19.2400000000000	-67.9474141991371
19.2500000000000	-67.9474141991371
19.2600000000000	-67.9474141991371
19.2700000000000	-67.9474141991371
19.2800000000000	-67.9474141991371
19.2900000000000	-67.9474141991371
19.3000000000000	-67.9474141991371
19.3100000000000	-67.9474141991371
19.3200000000000	-67.9474141991371
19.3300000000000	-67.9474141991371
19.3400000000000	-67.9474141991371
19.3500000000000	-67.9474141991371
19.3600000000000	-67.9474141991371
19.3700000000000	-67.9474141991371
19.3800000000000	-67.9474141991371
19.3900000000000	-67.9474141991371
19.4000000000000	-67.9474141991371
19.4100000000000	-67.9474141991371
19.4200000000000	-67.9474141991371
19.4300000000000	-67.9474141991371
19.4400000000000	-67.9474141991371
19.4500000000000	-67.9474141991371
19.4600000000000	-67.9474141991371
19.4700000000000	-67.9474141991371
19.4800000000000	-67.9474141991371
19.4900000000000	-67.9474141991371
19.5000000000000	-67.9474141991371
19.5100000000000	-67.9474141991371
19.5200000000000	-67.9474141991371
19.5300000000000	-67.9474141991371
19.5400000000000	-67.9474141991371
19.5500000000000	-67.9474141991371
19.5600000000000	-67.9474141991371
19.5700000000000	-67.9474141991371
19.5800000000000	-67.9474141991371
19.5900000000000	-67.9474141991371
19.6000000000000	-67.9474141991371
19.6100000000000	-67.9474141991371
19.6200000000000	-67.9474141991371
19.6300000000000	-67.9474141991371
19.6400000000000	-67.9474141991371
19.6500000000000	-67.9474141991371
19.6600000000000	-67.9474141991371
19.6700000000000	-67.9474141991371
19.6800000000000	-67.9474141991371
19.6900000000000	-67.9474141991371
19.7000000000000	-67.9474141991371
19.7100000000000	-67.9474141991371
19.7200000000000	-67.9474141991371
19.7300000000000	-67.9474141991371
19.7400000000000	-67.9474141991371
19.7500000000000	-67.9474141991371
19.7600000000000	-67.9474141991371
19.7700000000000	-67.9474141991371
19.7800000000000	-67.9474141991371
19.7900000000000	-67.9474141991371
19.8000000000000	-67.9474141991371
19.8100000000000	-67.9474141991371
19.8200000000000	-67.9474141991371
19.8300000000000	-67.9474141991371
19.8400000000000	-67.9474141991371
19.8500000000000	-67.9474141991371
19.8600000000000	-67.9474141991371
19.8700000000000	-67.9474141991371
19.8800000000000	-67.9474141991371
19.8900000000000	-67.9474141991371
19.9000000000000	-67.9474141991371
19.9100000000000	-67.9474141991371
19.9200000000000	-67.9474141991371
19.9300000000000	-67.9474141991371
19.9400000000000	-67.9474141991371
19.9500000000000	-67.9474141991371
19.9600000000000	-67.9474141991371
19.9700000000000	-67.9474141991371
19.9800000000000	-67.9474141991371
19.9900000000000	-67.9474141991371
20	-67.9474141991371
20.0100000000000	-67.9474141991371
20.0200000000000	-67.9474141991371
20.0300000000000	-67.9474141991371
20.0400000000000	-67.9474141991371
20.0500000000000	-67.9474141991371
20.0600000000000	-67.9474141991371
20.0700000000000	-67.9474141991371
20.0800000000000	-67.9474141991371
20.0900000000000	-67.9474141991371
20.1000000000000	-67.9474141991371
20.1100000000000	-67.9474141991371
20.1200000000000	-67.9474141991371
20.1300000000000	-67.9474141991371
20.1400000000000	-67.9474141991371
20.1500000000000	-67.9474141991371
20.1600000000000	-67.9474141991371
20.1700000000000	-67.9474141991371
20.1800000000000	-67.9474141991371
20.1900000000000	-67.9474141991371
20.2000000000000	-67.9474141991371
20.2100000000000	-67.9474141991371
20.2200000000000	-67.9474141991371
20.2300000000000	-67.9474141991371
20.2400000000000	-67.9474141991371
20.2500000000000	-67.9474141991371
20.2600000000000	-67.9474141991371
20.2700000000000	-67.9474141991371
20.2800000000000	-67.9474141991371
20.2900000000000	-67.9474141991371
20.3000000000000	-67.9474141991371
20.3100000000000	-67.9474141991371
20.3200000000000	-67.9474141991371
20.3300000000000	-67.9474141991371
20.3400000000000	-67.9474141991371
20.3500000000000	-67.9474141991371
20.3600000000000	-67.9474141991371
20.3700000000000	-67.9474141991371
20.3800000000000	-67.9474141991371
20.3900000000000	-67.9474141991371
20.4000000000000	-67.9474141991371
20.4100000000000	-67.9474141991371
20.4200000000000	-67.9474141991371
20.4300000000000	-67.9474141991371
20.4400000000000	-67.9474141991371
20.4500000000000	-67.9474141991371
20.4600000000000	-67.9474141991371
20.4700000000000	-67.9474141991371
20.4800000000000	-67.9474141991371
20.4900000000000	-67.9474141991371
20.5000000000000	-67.9474141991371
20.5100000000000	-67.9474141991371
20.5200000000000	-67.9474141991371
20.5300000000000	-67.9474141991371
20.5400000000000	-67.9474141991371
20.5500000000000	-67.9474141991371
20.5600000000000	-67.9474141991371
20.5700000000000	-67.9474141991371
20.5800000000000	-67.9474141991371
20.5900000000000	-67.9474141991371
20.6000000000000	-67.9474141991371
20.6100000000000	-67.9474141991371
20.6200000000000	-67.9474141991371
20.6300000000000	-67.9474141991371
20.6400000000000	-67.9474141991371
20.6500000000000	-67.9474141991371
20.6600000000000	-67.9474141991371
20.6700000000000	-67.9474141991371
20.6800000000000	-67.9474141991371
20.6900000000000	-67.9474141991371
20.7000000000000	-67.9474141991371
20.7100000000000	-67.9474141991371
20.7200000000000	-67.9474141991371
20.7300000000000	-67.9474141991371
20.7400000000000	-67.9474141991371
20.7500000000000	-67.9474141991371
20.7600000000000	-67.9474141991371
20.7700000000000	-67.9474141991371
20.7800000000000	-67.9474141991371
20.7900000000000	-67.9474141991371
20.8000000000000	-67.9474141991371
20.8100000000000	-67.9474141991371
20.8200000000000	-67.9474141991371
20.8300000000000	-67.9474141991371
20.8400000000000	-67.9474141991371
20.8500000000000	-67.9474141991371
20.8600000000000	-67.9474141991371
20.8700000000000	-67.9474141991371
20.8800000000000	-67.9474141991371
20.8900000000000	-67.9474141991371
20.9000000000000	-67.9474141991371
20.9100000000000	-67.9474141991371
20.9200000000000	-67.9474141991371
20.9300000000000	-67.9474141991371
20.9400000000000	-67.9474141991371
20.9500000000000	-67.9474141991371
20.9600000000000	-67.9474141991371
20.9700000000000	-67.9474141991371
20.9800000000000	-67.9474141991371
20.9900000000000	-67.9474141991371
21	-67.9474141991371
21.0100000000000	-67.9474141991371
21.0200000000000	-67.9474141991371
21.0300000000000	-67.9474141991371
21.0400000000000	-67.9474141991371
21.0500000000000	-67.9474141991371
21.0600000000000	-67.9474141991371
21.0700000000000	-67.9474141991371
21.0800000000000	-67.9474141991371
21.0900000000000	-67.9474141991371
21.1000000000000	-67.9474141991371
21.1100000000000	-67.9474141991371
21.1200000000000	-67.9474141991371
21.1300000000000	-67.9474141991371
21.1400000000000	-67.9474141991371
21.1500000000000	-67.9474141991371
21.1600000000000	-67.9474141991371
21.1700000000000	-67.9474141991371
21.1800000000000	-67.9474141991371
21.1900000000000	-67.9474141991371
21.2000000000000	-67.9474141991371
21.2100000000000	-67.9474141991371
21.2200000000000	-67.9474141991371
21.2300000000000	-67.9474141991371
21.2400000000000	-67.9474141991371
21.2500000000000	-67.9474141991371
21.2600000000000	-67.9474141991371
21.2700000000000	-67.9474141991371
21.2800000000000	-67.9474141991371
21.2900000000000	-67.9474141991371
21.3000000000000	-67.9474141991371
21.3100000000000	-67.9474141991371
21.3200000000000	-67.9474141991371
21.3300000000000	-67.9474141991371
21.3400000000000	-67.9474141991371
21.3500000000000	-67.9474141991371
21.3600000000000	-67.9474141991371
21.3700000000000	-67.9474141991371
21.3800000000000	-67.9474141991371
21.3900000000000	-67.9474141991371
21.4000000000000	-67.9474141991371
21.4100000000000	-67.9474141991371
21.4200000000000	-67.9474141991371
21.4300000000000	-67.9474141991371
21.4400000000000	-67.9474141991371
21.4500000000000	-67.9474141991371
21.4600000000000	-67.9474141991371
21.4700000000000	-67.9474141991371
21.4800000000000	-67.9474141991371
21.4900000000000	-67.9474141991371
21.5000000000000	-67.9474141991371
21.5100000000000	-67.9474141991371
21.5200000000000	-67.9474141991371
21.5300000000000	-67.9474141991371
21.5400000000000	-67.9474141991371
21.5500000000000	-67.9474141991371
21.5600000000000	-67.9474141991371
21.5700000000000	-67.9474141991371
21.5800000000000	-67.9474141991371
21.5900000000000	-67.9474141991371
21.6000000000000	-67.9474141991371
21.6100000000000	-67.9474141991371
21.6200000000000	-67.9474141991371
21.6300000000000	-67.9474141991371
21.6400000000000	-67.9474141991371
21.6500000000000	-67.9474141991371
21.6600000000000	-67.9474141991371
21.6700000000000	-67.9474141991371
21.6800000000000	-67.9474141991371
21.6900000000000	-67.9474141991371
21.7000000000000	-67.9474141991371
21.7100000000000	-67.9474141991371
21.7200000000000	-67.9474141991371
21.7300000000000	-67.9474141991371
21.7400000000000	-67.9474141991371
21.7500000000000	-67.9474141991371
21.7600000000000	-67.9474141991371
21.7700000000000	-67.9474141991371
21.7800000000000	-67.9474141991371
21.7900000000000	-67.9474141991371
21.8000000000000	-67.9474141991371
21.8100000000000	-67.9474141991371
21.8200000000000	-67.9474141991371
21.8300000000000	-67.9474141991371
21.8400000000000	-67.9474141991371
21.8500000000000	-67.9474141991371
21.8600000000000	-67.9474141991371
21.8700000000000	-67.9474141991371
21.8800000000000	-67.9474141991371
21.8900000000000	-67.9474141991371
21.9000000000000	-67.9474141991371
21.9100000000000	-67.9474141991371
21.9200000000000	-67.9474141991371
21.9300000000000	-67.9474141991371
21.9400000000000	-67.9474141991371
21.9500000000000	-67.9474141991371
21.9600000000000	-67.9474141991371
21.9700000000000	-67.9474141991371
21.9800000000000	-67.9474141991371
21.9900000000000	-67.9474141991371
22	-67.9474141991371
22.0100000000000	-67.9474141991371
22.0200000000000	-67.9474141991371
22.0300000000000	-67.9474141991371
22.0400000000000	-67.9474141991371
22.0500000000000	-67.9474141991371
22.0600000000000	-67.9474141991371
22.0700000000000	-67.9474141991371
22.0800000000000	-67.9474141991371
22.0900000000000	-67.9474141991371
22.1000000000000	-67.9474141991371
22.1100000000000	-67.9474141991371
22.1200000000000	-67.9474141991371
22.1300000000000	-67.9474141991371
22.1400000000000	-67.9474141991371
22.1500000000000	-67.9474141991371
22.1600000000000	-67.9474141991371
22.1700000000000	-67.9474141991371
22.1800000000000	-67.9474141991371
22.1900000000000	-67.9474141991371
22.2000000000000	-67.9474141991371
22.2100000000000	-67.9474141991371
22.2200000000000	-67.9474141991371
22.2300000000000	-67.9474141991371
22.2400000000000	-67.9474141991371
22.2500000000000	-67.9474141991371
22.2600000000000	-67.9474141991371
22.2700000000000	-67.9474141991371
22.2800000000000	-67.9474141991371
22.2900000000000	-67.9474141991371
22.3000000000000	-67.9474141991371
22.3100000000000	-67.9474141991371
22.3200000000000	-67.9474141991371
22.3300000000000	-67.9474141991371
22.3400000000000	-67.9474141991371
22.3500000000000	-67.9474141991371
22.3600000000000	-67.9474141991371
22.3700000000000	-67.9474141991371
22.3800000000000	-67.9474141991371
22.3900000000000	-67.9474141991371
22.4000000000000	-67.9474141991371
22.4100000000000	-67.9474141991371
22.4200000000000	-67.9474141991371
22.4300000000000	-67.9474141991371
22.4400000000000	-67.9474141991371
22.4500000000000	-67.9474141991371
22.4600000000000	-67.9474141991371
22.4700000000000	-67.9474141991371
22.4800000000000	-67.9474141991371
22.4900000000000	-67.9474141991371
22.5000000000000	-67.9474141991371
22.5100000000000	-67.9474141991371
22.5200000000000	-67.9474141991371
22.5300000000000	-67.9474141991371
22.5400000000000	-67.9474141991371
22.5500000000000	-67.9474141991371
22.5600000000000	-67.9474141991371
22.5700000000000	-67.9474141991371
22.5800000000000	-67.9474141991371
22.5900000000000	-67.9474141991371
22.6000000000000	-67.9474141991371
22.6100000000000	-67.9474141991371
22.6200000000000	-67.9474141991371
22.6300000000000	-67.9474141991371
22.6400000000000	-67.9474141991371
22.6500000000000	-67.9474141991371
22.6600000000000	-67.9474141991371
22.6700000000000	-67.9474141991371
22.6800000000000	-67.9474141991371
22.6900000000000	-67.9474141991371
22.7000000000000	-67.9474141991371
22.7100000000000	-67.9474141991371
22.7200000000000	-67.9474141991371
22.7300000000000	-67.9474141991371
22.7400000000000	-67.9474141991371
22.7500000000000	-67.9474141991371
22.7600000000000	-67.9474141991371
22.7700000000000	-67.9474141991371
22.7800000000000	-67.9474141991371
22.7900000000000	-67.9474141991371
22.8000000000000	-67.9474141991371
22.8100000000000	-67.9474141991371
22.8200000000000	-67.9474141991371
22.8300000000000	-67.9474141991371
22.8400000000000	-67.9474141991371
22.8500000000000	-67.9474141991371
22.8600000000000	-67.9474141991371
22.8700000000000	-67.9474141991371
22.8800000000000	-67.9474141991371
22.8900000000000	-67.9474141991371
22.9000000000000	-67.9474141991371
22.9100000000000	-67.9474141991371
22.9200000000000	-67.9474141991371
22.9300000000000	-67.9474141991371
22.9400000000000	-67.9474141991371
22.9500000000000	-67.9474141991371
22.9600000000000	-67.9474141991371
22.9700000000000	-67.9474141991371
22.9800000000000	-67.9474141991371
22.9900000000000	-67.9474141991371
23	-67.9474141991371
23.0100000000000	-67.9474141991371
23.0200000000000	-67.9474141991371
23.0300000000000	-67.9474141991371
23.0400000000000	-67.9474141991371
23.0500000000000	-67.9474141991371
23.0600000000000	-67.9474141991371
23.0700000000000	-67.9474141991371
23.0800000000000	-67.9474141991371
23.0900000000000	-67.9474141991371
23.1000000000000	-67.9474141991371
23.1100000000000	-67.9474141991371
23.1200000000000	-67.9474141991371
23.1300000000000	-67.9474141991371
23.1400000000000	-67.9474141991371
23.1500000000000	-67.9474141991371
23.1600000000000	-67.9474141991371
23.1700000000000	-67.9474141991371
23.1800000000000	-67.9474141991371
23.1900000000000	-67.9474141991371
23.2000000000000	-67.9474141991371
23.2100000000000	-67.9474141991371
23.2200000000000	-67.9474141991371
23.2300000000000	-67.9474141991371
23.2400000000000	-67.9474141991371
23.2500000000000	-67.9474141991371
23.2600000000000	-67.9474141991371
23.2700000000000	-67.9474141991371
23.2800000000000	-67.9474141991371
23.2900000000000	-67.9474141991371
23.3000000000000	-67.9474141991371
23.3100000000000	-67.9474141991371
23.3200000000000	-67.9474141991371
23.3300000000000	-67.9474141991371
23.3400000000000	-67.9474141991371
23.3500000000000	-67.9474141991371
23.3600000000000	-67.9474141991371
23.3700000000000	-67.9474141991371
23.3800000000000	-67.9474141991371
23.3900000000000	-67.9474141991371
23.4000000000000	-67.9474141991371
23.4100000000000	-67.9474141991371
23.4200000000000	-67.9474141991371
23.4300000000000	-67.9474141991371
23.4400000000000	-67.9474141991371
23.4500000000000	-67.9474141991371
23.4600000000000	-67.9474141991371
23.4700000000000	-67.9474141991371
23.4800000000000	-67.9474141991371
23.4900000000000	-67.9474141991371
23.5000000000000	-67.9474141991371
23.5100000000000	-67.9474141991371
23.5200000000000	-67.9474141991371
23.5300000000000	-67.9474141991371
23.5400000000000	-67.9474141991371
23.5500000000000	-67.9474141991371
23.5600000000000	-67.9474141991371
23.5700000000000	-67.9474141991371
23.5800000000000	-67.9474141991371
23.5900000000000	-67.9474141991371
23.6000000000000	-67.9474141991371
23.6100000000000	-67.9474141991371
23.6200000000000	-67.9474141991371
23.6300000000000	-67.9474141991371
23.6400000000000	-67.9474141991371
23.6500000000000	-67.9474141991371
23.6600000000000	-67.9474141991371
23.6700000000000	-67.9474141991371
23.6800000000000	-67.9474141991371
23.6900000000000	-67.9474141991371
23.7000000000000	-67.9474141991371
23.7100000000000	-67.9474141991371
23.7200000000000	-67.9474141991371
23.7300000000000	-67.9474141991371
23.7400000000000	-67.9474141991371
23.7500000000000	-67.9474141991371
23.7600000000000	-67.9474141991371
23.7700000000000	-67.9474141991371
23.7800000000000	-67.9474141991371
23.7900000000000	-67.9474141991371
23.8000000000000	-67.9474141991371
23.8100000000000	-67.9474141991371
23.8200000000000	-67.9474141991371
23.8300000000000	-67.9474141991371
23.8400000000000	-67.9474141991371
23.8500000000000	-67.9474141991371
23.8600000000000	-67.9474141991371
23.8700000000000	-67.9474141991371
23.8800000000000	-67.9474141991371
23.8900000000000	-67.9474141991371
23.9000000000000	-67.9474141991371
23.9100000000000	-67.9474141991371
23.9200000000000	-67.9474141991371
23.9300000000000	-67.9474141991371
23.9400000000000	-67.9474141991371
23.9500000000000	-67.9474141991371
23.9600000000000	-67.9474141991371
23.9700000000000	-67.9474141991371
23.9800000000000	-67.9474141991371
23.9900000000000	-67.9474141991371
24	-67.9474141991371
24.0100000000000	-67.9474141991371
24.0200000000000	-67.9474141991371
24.0300000000000	-67.9474141991371
24.0400000000000	-67.9474141991371
24.0500000000000	-67.9474141991371
24.0600000000000	-67.9474141991371
24.0700000000000	-67.9474141991371
24.0800000000000	-67.9474141991371
24.0900000000000	-67.9474141991371
24.1000000000000	-67.9474141991371
24.1100000000000	-67.9474141991371
24.1200000000000	-67.9474141991371
24.1300000000000	-67.9474141991371
24.1400000000000	-67.9474141991371
24.1500000000000	-67.9474141991371
24.1600000000000	-67.9474141991371
24.1700000000000	-67.9474141991371
24.1800000000000	-67.9474141991371
24.1900000000000	-67.9474141991371
24.2000000000000	-67.9474141991371
24.2100000000000	-67.9474141991371
24.2200000000000	-67.9474141991371
24.2300000000000	-67.9474141991371
24.2400000000000	-67.9474141991371
24.2500000000000	-67.9474141991371
24.2600000000000	-67.9474141991371
24.2700000000000	-67.9474141991371
24.2800000000000	-67.9474141991371
24.2900000000000	-67.9474141991371
24.3000000000000	-67.9474141991371
24.3100000000000	-67.9474141991371
24.3200000000000	-67.9474141991371
24.3300000000000	-67.9474141991371
24.3400000000000	-67.9474141991371
24.3500000000000	-67.9474141991371
24.3600000000000	-67.9474141991371
24.3700000000000	-67.9474141991371
24.3800000000000	-67.9474141991371
24.3900000000000	-67.9474141991371
24.4000000000000	-67.9474141991371
24.4100000000000	-67.9474141991371
24.4200000000000	-67.9474141991371
24.4300000000000	-67.9474141991371
24.4400000000000	-67.9474141991371
24.4500000000000	-67.9474141991371
24.4600000000000	-67.9474141991371
24.4700000000000	-67.9474141991371
24.4800000000000	-67.9474141991371
24.4900000000000	-67.9474141991371
24.5000000000000	-67.9474141991371
24.5100000000000	-67.9474141991371
24.5200000000000	-67.9474141991371
24.5300000000000	-67.9474141991371
24.5400000000000	-67.9474141991371
24.5500000000000	-67.9474141991371
24.5600000000000	-67.9474141991371
24.5700000000000	-67.9474141991371
24.5800000000000	-67.9474141991371
24.5900000000000	-67.9474141991371
24.6000000000000	-67.9474141991371
24.6100000000000	-67.9474141991371
24.6200000000000	-67.9474141991371
24.6300000000000	-67.9474141991371
24.6400000000000	-67.9474141991371
24.6500000000000	-67.9474141991371
24.6600000000000	-67.9474141991371
24.6700000000000	-67.9474141991371
24.6800000000000	-67.9474141991371
24.6900000000000	-67.9474141991371
24.7000000000000	-67.9474141991371
24.7100000000000	-67.9474141991371
24.7200000000000	-67.9474141991371
24.7300000000000	-67.9474141991371
24.7400000000000	-67.9474141991371
24.7500000000000	-67.9474141991371
24.7600000000000	-67.9474141991371
24.7700000000000	-67.9474141991371
24.7800000000000	-67.9474141991371
24.7900000000000	-67.9474141991371
24.8000000000000	-67.9474141991371
24.8100000000000	-67.9474141991371
24.8200000000000	-67.9474141991371
24.8300000000000	-67.9474141991371
24.8400000000000	-67.9474141991371
24.8500000000000	-67.9474141991371
24.8600000000000	-67.9474141991371
24.8700000000000	-67.9474141991371
24.8800000000000	-67.9474141991371
24.8900000000000	-67.9474141991371
24.9000000000000	-67.9474141991371
24.9100000000000	-67.9474141991371
24.9200000000000	-67.9474141991371
24.9300000000000	-67.9474141991371
24.9400000000000	-67.9474141991371
24.9500000000000	-67.9474141991371
24.9600000000000	-67.9474141991371
24.9700000000000	-67.9474141991371
24.9800000000000	-67.9474141991371
24.9900000000000	-67.9474141991371
25	-67.9474141991371

==> figures/data/Rec/data0.txt <==
0	0
0.1	505.7050331
0.25	688.6869239
0.5	749.6725049
1	773.26272


==> figures/data/Rec/data1.txt <==
0	0
0.1	663.0275465
0.25	784.0157462
0.5	797.1154407
1	797.4635365


==> figures/data/RoCoF/data.txt <==
0	0
0.01	0
0.02	0
0.03	0
0.04	0
0.05	0
0.06	0
0.07	0
0.08	0
0.09	0
0.1	0
0.11	0
0.12	0
0.13	0
0.14	0
0.15	0
0.16	0
0.17	0
0.18	0
0.19	0
0.2	0
0.21	0
0.22	0
0.23	0
0.24	0
0.25	0
0.26	0
0.27	0
0.28	0
0.29	0
0.3	0
0.31	0
0.32	0
0.33	0
0.34	0
0.35	0
0.36	0
0.37	0
0.38	0
0.39	0
0.4	0
0.41	0
0.42	0
0.43	0
0.44	0
0.45	0
0.46	0
0.47	0
0.48	0
0.49	0
0.5	0
0.51	0
0.52	0
0.53	0
0.54	0
0.55	0
0.56	0
0.57	0
0.58	0
0.59	0
0.6	0
0.61	0
0.62	0
0.63	0
0.64	0
0.65	0
0.66	0
0.67	0
0.68	0
0.69	0
0.7	0
0.71	0
0.72	0
0.73	0
0.74	0
0.75	0
0.76	0
0.77	0
0.78	0
0.79	0
0.8	0
0.81	0
0.82	0
0.83	0
0.84	0
0.85	0
0.86	0
0.87	0
0.88	0
0.89	0
0.9	0
0.91	0
0.92	0
0.93	0
0.94	0
0.95	0
0.96	0
0.97	0
0.98	0
0.99	0
1	-0.16992963
1.01	-0.169897038
1.02	-0.169863367
1.03	-0.169828621
1.04	-0.169792803
1.05	-0.169755914
1.06	-0.169717959
1.07	-0.169678939
1.08	-0.169638857
1.09	-0.169597716
1.1	-0.169555518
1.11	-0.169512267
1.12	-0.169467964
1.13	-0.169422613
1.14	-0.169376216
1.15	-0.169328776
1.16	-0.169280296
1.17	-0.169230778
1.18	-0.169180224
1.19	-0.169128639
1.2	-0.169076023
1.21	-0.169022381
1.22	-0.168967714
1.23	-0.168912025
1.24	-0.168855317
1.25	-0.168797593
1.26	-0.168738856
1.27	-0.168679107
1.28	-0.16861835
1.29	-0.168556588
1.3	-0.168493822
1.31	-0.168430056
1.32	-0.168365293
1.33	-0.168299535
1.34	-0.168232784
1.35	-0.168165044
1.36	-0.168096317
1.37	-0.168026606
1.38	-0.167955914
1.39	-0.167884242
1.4	-0.167811595
1.41	-0.167737974
1.42	-0.167663382
1.43	-0.167587822
1.44	-0.167511297
1.45	-0.167433809
1.46	-0.16735536
1.47	-0.167275955
1.48	-0.167195595
1.49	-0.167114282
1.5	-0.167032021
1.51	-0.166948813
1.52	-0.16686466
1.53	-0.166779567
1.54	-0.166693535
1.55	-0.166606566
1.56	-0.166518665
1.57	-0.166429833
1.58	-0.166340073
1.59	-0.166249388
1.6	-0.16615778
1.61	-0.166065252
1.62	-0.165971807
1.63	-0.165877448
1.64	-0.165782176
1.65	-0.165685996
1.66	-0.165588909
1.67	-0.165490917
1.68	-0.165392025
1.69	-0.165292234
1.7	-0.165191548
1.71	-0.165089968
1.72	-0.164987498
1.73	-0.164884139
1.74	-0.164779896
1.75	-0.16467477
1.76	-0.164568764
1.77	-0.164461882
1.78	-0.164354124
1.79	-0.164245495
1.8	-0.164135996
1.81	-0.164025631
1.82	-0.163914402
1.83	-0.163802312
1.84	-0.163689363
1.85	-0.163575559
1.86	-0.163460901
1.87	-0.163345393
1.88	-0.163229036
1.89	-0.163111835
1.9	-0.162993791
1.91	-0.162874907
1.92	-0.162755185
1.93	-0.162634629
1.94	-0.162513241
1.95	-0.162391024
1.96	-0.16226798
1.97	-0.162144112
1.98	-0.162019422
1.99	-0.161893914
2	-0.16176759
2.01	-0.161640452
2.02	-0.161512503
2.03	-0.161383747
2.04	-0.161254184
2.05	-0.161123819
2.06	-0.160992654
2.07	-0.160860691
2.08	-0.160727933
2.09	-0.160594382
2.1	-0.160460042
2.11	-0.160324915
2.12	-0.160189004
2.13	-0.16005231
2.14	-0.159914838
2.15	-0.159776589
2.16	-0.159637566
2.17	-0.159497772
2.18	-0.159357209
2.19	-0.15921588
2.2	-0.159073787
2.21	-0.158930934
2.22	-0.158787323
2.23	-0.158642956
2.24	-0.158497836
2.25	-0.158351966
2.26	-0.158205348
2.27	-0.158057985
2.28	-0.15790988
2.29	-0.157761035
2.3	-0.157611452
2.31	-0.157461135
2.32	-0.157310086
2.33	-0.157158307
2.34	-0.157005802
2.35	-0.156852572
2.36	-0.156698621
2.37	-0.156543951
2.38	-0.156388564
2.39	-0.156232464
2.4	-0.156075652
2.41	-0.155918131
2.42	-0.155759905
2.43	-0.155600975
2.44	-0.155441344
2.45	-0.155281015
2.46	-0.15511999
2.47	-0.154958272
2.48	-0.154795864
2.49	-0.154632768
2.5	-0.154468986
2.51	-0.154304521
2.52	-0.154139377
2.53	-0.153973554
2.54	-0.153807057
2.55	-0.153639887
2.56	-0.153472047
2.57	-0.15330354
2.58	-0.153134368
2.59	-0.152964533
2.6	-0.15279404
2.61	-0.152622889
2.62	-0.152451083
2.63	-0.152278626
2.64	-0.152105519
2.65	-0.151931765
2.66	-0.151757367
2.67	-0.151582327
2.68	-0.151406647
2.69	-0.151230332
2.7	-0.151053382
2.71	-0.1508758
2.72	-0.15069759
2.73	-0.150518752
2.74	-0.150339291
2.75	-0.150159209
2.76	-0.149978507
2.77	-0.14979719
2.78	-0.149615258
2.79	-0.149432715
2.8	-0.149249563
2.81	-0.149065805
2.82	-0.148881443
2.83	-0.14869648
2.84	-0.148510919
2.85	-0.148324761
2.86	-0.148138009
2.87	-0.147950667
2.88	-0.147762735
2.89	-0.147574218
2.9	-0.147385117
2.91	-0.147195434
2.92	-0.147005173
2.93	-0.146814336
2.94	-0.146622926
2.95	-0.146430944
2.96	-0.146238394
2.97	-0.146045277
2.98	-0.145851597
2.99	-0.145657355
3	-0.145462555
3.01	-0.145267199
3.02	-0.145071289
3.03	-0.144874827
3.04	-0.144677817
3.05	-0.144480261
3.06	-0.144282161
3.07	-0.144083519
3.08	-0.143884339
3.09	-0.143684622
3.1	-0.143484371
3.11	-0.143283589
3.12	-0.143082277
3.13	-0.14288044
3.14	-0.142678077
3.15	-0.142475194
3.16	-0.142271791
3.17	-0.142067871
3.18	-0.141863437
3.19	-0.141658491
3.2	-0.141453036
3.21	-0.141247073
3.22	-0.141040606
3.23	-0.140833637
3.24	-0.140626168
3.25	-0.140418202
3.26	-0.140209741
3.27	-0.140000788
3.28	-0.139791345
3.29	-0.139581414
3.3	-0.139370998
3.31	-0.139160099
3.32	-0.13894872
3.33	-0.138736863
3.34	-0.13852453
3.35	-0.138311724
3.36	-0.138098448
3.37	-0.137884703
3.38	-0.137670492
3.39	-0.137455818
3.4	-0.137240683
3.41	-0.137025089
3.42	-0.136809039
3.43	-0.136592534
3.44	-0.136375578
3.45	-0.136158173
3.46	-0.135940321
3.47	-0.135722025
3.48	-0.135503287
3.49	-0.135284109
3.5	-0.135064493
3.51	-0.134844443
3.52	-0.13462396
3.53	-0.134403047
3.54	-0.134181706
3.55	-0.133959939
3.56	-0.133737749
3.57	-0.133515139
3.58	-0.13329211
3.59	-0.133068665
3.6	-0.132844806
3.61	-0.132620535
3.62	-0.132395856
3.63	-0.13217077
3.64	-0.131945279
3.65	-0.131719386
3.66	-0.131493094
3.67	-0.131266404
3.68	-0.131039318
3.69	-0.13081184
3.7	-0.130583972
3.71	-0.130355715
3.72	-0.130127073
3.73	-0.129898047
3.74	-0.129668639
3.75	-0.129438853
3.76	-0.12920869
3.77	-0.128978153
3.78	-0.128747244
3.79	-0.128515964
3.8	-0.128284318
3.81	-0.128052306
3.82	-0.127819931
3.83	-0.127587196
3.84	-0.127354102
3.85	-0.127120653
3.86	-0.126886849
3.87	-0.126652694
3.88	-0.12641819
3.89	-0.126183338
3.9	-0.125948142
3.91	-0.125712604
3.92	-0.125476725
3.93	-0.125240508
3.94	-0.125003956
3.95	-0.12476707
3.96	-0.124529852
3.97	-0.124292306
3.98	-0.124054433
3.99	-0.123816236
4	-0.123577716
4.01	-0.123338877
4.02	-0.123099719
4.03	-0.122860246
4.04	-0.122620459
4.05	-0.122380362
4.06	-0.122139955
4.07	-0.121899242
4.08	-0.121658224
4.09	-0.121416904
4.1	-0.121175284
4.11	-0.120933366
4.12	-0.120691152
4.13	-0.120448645
4.14	-0.120205846
4.15	-0.119962758
4.16	-0.119719384
4.17	-0.119475724
4.18	-0.119231782
4.19	-0.11898756
4.2	-0.11874306
4.21	-0.118498283
4.22	-0.118253233
4.23	-0.11800791
4.24	-0.117762319
4.25	-0.11751646
4.26	-0.117270336
4.27	-0.117023948
4.28	-0.1167773
4.29	-0.116530393
4.3	-0.116283229
4.31	-0.116035811
4.32	-0.115788141
4.33	-0.11554022
4.34	-0.115292052
4.35	-0.115043637
4.36	-0.114794979
4.37	-0.114546079
4.38	-0.114296939
4.39	-0.114047562
4.4	-0.113797949
4.41	-0.113548104
4.42	-0.113298027
4.43	-0.113047721
4.44	-0.112797189
4.45	-0.112546431
4.46	-0.112295451
4.47	-0.11204425
4.48	-0.111792831
4.49	-0.111541196
4.5	-0.111289346
4.51	-0.111037283
4.52	-0.110785011
4.53	-0.11053253
4.54	-0.110279844
4.55	-0.110026953
4.56	-0.109773861
4.57	-0.109520568
4.58	-0.109267078
4.59	-0.109013393
4.6	-0.108759513
4.61	-0.108505442
4.62	-0.108251181
4.63	-0.107996733
4.64	-0.1077421
4.65	-0.107487283
4.66	-0.107232284
4.67	-0.106977106
4.68	-0.106721751
4.69	-0.10646622
4.7	-0.106210517
4.71	-0.105954641
4.72	-0.105698597
4.73	-0.105442385
4.74	-0.105186008
4.75	-0.104929468
4.76	-0.104672767
4.77	-0.104415906
4.78	-0.104158888
4.79	-0.103901715
4.8	-0.103644389
4.81	-0.103386911
4.82	-0.103129284
4.83	-0.102871509
4.84	-0.10261359
4.85	-0.102355527
4.86	-0.102097322
4.87	-0.101838979
4.88	-0.101580497
4.89	-0.10132188
4.9	-0.10106313
4.91	-0.100804248
4.92	-0.100545236
4.93	-0.100286097
4.94	-0.100026832
4.95	-0.099767443
4.96	-0.099507933
4.97	-0.099248302
4.98	-0.098988553
4.99	-0.098728689
5	-0.09846871
5.01	-0.098208619
5.02	-0.097948417
5.03	-0.097688107
5.04	-0.097427691
5.05	-0.09716717
5.06	-0.096906546
5.07	-0.096645822
5.08	-0.096384999
5.09	-0.096124079
5.1	-0.095863063
5.11	-0.095601955
5.12	-0.095340755
5.13	-0.095079466
5.14	-0.094818089
5.15	-0.094556627
5.16	-0.09429508
5.17	-0.094033452
5.18	-0.093771744
5.19	-0.093509957
5.2	-0.093248094
5.21	-0.092986157
5.22	-0.092724147
5.23	-0.092462066
5.24	-0.092199916
5.25	-0.091937699
5.26	-0.091675417
5.27	-0.091413071
5.28	-0.091150664
5.29	-0.090888197
5.3	-0.090625672
5.31	-0.090363091
5.32	-0.090100455
5.33	-0.089837767
5.34	-0.089575029
5.35	-0.089312241
5.36	-0.089049406
5.37	-0.088786526
5.38	-0.088523603
5.39	-0.088260638
5.4	-0.087997633
5.41	-0.08773459
5.42	-0.08747151
5.43	-0.087208396
5.44	-0.086945249
5.45	-0.086682071
5.46	-0.086418864
5.47	-0.08615563
5.48	-0.085892369
5.49	-0.085629085
5.5	-0.085365779
5.51	-0.085102452
5.52	-0.084839106
5.53	-0.084575744
5.54	-0.084312366
5.55	-0.084048975
5.56	-0.083785572
5.57	-0.083522159
5.58	-0.083258738
5.59	-0.08299531
5.6	-0.082731878
5.61	-0.082468442
5.62	-0.082205005
5.63	-0.081941568
5.64	-0.081678134
5.65	-0.081414703
5.66	-0.081151277
5.67	-0.080887859
5.68	-0.08062445
5.69	-0.080361051
5.7	-0.080097664
5.71	-0.079834291
5.72	-0.079570934
5.73	-0.079307593
5.74	-0.079044272
5.75	-0.078780972
5.76	-0.078517693
5.77	-0.078254439
5.78	-0.07799121
5.79	-0.077728008
5.8	-0.077464836
5.81	-0.077201693
5.82	-0.076938583
5.83	-0.076675507
5.84	-0.076412466
5.85	-0.076149463
5.86	-0.075886498
5.87	-0.075623573
5.88	-0.07536069
5.89	-0.075097851
5.9	-0.074835058
5.91	-0.074572311
5.92	-0.074309612
5.93	-0.074046963
5.94	-0.073784366
5.95	-0.073521823
5.96	-0.073259334
5.97	-0.072996901
5.98	-0.072734527
5.99	-0.072472212
6	-0.072209959
6.01	-0.071947768
6.02	-0.071685641
6.03	-0.071423581
6.04	-0.071161587
6.05	-0.070899663
6.06	-0.07063781
6.07	-0.070376028
6.08	-0.070114321
6.09	-0.069852688
6.1	-0.069591133
6.11	-0.069329655
6.12	-0.069068258
6.13	-0.068806942
6.14	-0.068545709
6.15	-0.06828456
6.16	-0.068023498
6.17	-0.067762523
6.18	-0.067501637
6.19	-0.067240841
6.2	-0.066980138
6.21	-0.066719528
6.22	-0.066459014
6.23	-0.066198595
6.24	-0.065938275
6.25	-0.065678055
6.26	-0.065417935
6.27	-0.065157918
6.28	-0.064898006
6.29	-0.064638198
6.3	-0.064378498
6.31	-0.064118906
6.32	-0.063859424
6.33	-0.063600053
6.34	-0.063340795
6.35	-0.063081652
6.36	-0.062822624
6.37	-0.062563713
6.38	-0.062304921
6.39	-0.062046249
6.4	-0.061787699
6.41	-0.061529271
6.42	-0.061270968
6.43	-0.061012791
6.44	-0.060754741
6.45	-0.06049682
6.46	-0.060239029
6.47	-0.059981369
6.48	-0.059723842
6.49	-0.059466449
6.5	-0.059209193
6.51	-0.058952073
6.52	-0.058695092
6.53	-0.05843825
6.54	-0.05818155
6.55	-0.057924993
6.56	-0.05766858
6.57	-0.057412312
6.58	-0.057156191
6.59	-0.056900218
6.6	-0.056644395
6.61	-0.056388722
6.62	-0.056133202
6.63	-0.055877835
6.64	-0.055622624
6.65	-0.055367568
6.66	-0.055112671
6.67	-0.054857932
6.68	-0.054603354
6.69	-0.054348937
6.7	-0.054094684
6.71	-0.053840595
6.72	-0.053586671
6.73	-0.053332914
6.74	-0.053079326
6.75	-0.052825907
6.76	-0.05257266
6.77	-0.052319584
6.78	-0.052066682
6.79	-0.051813955
6.8	-0.051561404
6.81	-0.05130903
6.82	-0.051056835
6.83	-0.05080482
6.84	-0.050552986
6.85	-0.050301335
6.86	-0.050049868
6.87	-0.049798585
6.88	-0.049547489
6.89	-0.049296581
6.9	-0.049045861
6.91	-0.048795332
6.92	-0.048544994
6.93	-0.048294848
6.94	-0.048044897
6.95	-0.04779514
6.96	-0.04754558
6.97	-0.047296218
6.98	-0.047047054
6.99	-0.04679809
7	-0.046549327
7.01	-0.046300767
7.02	-0.046052411
7.03	-0.045804259
7.04	-0.045556314
7.05	-0.045308576
7.06	-0.045061046
7.07	-0.044813726
7.08	-0.044566617
7.09	-0.04431972
7.1	-0.044073036
7.11	-0.043826567
7.12	-0.043580313
7.13	-0.043334277
7.14	-0.043088458
7.15	-0.042842858
7.16	-0.042597478
7.17	-0.04235232
7.18	-0.042107385
7.19	-0.041862673
7.2	-0.041618186
7.21	-0.041373926
7.22	-0.041129892
7.23	-0.040886087
7.24	-0.040642511
7.25	-0.040399166
7.26	-0.040156053
7.27	-0.039913173
7.28	-0.039670526
7.29	-0.039428115
7.3	-0.03918594
7.31	-0.038944002
7.32	-0.038702302
7.33	-0.038460842
7.34	-0.038219623
7.35	-0.037978645
7.36	-0.037737911
7.37	-0.03749742
7.38	-0.037257174
7.39	-0.037017174
7.4	-0.036777421
7.41	-0.036537917
7.42	-0.036298662
7.43	-0.036059657
7.44	-0.035820903
7.45	-0.035582402
7.46	-0.035344155
7.47	-0.035106162
7.48	-0.034868424
7.49	-0.034630944
7.5	-0.034393721
7.51	-0.034156757
7.52	-0.033920052
7.53	-0.033683609
7.54	-0.033447427
7.55	-0.033211508
7.56	-0.032975853
7.57	-0.032740462
7.58	-0.032505338
7.59	-0.032270481
7.6	-0.032035891
7.61	-0.031801571
7.62	-0.03156752
7.63	-0.03133374
7.64	-0.031100232
7.65	-0.030866997
7.66	-0.030634036
7.67	-0.03040135
7.68	-0.030168939
7.69	-0.029936805
7.7	-0.029704949
7.71	-0.029473372
7.72	-0.029242074
7.73	-0.029011057
7.74	-0.028780322
7.75	-0.028549869
7.76	-0.0283197
7.77	-0.028089815
7.78	-0.027860215
7.79	-0.027630902
7.8	-0.027401876
7.81	-0.027173138
7.82	-0.026944689
7.83	-0.02671653
7.84	-0.026488662
7.85	-0.026261086
7.86	-0.026033803
7.87	-0.025806813
7.88	-0.025580118
7.89	-0.025353718
7.9	-0.025127615
7.91	-0.024901809
7.92	-0.024676301
7.93	-0.024451092
7.94	-0.024226183
7.95	-0.024001575
7.96	-0.023777268
7.97	-0.023553264
7.98	-0.023329564
7.99	-0.023106167
8	-0.022883076
8.01	-0.02266029
8.02	-0.022437812
8.03	-0.022215641
8.04	-0.021993779
8.05	-0.021772226
8.06	-0.021550983
8.07	-0.021330051
8.08	-0.021109431
8.09	-0.020889124
8.1	-0.020669131
8.11	-0.020449451
8.12	-0.020230087
8.13	-0.020011039
8.14	-0.019792308
8.15	-0.019573894
8.16	-0.019355798
8.17	-0.019138022
8.18	-0.018920566
8.19	-0.018703431
8.2	-0.018486617
8.21	-0.018270125
8.22	-0.018053957
8.23	-0.017838112
8.24	-0.017622592
8.25	-0.017407398
8.26	-0.01719253
8.27	-0.016977989
8.28	-0.016763775
8.29	-0.01654989
8.3	-0.016336335
8.31	-0.016123109
8.32	-0.015910214
8.33	-0.015697651
8.34	-0.01548542
8.35	-0.015273522
8.36	-0.015061957
8.37	-0.014850727
8.38	-0.014639833
8.39	-0.014429274
8.4	-0.014219051
8.41	-0.014009166
8.42	-0.013799619
8.43	-0.013590411
8.44	-0.013381542
8.45	-0.013173013
8.46	-0.012964825
8.47	-0.012756979
8.48	-0.012549475
8.49	-0.012342314
8.5	-0.012135496
8.51	-0.011929023
8.52	-0.011722894
8.53	-0.011517111
8.54	-0.011311675
8.55	-0.011106585
8.56	-0.010901843
8.57	-0.01069745
8.58	-0.010493405
8.59	-0.01028971
8.6	-0.010086365
8.61	-0.009883371
8.62	-0.009680728
8.63	-0.009478438
8.64	-0.0092765
8.65	-0.009074916
8.66	-0.008873685
8.67	-0.00867281
8.68	-0.00847229
8.69	-0.008272125
8.7	-0.008072317
8.71	-0.007872867
8.72	-0.007673774
8.73	-0.007475039
8.74	-0.007276663
8.75	-0.007078647
8.76	-0.006880991
8.77	-0.006683696
8.78	-0.006486762
8.79	-0.006290189
8.8	-0.00609398
8.81	-0.005898133
8.82	-0.00570265
8.83	-0.005507531
8.84	-0.005312777
8.85	-0.005118388
8.86	-0.004924365
8.87	-0.004730709
8.88	-0.004537419
8.89	-0.004344497
8.9	-0.004151943
8.91	-0.003959757
8.92	-0.003767941
8.93	-0.003576494
8.94	-0.003385418
8.95	-0.003194712
8.96	-0.003004378
8.97	-0.002814415
8.98	-0.002624825
8.99	-0.002435607
9	-0.002246763
9.01	-0.002058293
9.02	-0.001870197
9.03	-0.001682475
9.04	-0.001495129
9.05	-0.001308159
9.06	-0.001121565
9.07	-0.000935348
9.08	-0.000749509
9.09	-0.000564047
9.1	-0.000378963
9.11	-0.000194258
9.12	-9.93E-06
9.13	0.000360994
9.14	0.000741661
9.15	0.00112139
9.16	0.001500178
9.17	0.00187802
9.18	0.002254915
9.19	0.002630858
9.2	0.003005846
9.21	0.003379877
9.22	0.003752947
9.23	0.004125052
9.24	0.004496191
9.25	0.004866359
9.26	0.005235555
9.27	0.005603773
9.28	0.005971013
9.29	0.00633727
9.3	0.006702542
9.31	0.007066826
9.32	0.007430118
9.33	0.007792416
9.34	0.008153717
9.35	0.008514019
9.36	0.008873317
9.37	0.00923161
9.38	0.009588895
9.39	0.009945168
9.4	0.010300428
9.41	0.01065467
9.42	0.011007894
9.43	0.011360095
9.44	0.011711272
9.45	0.012061421
9.46	0.01241054
9.47	0.012758627
9.48	0.013105678
9.49	0.013451692
9.5	0.013796665
9.51	0.014140595
9.52	0.01448348
9.53	0.014825317
9.54	0.015166104
9.55	0.015505838
9.56	0.015844517
9.57	0.016182138
9.58	0.016518699
9.59	0.016854198
9.6	0.017188632
9.61	0.017522
9.62	0.017854298
9.63	0.018185524
9.64	0.018515677
9.65	0.018844754
9.66	0.019172753
9.67	0.019499671
9.68	0.019825507
9.69	0.020150258
9.7	0.020473922
9.71	0.020796497
9.72	0.021117982
9.73	0.021438373
9.74	0.021757669
9.75	0.022075869
9.76	0.022392969
9.77	0.022708968
9.78	0.023023864
9.79	0.023337655
9.8	0.023650339
9.81	0.023961915
9.82	0.02427238
9.83	0.024581732
9.84	0.02488997
9.85	0.025197092
9.86	0.025503097
9.87	0.025807981
9.88	0.026111745
9.89	0.026414385
9.9	0.0267159
9.91	0.027016289
9.92	0.027315549
9.93	0.02761368
9.94	0.02791068
9.95	0.028206546
9.96	0.028501278
9.97	0.028794874
9.98	0.029087332
9.99	0.029378651
10	0.029668829
10.01	0.029957865
10.02	0.030245757
10.03	0.030532505
10.04	0.030818105
10.05	0.031102558
10.06	0.031385862
10.07	0.031668015
10.08	0.031949016
10.09	0.032228864
10.1	0.032507557
10.11	0.032785094
10.12	0.033061475
10.13	0.033336697
10.14	0.033610759
10.15	0.033883661
10.16	0.034155401
10.17	0.034425978
10.18	0.03469539
10.19	0.034963638
10.2	0.035230718
10.21	0.035496632
10.22	0.035761377
10.23	0.036024952
10.24	0.036287357
10.25	0.03654859
10.26	0.03680865
10.27	0.037067537
10.28	0.03732525
10.29	0.037581787
10.3	0.037837148
10.31	0.038091332
10.32	0.038344338
10.33	0.038596165
10.34	0.038846812
10.35	0.039096279
10.36	0.039344564
10.37	0.039591668
10.38	0.039837588
10.39	0.040082325
10.4	0.040325878
10.41	0.040568247
10.42	0.040809429
10.43	0.041049425
10.44	0.041288235
10.45	0.041525857
10.46	0.041762291
10.47	0.041997536
10.48	0.042231593
10.49	0.042464459
10.5	0.042696135
10.51	0.042926621
10.52	0.043155915
10.53	0.043384018
10.54	0.043610929
10.55	0.043836647
10.56	0.044061172
10.57	0.044284504
10.58	0.044506642
10.59	0.044727586
10.6	0.044947336
10.61	0.045165891
10.62	0.045383251
10.63	0.045599416
10.64	0.045814386
10.65	0.046028159
10.66	0.046240737
10.67	0.046452119
10.68	0.046662304
10.69	0.046871292
10.7	0.047079084
10.71	0.047285679
10.72	0.047491078
10.73	0.047695279
10.74	0.047898283
10.75	0.04810009
10.76	0.048300699
10.77	0.048500112
10.78	0.048698327
10.79	0.048895345
10.8	0.049091166
10.81	0.04928579
10.82	0.049479216
10.83	0.049671446
10.84	0.049862478
10.85	0.050052314
10.86	0.050240953
10.87	0.050428396
10.88	0.050614642
10.89	0.050799692
10.9	0.050983546
10.91	0.051166205
10.92	0.051347668
10.93	0.051527935
10.94	0.051707008
10.95	0.051884886
10.96	0.052061569
10.97	0.052237058
10.98	0.052411354
10.99	0.052584456
11	0.052756365
11.01	0.052927082
11.02	0.053096606
11.03	0.053264938
11.04	0.053432079
11.05	0.053598029
11.06	0.053762789
11.07	0.053926359
11.08	0.054088739
11.09	0.05424993
11.1	0.054409932
11.11	0.054568747
11.12	0.054726375
11.13	0.054882815
11.14	0.05503807
11.15	0.055192139
11.16	0.055345023
11.17	0.055496723
11.18	0.055647239
11.19	0.055796572
11.2	0.055944723
11.21	0.056091692
11.22	0.056237481
11.23	0.05638209
11.24	0.056525519
11.25	0.05666777
11.26	0.056808842
11.27	0.056948738
11.28	0.057087458
11.29	0.057225003
11.3	0.057361373
11.31	0.057496569
11.32	0.057630593
11.33	0.057763445
11.34	0.057895126
11.35	0.058025637
11.36	0.058154979
11.37	0.058283152
11.38	0.058410159
11.39	0.058535999
11.4	0.058660674
11.41	0.058784185
11.42	0.058906533
11.43	0.059027719
11.44	0.059147744
11.45	0.059266608
11.46	0.059384314
11.47	0.059500862
11.48	0.059616254
11.49	0.059730489
11.5	0.059843571
11.51	0.059955499
11.52	0.060066275
11.53	0.0601759
11.54	0.060284375
11.55	0.060391702
11.56	0.060497881
11.57	0.060602915
11.58	0.060706803
11.59	0.060809548
11.6	0.060911151
11.61	0.061011613
11.62	0.061110935
11.63	0.061209119
11.64	0.061306166
11.65	0.061402077
11.66	0.061496854
11.67	0.061590498
11.68	0.06168301
11.69	0.061774393
11.7	0.061864646
11.71	0.061953772
11.72	0.062041773
11.73	0.062128649
11.74	0.062214402
11.75	0.062299033
11.76	0.062382545
11.77	0.062464938
11.78	0.062546214
11.79	0.062626375
11.8	0.062705422
11.81	0.062783357
11.82	0.06286018
11.83	0.062935895
11.84	0.063010502
11.85	0.063084003
11.86	0.0631564
11.87	0.063227694
11.88	0.063297886
11.89	0.06336698
11.9	0.063434975
11.91	0.063501875
11.92	0.06356768
11.93	0.063632392
11.94	0.063696014
11.95	0.063758546
11.96	0.063819991
11.97	0.063880349
11.98	0.063939624
11.99	0.063997817
12	0.064054929
12.01	0.064110962
12.02	0.064165919
12.03	0.0642198
12.04	0.064272608
12.05	0.064324345
12.06	0.064375012
12.07	0.064424612
12.08	0.064473146
12.09	0.064520616
12.1	0.064567024
12.11	0.064612371
12.12	0.064656661
12.13	0.064699894
12.14	0.064742073
12.15	0.0647832
12.16	0.064823276
12.17	0.064862304
12.18	0.064900285
12.19	0.064937222
12.2	0.064973117
12.21	0.065007971
12.22	0.065041786
12.23	0.065074565
12.24	0.06510631
12.25	0.065137023
12.26	0.065166705
12.27	0.065195359
12.28	0.065222987
12.29	0.065249591
12.3	0.065275173
12.31	0.065299736
12.32	0.065323281
12.33	0.06534581
12.34	0.065367326
12.35	0.065387831
12.36	0.065407327
12.37	0.065425816
12.38	0.0654433
12.39	0.065459782
12.4	0.065475263
12.41	0.065489746
12.42	0.065503234
12.43	0.065515728
12.44	0.06552723
12.45	0.065537743
12.46	0.06554727
12.47	0.065555812
12.48	0.065563371
12.49	0.065569951
12.5	0.065575552
12.51	0.065580178
12.52	0.065583831
12.53	0.065586513
12.54	0.065588227
12.55	0.065588974
12.56	0.065588758
12.57	0.06558758
12.58	0.065585443
12.59	0.065582349
12.6	0.065578301
12.61	0.065573301
12.62	0.065567351
12.63	0.065560454
12.64	0.065552612
12.65	0.065543828
12.66	0.065534103
12.67	0.065523442
12.68	0.065511845
12.69	0.065499315
12.7	0.065485856
12.71	0.065471468
12.72	0.065456156
12.73	0.06543992
12.74	0.065422764
12.75	0.065404691
12.76	0.065385702
12.77	0.065365801
12.78	0.065344989
12.79	0.065323269
12.8	0.065300645
12.81	0.065277117
12.82	0.06525269
12.83	0.065227364
12.84	0.065201144
12.85	0.065174032
12.86	0.065146029
12.87	0.065117139
12.88	0.065087365
12.89	0.065056708
12.9	0.065025172
12.91	0.064992759
12.92	0.064959472
12.93	0.064925313
12.94	0.064890285
12.95	0.06485439
12.96	0.064817632
12.97	0.064780012
12.98	0.064741534
12.99	0.0647022
13	0.064662013
13.01	0.064620976
13.02	0.06457909
13.03	0.06453636
13.04	0.064492787
13.05	0.064448374
13.06	0.064403124
13.07	0.06435704
13.08	0.064310124
13.09	0.064262379
13.1	0.064213807
13.11	0.064164413
13.12	0.064114197
13.13	0.064063164
13.14	0.064011315
13.15	0.063958654
13.16	0.063905182
13.17	0.063850904
13.18	0.063795822
13.19	0.063739938
13.2	0.063683255
13.21	0.063625776
13.22	0.063567504
13.23	0.063508442
13.24	0.063448592
13.25	0.063387957
13.26	0.06332654
13.27	0.063264344
13.28	0.063201372
13.29	0.063137626
13.3	0.063073109
13.31	0.063007825
13.32	0.062941775
13.33	0.062874963
13.34	0.062807392
13.35	0.062739064
13.36	0.062669982
13.37	0.062600149
13.38	0.062529569
13.39	0.062458243
13.4	0.062386174
13.41	0.062313367
13.42	0.062239822
13.43	0.062165545
13.44	0.062090536
13.45	0.062014799
13.46	0.061938337
13.47	0.061861153
13.48	0.06178325
13.49	0.06170463
13.5	0.061625297
13.51	0.061545253
13.52	0.061464502
13.53	0.061383045
13.54	0.061300887
13.55	0.06121803
13.56	0.061134477
13.57	0.061050231
13.58	0.060965294
13.59	0.06087967
13.6	0.060793362
13.61	0.060706373
13.62	0.060618705
13.63	0.060530362
13.64	0.060441346
13.65	0.06035166
13.66	0.060261308
13.67	0.060170292
13.68	0.060078615
13.69	0.05998628
13.7	0.05989329
13.71	0.059799649
13.72	0.059705358
13.73	0.059610422
13.74	0.059514842
13.75	0.059418623
13.76	0.059321766
13.77	0.059224275
13.78	0.059126154
13.79	0.059027404
13.8	0.058928028
13.81	0.058828031
13.82	0.058727414
13.83	0.058626181
13.84	0.058524335
13.85	0.058421879
13.86	0.058318815
13.87	0.058215147
13.88	0.058110878
13.89	0.05800601
13.9	0.057900548
13.91	0.057794492
13.92	0.057687848
13.93	0.057580617
13.94	0.057472803
13.95	0.057364409
13.96	0.057255437
13.97	0.057145891
13.98	0.057035774
13.99	0.056925089
14	0.056813838
14.01	0.056702025
14.02	0.056589653
14.03	0.056476724
14.04	0.056363243
14.05	0.056249211
14.06	0.056134632
14.07	0.056019508
14.08	0.055903844
14.09	0.055787641
14.1	0.055670903
14.11	0.055553633
14.12	0.055435834
14.13	0.055317509
14.14	0.055198661
14.15	0.055079293
14.16	0.054959408
14.17	0.054839008
14.18	0.054718098
14.19	0.05459668
14.2	0.054474757
14.21	0.054352331
14.22	0.054229407
14.23	0.054105987
14.24	0.053982074
14.25	0.053857672
14.26	0.053732782
14.27	0.053607408
14.28	0.053481554
14.29	0.053355222
14.3	0.053228415
14.31	0.053101137
14.32	0.052973389
14.33	0.052845176
14.34	0.0527165
14.35	0.052587365
14.36	0.052457772
14.37	0.052327726
14.38	0.05219723
14.39	0.052066286
14.4	0.051934897
14.41	0.051803066
14.42	0.051670797
14.43	0.051538092
14.44	0.051404955
14.45	0.051271388
14.46	0.051137394
14.47	0.051002977
14.48	0.05086814
14.49	0.050732884
14.5	0.050597214
14.51	0.050461133
14.52	0.050324643
14.53	0.050187747
14.54	0.050050449
14.55	0.049912751
14.56	0.049774657
14.57	0.049636169
14.58	0.04949729
14.59	0.049358024
14.6	0.049218373
14.61	0.049078341
14.62	0.048937929
14.63	0.048797143
14.64	0.048655983
14.65	0.048514454
14.66	0.048372557
14.67	0.048230298
14.68	0.048087677
14.69	0.047944698
14.7	0.047801365
14.71	0.04765768
14.72	0.047513645
14.73	0.047369265
14.74	0.047224542
14.75	0.047079479
14.76	0.046934078
14.77	0.046788344
14.78	0.046642278
14.79	0.046495884
14.8	0.046349165
14.81	0.046202124
14.82	0.046054763
14.83	0.045907085
14.84	0.045759094
14.85	0.045610793
14.86	0.045462183
14.87	0.045313269
14.88	0.045164054
14.89	0.045014539
14.9	0.044864728
14.91	0.044714625
14.92	0.044564231
14.93	0.04441355
14.94	0.044262584
14.95	0.044111338
14.96	0.043959812
14.97	0.043808012
14.98	0.043655938
14.99	0.043503595
15	0.043350985
15.01	0.04319811
15.02	0.043044975
15.03	0.042891581
15.04	0.042737932
15.05	0.042584031
15.06	0.04242988
15.07	0.042275482
15.08	0.04212084
15.09	0.041965957
15.1	0.041810836
15.11	0.04165548
15.12	0.041499891
15.13	0.041344073
15.14	0.041188028
15.15	0.041031759
15.16	0.040875269
15.17	0.04071856
15.18	0.040561636
15.19	0.0404045
15.2	0.040247154
15.21	0.040089601
15.22	0.039931843
15.23	0.039773885
15.24	0.039615727
15.25	0.039457375
15.26	0.039298829
15.27	0.039140093
15.28	0.03898117
15.29	0.038822062
15.3	0.038662772
15.31	0.038503304
15.32	0.038343659
15.33	0.038183841
15.34	0.038023852
15.35	0.037863695
15.36	0.037703373
15.37	0.037542889
15.38	0.037382245
15.39	0.037221444
15.4	0.037060489
15.41	0.036899383
15.42	0.036738128
15.43	0.036576727
15.44	0.036415182
15.45	0.036253498
15.46	0.036091675
15.47	0.035929717
15.48	0.035767627
15.49	0.035605407
15.5	0.03544306
15.51	0.035280589
15.52	0.035117996
15.53	0.034955285
15.54	0.034792457
15.55	0.034629515
15.56	0.034466463
15.57	0.034303302
15.58	0.034140035
15.59	0.033976666
15.6	0.033813197
15.61	0.033649629
15.62	0.033485967
15.63	0.033322212
15.64	0.033158368
15.65	0.032994436
15.66	0.03283042
15.67	0.032666322
15.68	0.032502144
15.69	0.03233789
15.7	0.032173562
15.71	0.032009162
15.72	0.031844693
15.73	0.031680158
15.74	0.03151556
15.75	0.031350899
15.76	0.031186181
15.77	0.031021406
15.78	0.030856578
15.79	0.030691698
15.8	0.03052677
15.81	0.030361797
15.82	0.03019678
15.83	0.030031722
15.84	0.029866626
15.85	0.029701493
15.86	0.029536328
15.87	0.029371132
15.88	0.029205907
15.89	0.029040657
15.9	0.028875383
15.91	0.028710089
15.92	0.028544776
15.93	0.028379447
15.94	0.028214105
15.95	0.028048752
15.96	0.02788339
15.97	0.027718023
15.98	0.027552651
15.99	0.027387279
16	0.027221907
16.01	0.027056539
16.02	0.026891178
16.03	0.026725824
16.04	0.026560482
16.05	0.026395153
16.06	0.02622984
16.07	0.026064544
16.08	0.025899269
16.09	0.025734017
16.1	0.02556879
16.11	0.025403591
16.12	0.025238421
16.13	0.025073284
16.14	0.024908182
16.15	0.024743116
16.16	0.024578089
16.17	0.024413104
16.18	0.024248163
16.19	0.024083269
16.2	0.023918422
16.21	0.023753627
16.22	0.023588885
16.23	0.023424198
16.24	0.023259568
16.25	0.023094999
16.26	0.022930492
16.27	0.02276605
16.28	0.022601674
16.29	0.022437367
16.3	0.022273131
16.31	0.022108969
16.32	0.021944883
16.33	0.021780874
16.34	0.021616946
16.35	0.021453099
16.36	0.021289338
16.37	0.021125663
16.38	0.020962077
16.39	0.020798582
16.4	0.020635181
16.41	0.020471875
16.42	0.020308666
16.43	0.020145558
16.44	0.019982551
16.45	0.019819648
16.46	0.019656852
16.47	0.019494164
16.48	0.019331586
16.49	0.019169121
16.5	0.019006771
16.51	0.018844537
16.52	0.018682422
16.53	0.018520428
16.54	0.018358558
16.55	0.018196812
16.56	0.018035194
16.57	0.017873704
16.58	0.017712347
16.59	0.017551122
16.6	0.017390033
16.61	0.017229081
16.62	0.017068269
16.63	0.016907598
16.64	0.016747071
16.65	0.016586689
16.66	0.016426454
16.67	0.016266369
16.68	0.016106436
16.69	0.015946656
16.7	0.015787031
16.71	0.015627564
16.72	0.015468256
16.73	0.015309109
16.74	0.015150126
16.75	0.014991307
16.76	0.014832656
16.77	0.014674174
16.78	0.014515863
16.79	0.014357724
16.8	0.01419976
16.81	0.014041973
16.82	0.013884364
16.83	0.013726936
16.84	0.01356969
16.85	0.013412627
16.86	0.013255751
16.87	0.013099063
16.88	0.012942564
16.89	0.012786257
16.9	0.012630143
16.91	0.012474224
16.92	0.012318502
16.93	0.012162979
16.94	0.012007656
16.95	0.011852536
16.96	0.01169762
16.97	0.011542909
16.98	0.011388407
16.99	0.011234113
17	0.011080031
17.01	0.010926162
17.02	0.010772507
17.03	0.010619069
17.04	0.010465849
17.05	0.010312849
17.06	0.01016007
17.07	0.010007514
17.08	0.009855183
17.09	0.009703079
17.1	0.009551203
17.11	0.009399557
17.12	0.009248143
17.13	0.009096962
17.14	0.008946016
17.15	0.008795307
17.16	0.008644835
17.17	0.008494604
17.18	0.008344614
17.19	0.008194867
17.2	0.008045364
17.21	0.007896108
17.22	0.0077471
17.23	0.007598341
17.24	0.007449833
17.25	0.007301578
17.26	0.007153577
17.27	0.007005831
17.28	0.006858343
17.29	0.006711113
17.3	0.006564144
17.31	0.006417437
17.32	0.006270992
17.33	0.006124813
17.34	0.0059789
17.35	0.005833255
17.36	0.005687879
17.37	0.005542774
17.38	0.005397941
17.39	0.005253382
17.4	0.005109098
17.41	0.004965091
17.42	0.004821362
17.43	0.004677912
17.44	0.004534743
17.45	0.004391856
17.46	0.004249253
17.47	0.004106936
17.48	0.003964904
17.49	0.003823161
17.5	0.003681707
17.51	0.003540543
17.52	0.003399672
17.53	0.003259094
17.54	0.00311881
17.55	0.002978823
17.56	0.002839133
17.57	0.002699742
17.58	0.002560651
17.59	0.002421861
17.6	0.002283374
17.61	0.00214519
17.62	0.002007312
17.63	0.001869741
17.64	0.001732477
17.65	0.001595522
17.66	0.001458878
17.67	0.001322545
17.68	0.001186524
17.69	0.001050818
17.7	0.000915427
17.71	0.000780353
17.72	0.000645596
17.73	0.000511158
17.74	0.00037704
17.75	0.000243243
17.76	0.000109769
17.77	-2.34E-05
17.78	-0.000156208
17.79	-0.000288708
17.8	-0.000420881
17.81	-0.000552725
17.82	-0.000684241
17.83	-0.000815426
17.84	-0.000946279
17.85	-0.0010768
17.86	-0.001206987
17.87	-0.001336839
17.88	-0.001466355
17.89	-0.001595533
17.9	-0.001724374
17.91	-0.001852876
17.92	-0.001981037
17.93	-0.002108857
17.94	-0.002236334
17.95	-0.002363469
17.96	-0.002490258
17.97	-0.002616703
17.98	-0.002742801
17.99	-0.002868551
18	-0.002993953
18.01	-0.003119005
18.02	-0.003243707
18.03	-0.003368058
18.04	-0.003492056
18.05	-0.003615701
18.06	-0.003738992
18.07	-0.003861927
18.08	-0.003984507
18.09	-0.004106729
18.1	-0.004228593
18.11	-0.004350098
18.12	-0.004471243
18.13	-0.004592028
18.14	-0.004712451
18.15	-0.004832511
18.16	-0.004952208
18.17	-0.005071541
18.18	-0.005190508
18.19	-0.00530911
18.2	-0.005427345
18.21	-0.005545212
18.22	-0.00566271
18.23	-0.005779839
18.24	-0.005896599
18.25	-0.006012987
18.26	-0.006129003
18.27	-0.006244647
18.28	-0.006359917
18.29	-0.006474813
18.3	-0.006589335
18.31	-0.00670348
18.32	-0.00681725
18.33	-0.006930642
18.34	-0.007043656
18.35	-0.007156291
18.36	-0.007268547
18.37	-0.007380423
18.38	-0.007491918
18.39	-0.007603032
18.4	-0.007713763
18.41	-0.007824112
18.42	-0.007934076
18.43	-0.008043657
18.44	-0.008152852
18.45	-0.008261662
18.46	-0.008370086
18.47	-0.008478122
18.48	-0.008585771
18.49	-0.008693032
18.5	-0.008799904
18.51	-0.008906387
18.52	-0.009012479
18.53	-0.009118181
18.54	-0.009223491
18.55	-0.00932841
18.56	-0.009432936
18.57	-0.009537069
18.58	-0.009640809
18.59	-0.009744154
18.6	-0.009847105
18.61	-0.00994966
18.62	-0.01005182
18.63	-0.010153583
18.64	-0.010254949
18.65	-0.010355918
18.66	-0.010456489
18.67	-0.010556662
18.68	-0.010656436
18.69	-0.01075581
18.7	-0.010854785
18.71	-0.010953359
18.72	-0.011051532
18.73	-0.011149304
18.74	-0.011246674
18.75	-0.011343642
18.76	-0.011440208
18.77	-0.01153637
18.78	-0.011632129
18.79	-0.011727483
18.8	-0.011822434
18.81	-0.01191698
18.82	-0.01201112
18.83	-0.012104856
18.84	-0.012198185
18.85	-0.012291108
18.86	-0.012383624
18.87	-0.012475733
18.88	-0.012567434
18.89	-0.012658728
18.9	-0.012749614
18.91	-0.012840092
18.92	-0.01293016
18.93	-0.01301982
18.94	-0.01310907
18.95	-0.01319791
18.96	-0.013286341
18.97	-0.013374361
18.98	-0.01346197
18.99	-0.013549168
19	-0.013635956
19.01	-0.013722331
19.02	-0.013808295
19.03	-0.013893848
19.04	-0.013978987
19.05	-0.014063715
19.06	-0.014148029
19.07	-0.014231931
19.08	-0.01431542
19.09	-0.014398495
19.1	-0.014481156
19.11	-0.014563404
19.12	-0.014645238
19.13	-0.014726658
19.14	-0.014807663
19.15	-0.014888253
19.16	-0.014968429
19.17	-0.01504819
19.18	-0.015127536
19.19	-0.015206467
19.2	-0.015284982
19.21	-0.015363082
19.22	-0.015440767
19.23	-0.015518035
19.24	-0.015594888
19.25	-0.015671324
19.26	-0.015747345
19.27	-0.015822949
19.28	-0.015898137
19.29	-0.015972909
19.3	-0.016047264
19.31	-0.016121203
19.32	-0.016194725
19.33	-0.01626783
19.34	-0.016340519
19.35	-0.016412791
19.36	-0.016484646
19.37	-0.016556084
19.38	-0.016627106
19.39	-0.01669771
19.4	-0.016767898
19.41	-0.016837668
19.42	-0.016907022
19.43	-0.016975958
19.44	-0.017044478
19.45	-0.017112581
19.46	-0.017180266
19.47	-0.017247535
19.48	-0.017314387
19.49	-0.017380822
19.5	-0.017446841
19.51	-0.017512442
19.52	-0.017577627
19.53	-0.017642396
19.54	-0.017706747
19.55	-0.017770682
19.56	-0.017834201
19.57	-0.017897304
19.58	-0.01795999
19.59	-0.01802226
19.6	-0.018084114
19.61	-0.018145552
19.62	-0.018206574
19.63	-0.01826718
19.64	-0.018327371
19.65	-0.018387146
19.66	-0.018446506
19.67	-0.018505451
19.68	-0.018563981
19.69	-0.018622096
19.7	-0.018679796
19.71	-0.018737081
19.72	-0.018793953
19.73	-0.01885041
19.74	-0.018906452
19.75	-0.018962081
19.76	-0.019017297
19.77	-0.019072099
19.78	-0.019126487
19.79	-0.019180463
19.8	-0.019234026
19.81	-0.019287176
19.82	-0.019339914
19.83	-0.019392239
19.84	-0.019444153
19.85	-0.019495655
19.86	-0.019546745
19.87	-0.019597425
19.88	-0.019647693
19.89	-0.019697551
19.9	-0.019746998
19.91	-0.019796036
19.92	-0.019844663
19.93	-0.019892881
19.94	-0.019940689
19.95	-0.019988089
19.96	-0.02003508
19.97	-0.020081663
19.98	-0.020127837
19.99	-0.020173604
20	-0.020218964
20.01	-0.020263916
20.02	-0.020308462
20.03	-0.020352601
20.04	-0.020396334
20.05	-0.020439661
20.06	-0.020482583
20.07	-0.020525101
20.08	-0.020567213
20.09	-0.020608921
20.1	-0.020650225
20.11	-0.020691126
20.12	-0.020731624
20.13	-0.020771718
20.14	-0.020811411
20.15	-0.020850701
20.16	-0.02088959
20.17	-0.020928078
20.18	-0.020966165
20.19	-0.021003852
20.2	-0.021041139
20.21	-0.021078026
20.22	-0.021114515
20.23	-0.021150604
20.24	-0.021186296
20.25	-0.02122159
20.26	-0.021256486
20.27	-0.021290986
20.28	-0.02132509
20.29	-0.021358797
20.3	-0.021392109
20.31	-0.021425027
20.32	-0.02145755
20.33	-0.021489678
20.34	-0.021521414
20.35	-0.021552756
20.36	-0.021583706
20.37	-0.021614264
20.38	-0.02164443
20.39	-0.021674206
20.4	-0.021703591
20.41	-0.021732586
20.42	-0.021761191
20.43	-0.021789408
20.44	-0.021817236
20.45	-0.021844677
20.46	-0.02187173
20.47	-0.021898397
20.48	-0.021924677
20.49	-0.021950572
20.5	-0.021976082
20.51	-0.022001207
20.52	-0.022025949
20.53	-0.022050307
20.54	-0.022074282
20.55	-0.022097875
20.56	-0.022121087
20.57	-0.022143917
20.58	-0.022166367
20.59	-0.022188437
20.6	-0.022210128
20.61	-0.022231441
20.62	-0.022252375
20.63	-0.022272932
20.64	-0.022293112
20.65	-0.022312916
20.66	-0.022332345
20.67	-0.022351398
20.68	-0.022370078
20.69	-0.022388384
20.7	-0.022406316
20.71	-0.022423877
20.72	-0.022441065
20.73	-0.022457883
20.74	-0.02247433
20.75	-0.022490408
20.76	-0.022506117
20.77	-0.022521457
20.78	-0.022536429
20.79	-0.022551035
20.8	-0.022565274
20.81	-0.022579147
20.82	-0.022592656
20.83	-0.0226058
20.84	-0.02261858
20.85	-0.022630998
20.86	-0.022643053
20.87	-0.022654747
20.88	-0.02266608
20.89	-0.022677053
20.9	-0.022687667
20.91	-0.022697922
20.92	-0.02270782
20.93	-0.02271736
20.94	-0.022726543
20.95	-0.022735371
20.96	-0.022743844
20.97	-0.022751963
20.98	-0.022759728
20.99	-0.02276714
21	-0.022774201
21.01	-0.02278091
21.02	-0.022787268
21.03	-0.022793277
21.04	-0.022798937
21.05	-0.022804249
21.06	-0.022809213
21.07	-0.022813831
21.08	-0.022818103
21.09	-0.02282203
21.1	-0.022825612
21.11	-0.022828851
21.12	-0.022831747
21.13	-0.022834302
21.14	-0.022836515
21.15	-0.022838388
21.16	-0.022839921
21.17	-0.022841115
21.18	-0.022841972
21.19	-0.022842491
21.2	-0.022842674
21.21	-0.022842522
21.22	-0.022842035
21.23	-0.022841214
21.24	-0.02284006
21.25	-0.022838574
21.26	-0.022836756
21.27	-0.022834608
21.28	-0.022832131
21.29	-0.022829324
21.3	-0.02282619
21.31	-0.022822728
21.32	-0.02281894
21.33	-0.022814826
21.34	-0.022810388
21.35	-0.022805626
21.36	-0.022800541
21.37	-0.022795135
21.38	-0.022789407
21.39	-0.022783358
21.4	-0.022776991
21.41	-0.022770304
21.42	-0.0227633
21.43	-0.022755979
21.44	-0.022748343
21.45	-0.022740391
21.46	-0.022732125
21.47	-0.022723546
21.48	-0.022714654
21.49	-0.022705451
21.5	-0.022695937
21.51	-0.022686113
21.52	-0.022675981
21.53	-0.022665541
21.54	-0.022654794
21.55	-0.02264374
21.56	-0.022632382
21.57	-0.022620719
21.58	-0.022608753
21.59	-0.022596484
21.6	-0.022583914
21.61	-0.022571043
21.62	-0.022557873
21.63	-0.022544403
21.64	-0.022530636
21.65	-0.022516572
21.66	-0.022502212
21.67	-0.022487557
21.68	-0.022472608
21.69	-0.022457365
21.7	-0.022441831
21.71	-0.022426005
21.72	-0.022409888
21.73	-0.022393482
21.74	-0.022376788
21.75	-0.022359806
21.76	-0.022342538
21.77	-0.022324984
21.78	-0.022307145
21.79	-0.022289022
21.8	-0.022270617
21.81	-0.02225193
21.82	-0.022232962
21.83	-0.022213714
21.84	-0.022194188
21.85	-0.022174383
21.86	-0.022154301
21.87	-0.022133944
21.88	-0.022113311
21.89	-0.022092404
21.9	-0.022071224
21.91	-0.022049772
21.92	-0.022028049
21.93	-0.022006056
21.94	-0.021983793
21.95	-0.021961262
21.96	-0.021938465
21.97	-0.0219154
21.98	-0.021892071
21.99	-0.021868477
22	-0.02184462
22.01	-0.021820501
22.02	-0.02179612
22.03	-0.02177148
22.04	-0.021746579
22.05	-0.021721421
22.06	-0.021696005
22.07	-0.021670333
22.08	-0.021644406
22.09	-0.021618224
22.1	-0.021591789
22.11	-0.021565102
22.12	-0.021538164
22.13	-0.021510975
22.14	-0.021483537
22.15	-0.02145585
22.16	-0.021427917
22.17	-0.021399737
22.18	-0.021371312
22.19	-0.021342643
22.2	-0.02131373
22.21	-0.021284576
22.22	-0.02125518
22.23	-0.021225544
22.24	-0.021195669
22.25	-0.021165556
22.26	-0.021135206
22.27	-0.02110462
22.28	-0.021073798
22.29	-0.021042743
22.3	-0.021011455
22.31	-0.020979935
22.32	-0.020948184
22.33	-0.020916203
22.34	-0.020883993
22.35	-0.020851555
22.36	-0.020818891
22.37	-0.020786
22.38	-0.020752885
22.39	-0.020719546
22.4	-0.020685985
22.41	-0.020652202
22.42	-0.020618198
22.43	-0.020583975
22.44	-0.020549533
22.45	-0.020514874
22.46	-0.020479998
22.47	-0.020444907
22.48	-0.020409602
22.49	-0.020374083
22.5	-0.020338352
22.51	-0.020302409
22.52	-0.020266257
22.53	-0.020229895
22.54	-0.020193325
22.55	-0.020156548
22.56	-0.020119565
22.57	-0.020082377
22.58	-0.020044985
22.59	-0.02000739
22.6	-0.019969593
22.61	-0.019931596
22.62	-0.019893398
22.63	-0.019855002
22.64	-0.019816408
22.65	-0.019777618
22.66	-0.019738632
22.67	-0.019699452
22.68	-0.019660078
22.69	-0.019620511
22.7	-0.019580754
22.71	-0.019540806
22.72	-0.019500668
22.73	-0.019460343
22.74	-0.01941983
22.75	-0.019379131
22.76	-0.019338247
22.77	-0.019297179
22.78	-0.019255928
22.79	-0.019214495
22.8	-0.019172881
22.81	-0.019131088
22.82	-0.019089115
22.83	-0.019046965
22.84	-0.019004638
22.85	-0.018962136
22.86	-0.018919459
22.87	-0.018876608
22.88	-0.018833585
22.89	-0.018790391
22.9	-0.018747026
22.91	-0.018703492
22.92	-0.018659789
22.93	-0.01861592
22.94	-0.018571884
22.95	-0.018527683
22.96	-0.018483318
22.97	-0.01843879
22.98	-0.018394101
22.99	-0.01834925
23	-0.018304239
23.01	-0.01825907
23.02	-0.018213742
23.03	-0.018168259
23.04	-0.018122619
23.05	-0.018076825
23.06	-0.018030877
23.07	-0.017984777
23.08	-0.017938525
23.09	-0.017892123
23.1	-0.017845571
23.11	-0.017798871
23.12	-0.017752024
23.13	-0.017705031
23.14	-0.017657892
23.15	-0.017610609
23.16	-0.017563183
23.17	-0.017515616
23.18	-0.017467907
23.19	-0.017420058
23.2	-0.01737207
23.21	-0.017323944
23.22	-0.017275682
23.23	-0.017227283
23.24	-0.01717875
23.25	-0.017130083
23.26	-0.017081284
23.27	-0.017032353
23.28	-0.016983291
23.29	-0.0169341
23.3	-0.01688478
23.31	-0.016835333
23.32	-0.016785759
23.33	-0.01673606
23.34	-0.016686236
23.35	-0.016636289
23.36	-0.01658622
23.37	-0.016536029
23.38	-0.016485718
23.39	-0.016435288
23.4	-0.01638474
23.41	-0.016334075
23.42	-0.016283293
23.43	-0.016232397
23.44	-0.016181386
23.45	-0.016130262
23.46	-0.016079026
23.47	-0.01602768
23.48	-0.015976223
23.49	-0.015924657
23.5	-0.015872983
23.51	-0.015821203
23.52	-0.015769316
23.53	-0.015717325
23.54	-0.01566523
23.55	-0.015613032
23.56	-0.015560732
23.57	-0.015508331
23.58	-0.015455831
23.59	-0.015403231
23.6	-0.015350534
23.61	-0.015297741
23.62	-0.015244851
23.63	-0.015191867
23.64	-0.015138789
23.65	-0.015085618
23.66	-0.015032355
23.67	-0.014979002
23.68	-0.014925559
23.69	-0.014872028
23.7	-0.014818408
23.71	-0.014764702
23.72	-0.014710911
23.73	-0.014657034
23.74	-0.014603074
23.75	-0.014549031
23.76	-0.014494907
23.77	-0.014440701
23.78	-0.014386416
23.79	-0.014332052
23.8	-0.014277611
23.81	-0.014223092
23.82	-0.014168498
23.83	-0.014113829
23.84	-0.014059087
23.85	-0.014004271
23.86	-0.013949384
23.87	-0.013894425
23.88	-0.013839397
23.89	-0.0137843
23.9	-0.013729135
23.91	-0.013673903
23.92	-0.013618605
23.93	-0.013563242
23.94	-0.013507815
23.95	-0.013452325
23.96	-0.013396772
23.97	-0.013341159
23.98	-0.013285485
23.99	-0.013229753
24	-0.013173962
24.01	-0.013118113
24.02	-0.013062209
24.03	-0.013006248
24.04	-0.012950234
24.05	-0.012894166
24.06	-0.012838045
24.07	-0.012781873
24.08	-0.012725651
24.09	-0.012669378
24.1	-0.012613057
24.11	-0.012556689
24.12	-0.012500273
24.13	-0.012443811
24.14	-0.012387305
24.15	-0.012330754
24.16	-0.012274161
24.17	-0.012217525
24.18	-0.012160848
24.19	-0.012104131
24.2	-0.012047374
24.21	-0.011990579
24.22	-0.011933747
24.23	-0.011876877
24.24	-0.011819973
24.25	-0.011763033
24.26	-0.01170606
24.27	-0.011649054
24.28	-0.011592016
24.29	-0.011534947
24.3	-0.011477847
24.31	-0.011420719
24.32	-0.011363562
24.33	-0.011306378
24.34	-0.011249167
24.35	-0.011191931
24.36	-0.01113467
24.37	-0.011077385
24.38	-0.011020077
24.39	-0.010962747
24.4	-0.010905396
24.41	-0.010848025
24.42	-0.010790635
24.43	-0.010733226
24.44	-0.010675799
24.45	-0.010618356
24.46	-0.010560897
24.47	-0.010503423
24.48	-0.010445936
24.49	-0.010388435
24.5	-0.010330921
24.51	-0.010273397
24.52	-0.010215861
24.53	-0.010158317
24.54	-0.010100763
24.55	-0.010043201
24.56	-0.009985633
24.57	-0.009928058
24.58	-0.009870478
24.59	-0.009812893
24.6	-0.009755305
24.61	-0.009697714
24.62	-0.009640121
24.63	-0.009582527
24.64	-0.009524932
24.65	-0.009467339
24.66	-0.009409747
24.67	-0.009352157
24.68	-0.00929457
24.69	-0.009236987
24.7	-0.009179409
24.71	-0.009121837
24.72	-0.009064271
24.73	-0.009006713
24.74	-0.008949162
24.75	-0.008891621
24.76	-0.008834089
24.77	-0.008776568
24.78	-0.008719058
24.79	-0.008661561
24.8	-0.008604077
24.81	-0.008546606
24.82	-0.00848915
24.83	-0.00843171
24.84	-0.008374286
24.85	-0.008316879
24.86	-0.00825949
24.87	-0.00820212
24.88	-0.008144769
24.89	-0.008087438
24.9	-0.008030128
24.91	-0.007972841
24.92	-0.007915575
24.93	-0.007858334
24.94	-0.007801116
24.95	-0.007743924
24.96	-0.007686757
24.97	-0.007629617
24.98	-0.007572504
24.99	-0.007515419
25	-0.007458363


==> figures/data/SI_Value/data0.txt <==
0	15.07052004
10	13.40857284
20	11.76381276
30	10.18067052
40	8.8826838
50	7.925156232
60	7.217119596

==> figures/data/SI_Value/data1.txt <==
0	15.46605156
10	13.88021124
20	12.528552
30	11.54872848
40	10.90687452
50	10.48411692
60	10.16753052


==> figures/data/SI_Value/data2.txt <==
0	15.46605156
10	13.716408
20	12.11830368
30	10.81152192
40	9.87864324
50	9.26805372
60	8.83763112


==> figures/data/UC_disp/data0.txt <==
1	162.657906
2	164.5641496
3	165.0027778
4	168.7439264
5	185.2304972
6	229.242798
7	248.0447372
8	252.0028962
9	254.2462548
10	255.199225
11	259
12	249.6122205
13	244.5614856
14	243.9518897
15	250.2481513
16	252.9105981
17	251.6627097
18	248.9946551
19	248.6774157
20	226.7880885
21	199.5926202
22	173.8278624
23	166.3584454
24	163.4769685


==> figures/data/UC_disp/data1.txt <==
1	35.13619
2	35.0208
3	36.0724
4	37.0304
5	37.607945
6	37.143585
7	36.480085
8	36.873125
9	36.550805
10	36.41604
11	35.7115
12	35.013275
13	35.013275
14	35.013275
15	35.013275
16	35.02752
17	35.055395
18	35.055395
19	35.051625
20	35.051625
21	35.07804
22	35.070555
23	35.1095
24	35.09992
25	34.99712
26	34.87415
27	34.79644
28	34.756015
29	34.75959
30	34.7609
31	34.72622
32	34.598645
33	34.66393
34	34.66393
35	34.66393
36	34.728995
37	34.815005
38	34.87949
39	34.89253
40	34.907695
41	34.90632
42	34.9359
43	34.93572
44	34.917545
45	34.86524
46	34.842465
47	34.775045
48	34.71361
49	34.65582
50	34.55383
51	34.511205
52	34.482715
53	34.46123
54	34.46123
55	36.264675
56	39.61158
57	40.736505
58	39.883015
59	36.96472
60	34.609225
61	34.609225
62	34.73379
63	34.80715
64	34.82326
65	34.82326
66	34.82326
67	34.837365
68	34.83246
69	34.792895
70	34.728905
71	38.137935
72	39.75034


==> figures/data/UC_disp/data2.txt <==
1	26.99887
2	30.69351
3	33.53095
4	35.27093
5	35.973405
6	36.40113
7	34.910035
8	36.60925
9	36.771605
10	35.01673
11	33.95881
12	32.459495
13	32.459495
14	27.532045
15	26.8531
16	26.83024
17	26.83024
18	26.781275
19	26.690855
20	26.547795
21	26.40988
22	26.40988
23	26.3418
24	26.295515
25	26.18026
26	26.053225
27	25.88356
28	25.88356
29	25.88622
30	26.01774
31	25.885165
32	25.869365
33	25.65135
34	25.65135
35	25.89895
36	25.949065
37	25.90972
38	25.95925
39	25.969275
40	25.980995
41	25.980995
42	26.00263
43	25.91402
44	26.00488
45	25.96913
46	25.96913
47	25.770515
48	25.770515
49	25.89271
50	25.81427
51	25.58981
52	25.590485
53	28.957205
54	30.136705
55	32.16213
56	36.34513
57	40.288025
58	38.23077
59	35.490045
60	32.09783
61	28.929265
62	26.185855
63	26.06707
64	26.10151
65	26.321625
66	26.321625
67	26.321625
68	26.321625
69	26.30599
70	26.08581
71	36.7159
72	38.4763


==> figures/data/UC_disp/data_0.txt <==
1	74.30841586
2	74.25859084
3	72
4	116.5089141
5	131.2045906
6	103.7047356
7	117.3938553
8	113.9266424
9	113.5133536
10	64.54342003
11	65.14255313
12	51.68780618
13	43.51813668
14	40.5
15	43.36757112
16	55.15706121
17	83.12518192
18	103.7465751
19	107
20	95
21	85.52726503
22	55
23	18.36286181
24	23.58437211


==> figures/data/UC_disp/data_1.txt <==
1	97.60305118
2	97.44067647
3	88.03560576
4	115.4855088
5	130.5633695
6	164.3444319
7	173.8006936
8	142.8975165
9	139.4461892
10	83.59687938
11	79.29570208
12	66.73893908
13	59.82179003
14	55.40542656
15	64.33881028
16	70.81943463
17	113.7462827
18	127.9559083
19	142.0110594
20	134.7682636
21	97.95464856
22	97.87437014
23	48.99657667
24	57.74445141


==> figures/data/UC_disp/data_2.txt <==
1	117.8511519
2	118.1035666
3	115.7141792
4	118.6563743
5	143.2970791
6	168.592453
7	179.5252651
8	175.9246396
9	150.4476818
10	105.3566207
11	103.1233973
12	93.55292905
13	82.19963037
14	81.3514066
15	84.22060225
16	95.00360823
17	107.9400875
18	149.5147611
19	154.9232225
20	134.6999875
21	122.7468535
22	117.2749802
23	64.81306541
24	70.89983902


==> figures/data/UC_disp/data_Hs.txt <==
1	59.12291357
2	60.80047359
3	67.34580927
4	77.59689712
5	66.52418251
6	67.15188887
7	61.50051815
8	47.05592899
9	70.06151377
10	69.05699359
11	74.2721479
12	87.08489742
13	92.09163675
14	90.26911967
15	80.31518065
16	70.44733405
17	94.43552537
18	77.08927585
19	54.74924762
20	56.95229971
21	33.21524758
22	66.69012265
23	28.07491026
24	23.67910442


==> figures/data/UC_disp/data_Hs2.txt <==
1	2.15106234210983
2	1.97801557720213
3	1.85296312710010
4	1.82432373069236
5	1.94390993225676
6	1.84788466287320
7	1.83497171337678
8	1.65722915060616
9	1.58259243945894
10	1.61037738288327
11	1.64868171607727
12	1.73167547562179
13	1.74966878182313
14	1.98928487062558
15	2.05995501038299
16	2.11036227267558
17	2.12695485084200
18	2.08383775465867
19	2.06041415084967
20	2.07149224469609
21	2.09086562817076
22	2.02568107000500
23	2.08413136779682
24	2.08338686269934
25	2.07962023313037
26	2.07606332984325
27	2.10463253612889
28	2.07509399087041
29	2.04938683292699
30	2.04563636230532
31	2.07654630403869
32	2.04142630517834
33	2.10219172814061
34	2.05165429620389
35	2.04995207331863
36	2.05353460036350
37	2.09145946021870
38	2.09496208303709
39	2.09566745494325
40	2.06637066517561
41	2.06626532132319
42	2.09800337257088
43	2.12652881558814
44	2.09201118347282
45	2.08906061916123
46	2.06171379804844
47	2.12306220062220
48	2.08774455722950
49	2.04950394391465
50	2.04382457256907
51	2.10304152299392
52	2.09630875863251
53	1.85719945928664
54	1.78353328241874
55	1.65807841627751
56	1.37885639314718
57	1.09971313721653
58	1.24843674137429
59	1.41808797844449
60	1.66928924314625
61	1.82870659471466
62	2.00321757005191
63	2.06798169161145
64	2.06800572501879
65	2.00904742043204
66	2.00983757048687
67	2.01089052944761
68	2.01052432031642
69	2.00800135481965
70	2.06666856089356
71	1.38720620660442
72	1.30603614025385

==> figures/data/UC_dispatch/data0.txt <==
1	29.87628
2	33.11787
3	35.74967
4	37.44027
5	37.7393
6	37.80415
7	38.44188
8	41.41604
9	43.2752
10	42.11934
11	40.41903
12	38.63218
13	36.66243
14	34.63513
15	33.32885
16	32.92943
17	32.32665
18	32.14735
19	33.042
20	32.25313
21	31.40554
22	31.72168
23	30.62709
24	30.89657
25	33.78167
26	37.22032
27	39.38638
28	40.51087
29	40.41154
30	40.37517
31	41.33891
32	44.87481
33	46.48889
34	45.05772
35	43.06712
36	41.26183
37	38.8693
38	37.0713
39	36.70722
40	36.28368
41	36.32207
42	35.49525
43	35.50026
44	36.00846
45	37.46892
46	38.10412
47	39.98176
48	41.68906
49	43.29186
50	46.11339
51	47.2898
52	48.07513
53	48.66694
54	48.80659
55	49.58219
56	52.41064
57	53.7291
58	52.53918
59	50.39099
60	47.53921
61	44.58214
62	41.12864
63	39.08817
64	39.21714
65	38.93388
66	38.63938
67	38.24632
68	38.38304
69	39.48501
70	41.26428
71	45.68531
72	49.26148


==> figures/data/UC_dispatch/data1.txt <==
1	18.71279
2	22.66375
3	26.87503
4	30.36919
5	31.7781744
6	31.49365
7	31.16397
8	32.94697
9	33.14949
10	29.0289141
11	26.17735
12	24.48387
13	22.21609
14	19.89633
15	19.70471
16	20.173039
17	19.2733398
18	18.1826386
19	17.58362
20	14.67214
21	11.2905791
22	9.249399
23	7.2962023
24	5.579277
25	5.5708114
26	7.1482801
27	8.598615
28	9.648358
29	10.086265
30	15.309822
31	15.409822
32	16.400245
33	17.04195
34	12.853991
35	12.690667
36	8.951886
37	10.173646
38	11.000404
39	12.036075
40	11.936075
41	10.721632
42	9.994874
43	7.986928
44	8.086928
45	7.7433245
46	7.5333012
47	7.5333012
48	9.845433
49	14.160663
50	18.64816
51	20.09446
52	19.98824
53	16.590848
54	18.64383
55	21.73234
56	25.19292
57	25.12687
58	23.59683
59	22.08236
60	19.55954
61	17.9443
62	14.850585
63	13.493256
64	15.045
65	16.066029
66	16.06574667
67	15.68863904
68	16.121345
69	17.088489
70	19.32494
71	25.03095
72	29.23725


==> figures/data/UC_dispatch/data2.txt <==
1	18.7127932
2	22.66375
3	26.87503
4	30.36919
5	31.77817
6	31.49365
7	31.16397
8	32.9469735
9	33.149487
10	29.02891
11	26.17735
12	24.48387
13	22.21609
14	19.8963327
15	20.7720968
16	20.173035
17	19.2733457
18	21.0277
19	20.92581
20	18.22581
21	20.1070047
22	20.63528
23	20.55475
24	20.44996
25	20.31645
26	20.35497
27	20.41611
28	20.4959
29	20.59768
30	20.69834
31	20.76311
32	20.59932
33	20.63197
34	20.73197
35	20.73197
36	20.6645
37	20.6075
38	20.53974
39	20.44627
40	20.35385
41	20.25316
42	20.16795
43	20.26786
44	20.35877
45	20.43262
46	20.52123
47	20.58752
48	20.6568
49	20.72791
50	20.67691
51	20.6556
52	20.74136
53	20.63061
54	20.73061
55	21.73234
56	25.19292
57	25.12687
58	23.59683
59	22.08236
60	20.80461
61	20.80461
62	20.76689
63	20.70357
64	20.81163
65	20.71163
66	20.61163
67	20.71868
68	20.81623
69	20.89645
70	20.86445
71	25.03095
72	29.23725


==> figures/data/UC_dispatch/data3.txt <==
1	18.71279
2	22.66375
3	26.87503
4	30.36919
5	31.7781774
6	31.49365
7	31.16397
8	32.94697
9	33.14949
10	29.02891
11	26.17735
12	24.483867
13	22.21609
14	19.89633
15	19.70471
16	20.17304
17	19.27334
18	18.18264
19	17.583621
20	14.672141
21	13.9876684
22	16.60494
23	16.470901
24	13.747757
25	16.19013
26	13.626611
27	15.7730134
28	16.341779
29	16.34311
30	16.408871
31	16.442584
32	16.334682
33	16.125674
34	16.225674
35	16.449476
36	16.374533
37	16.254861
38	16.179626
39	16.084637
40	15.990497
41	15.890497
42	15.801314
43	15.757011
44	15.90244
45	15.984565
46	16.084565
47	16.085258
48	16.185258
49	16.346355
50	16.307136
51	16.294905
52	16.295243
53	17.9786
54	18.643827
55	21.73234
56	25.19292
57	25.12687
58	23.59683
59	22.08236
60	19.559531
61	17.96463
62	16.592928
63	16.433535
64	16.550754
65	16.560813
66	16.560813
67	16.660813
68	16.660813
69	17.088489
70	19.32494
71	25.03095
72	29.23725


==> figures/data/WT_EMT/data_P_w.txt <==
-30	0
-29.9999935469018	0
-29.9996160114196	0
-29.9991106645873	0
-29.9985141854174	0
-29.9977768171053	0
-29.9970394487931	0
-29.9963450566489	0
-29.9959234900956	0
-29.9951651905766	0
-29.9941684015685	0
-29.9929705532046	0
-29.9916383864022	0
-29.9903062195999	0
-29.9889740527975	0
-29.9874076116338	0
-29.9857826018798	0
-29.9841575921257	0
-29.9833333333333	0.0729737092275808
-29.9823908009361	0.197356136031726
-29.9810407929940	0.465108825600831
-29.9800000000000	0.646243889900390
-29.9799998086801	0.646271574108654
-29.9798131389307	0.672105038433538
-29.9787885153688	0.767866542155818
-29.9777748817027	0.785895507143315
-29.9777541608966	0.785625311743487
-29.9777321266764	0.785326293207916
-29.9769402562267	0.756038852501016
-29.9762179387439	0.710017303533768
-29.9747990544591	0.604175853046936
-29.9730666562669	0.502280061601446
-29.9722723240769	0.468619363733941
-29.9722714551155	0.468586150974734
-29.9718212562882	0.451183849054067
-29.9705147854801	0.398110820440475
-29.9692083146719	0.329756276367901
-29.9679018438638	0.240796893517816
-29.9669896475893	0.170045212994746
-29.9666666666667	0.144664164969299
-29.9664983641158	0.131154205832906
-29.9650607364843	0.0188643699476142
-29.9635281206245	-0.0736861665118242
-29.9619955047647	-0.113375862380713
-29.9614259536854	-0.111630840545386
-29.9613735980869	-0.111022533494445
-29.9601153237321	-0.0724402352508978
-29.9588043425764	0.00980113008447046
-29.9574933614207	0.116418694541306
-29.9561823802650	0.225073193152562
-29.9546397121116	0.327654018302680
-29.9530391222086	0.378908769549474
-29.9514385323057	0.361345260609371
-29.9500000000000	0.293036095010537
-29.9496208869106	0.268825041270884
-29.9496127742711	0.268303115161366
-29.9484974440283	0.191811889210996
-29.9469530564146	0.0863035545373399
-29.9454086688009	-0.00434089034521005
-29.9438642811872	-0.0665671200445736
-29.9423198935734	-0.0868430222850525
-29.9407755059597	-0.0540816046947307
-29.9392311183460	0.0346640998360184
-29.9376867307323	0.169540715770767
-29.9361423431186	0.328177975426853
-29.9345979555049	0.482012005388141
-29.9329953437300	0.609821785818692
-29.9317698344911	0.674440882383187
-29.9307407469033	0.703211879470163
-29.9293843218174	0.709642145977234
-29.9280278967314	0.689575794025491
-29.9266714716455	0.656506895774126
-29.9253150465596	0.622845760369190
-29.9239586214737	0.599480948927180
-29.9226021963877	0.595812446192954
-29.9212457713018	0.617984270668696
-29.9198893462158	0.667242259726395
-29.9185329211299	0.738259150236696
-29.9171764960440	0.819840612035820
-29.9157447747585	0.898686628345456
-29.9142082882449	0.952210629249924
-29.9126718017314	0.955981943530821
-29.9111353152178	0.904879232219418
-29.9095988287042	0.806566691220695
-29.9080623421906	0.677757241614796
-29.9065258556770	0.538028453046755
-29.9049893691635	0.407050358394486
-29.9034528826499	0.302756615801662
-29.9019163961363	0.239466546254515
-29.9003799096227	0.224870341049341
-29.8999273876800	0.229750663196103
-29.8987597480278	0.259124174158285
-29.8973697008228	0.318229160840091
-29.8959796536178	0.388048794131240
-29.8943310906745	0.462211042860930
-29.8926178987965	0.505715852349564
-29.8909047069186	0.503156330779315
-29.8891915150406	0.459625878687915
-29.8876226196550	0.397966044135279
-29.8862701690077	0.341277059943293
-29.8849177183605	0.292521008671750
-29.8833917703334	0.258722438886662
-29.8821645933312	0.255000725425932
-29.8807036683285	0.282279847690598
-29.8792427433258	0.343129790309268
-29.8777818183232	0.428728796210883
-29.8763208933205	0.523622895125743
-29.8747351513829	0.616015598658652
-29.8729621840430	0.680114910882650
-29.8711892167031	0.686813390281933
-29.8694162493632	0.637808144554314
-29.8680335597314	0.572137015511201
-29.8666666666667	0.496155552233868
-29.8653629598701	0.424287320883835
-29.8638291354623	0.354301855943466
-29.8622377816518	0.311397861630391
-29.8606464278413	0.307626827987887
-29.8590550740308	0.342932079393782
-29.8574637202202	0.407877534299182
-29.8558723664097	0.483753618473284
-29.8542810125992	0.549480073517376
-29.8526896587886	0.586729233821580
-29.8510983049781	0.586046866286799
-29.8497388792283	0.556012700214519
-29.8484332753700	0.507504535225339
-29.8471276715116	0.447995705360820
-29.8458220676533	0.386896398460584
-29.8442537833393	0.324413085178882
-29.8426854990253	0.286770298486023
-29.8411172147113	0.283333377508893
-29.8395489303973	0.316508194646863
-29.8379806460833	0.379946783750096
-29.8364123617693	0.459467809133574
-29.8348440774553	0.536334897328186
-29.8333333333333	0.590805058902893
-29.8317919413094	0.614599538635224
-29.8302505492854	0.602388503650511
-29.8287091572614	0.558807991853101
-29.8271677652375	0.495134133196736
-29.8256263732135	0.425629518431526
-29.8240849811895	0.365100216163600
-29.8225435891656	0.326384403053154
-29.8210021971416	0.318029252335706
-29.8194608051176	0.342304020964476
-29.8179194130937	0.393819163851541
-29.8163387554540	0.462170605336467
-29.8146991993908	0.531551630069731
-29.8130596433277	0.580586723660120
-29.8114200872645	0.596635002648782
-29.8097805312013	0.576193509950038
-29.8081409751381	0.525828868860092
-29.8065014190749	0.458827788982736
-29.8048618630117	0.391379250682275
-29.8032223069485	0.339954534226680
-29.8015827508853	0.316982251796840
-29.8000000000000	0.327486801780936
-29.7986444698261	0.360759668323874
-29.7972889396522	0.410426550880919
-29.7959334094783	0.467601519668238
-29.7945778793043	0.521938742572272
-29.7932223491304	0.563675930244421
-29.7918668189565	0.585590272735942
-29.7905112887826	0.584353146037430
-29.7891557586087	0.560848623787410
-29.7878002284348	0.519824156923161
-29.7863324810342	0.464436201121772
-29.7846964077936	0.402609063132098
-29.7833333333333	0.361554471446412
-29.7819779366370	0.337597635342641
-29.7806225399406	0.334714940832055
-29.7792671432442	0.353520267039002
-29.7779117465478	0.390789763053525
-29.7765563498514	0.439891570197832
-29.7752009531550	0.491936440511742
-29.7738455564587	0.537465389027675
-29.7724901597623	0.568320704488841
-29.7711347630659	0.579243905605290
-29.7697793663695	0.568665550385226
-29.7684239696731	0.539239466064487
-29.7670685729768	0.496408782416861
-29.7657596152679	0.449258208838966
-29.7642478629367	0.397843914538859
-29.7627361106054	0.359764732718814
-29.7612243582742	0.343061394160257
-29.7597126059429	0.351405440023103
-29.7582008536116	0.382939783132028
-29.7566891012804	0.430810371970877
-29.7551773489491	0.484359529933510
-29.7536655966179	0.531516661214849
-29.7521538442866	0.561954215313343
-29.7506420919554	0.569319570979477
-29.7495165829527	0.558957329905146
-29.7480342732880	0.527702648382455
-29.7465519636233	0.482992844707634
-29.7450696539586	0.434204131265281
-29.7435873442938	0.391263640360958
-29.7421050346291	0.362845774498593
-29.7406227249644	0.354752734806869
-29.7391404152996	0.368772312538269
-29.7376581056349	0.401984377011893
-29.7360513808603	0.451314570863744
-29.7342580334210	0.507820358833351
-29.7326986598784	0.544926448376272
-29.7311119762412	0.561795662238696
-29.7295252926040	0.554117579714353
-29.7279386089667	0.524470260708191
-29.7263519253295	0.480560353678278
-29.7247652416922	0.432719942168694
-29.7231785580550	0.392222385159476
-29.7215918744178	0.368382306091071
-29.7200051907805	0.366878598490372
-29.7184185071433	0.388017975888259
-29.7168318235060	0.426628691770566
-29.7151677734913	0.475751857444093
-29.7132941570221	0.525023624779114
-29.7114205405529	0.552075656881870
-29.7095469240838	0.548470096309806
-29.7076733076146	0.516480912696845
-29.7057996911454	0.467447203556213
-29.7039260746762	0.417521952098008
-29.7020524582070	0.382704107011612
-29.7001788417378	0.374240091638405
-29.6987364537934	0.387973235540220
-29.6971570210350	0.419713799087827
-29.6953072368917	0.468838375485242
-29.6933898649020	0.516537768034187
-29.6914724929124	0.544263106759781
-29.6895551209227	0.542817995313776
-29.6876377489331	0.513733513945245
-29.6857203769434	0.467733351792606
-29.6838030049537	0.420806771959943
-29.6822333838060	0.392814296137479
-29.6804001345938	0.381084582795779
-29.6785668853815	0.395278681136625
-29.6767336361693	0.430821505272584
-29.6749003869570	0.476338550037645
-29.6730671377448	0.516576768649056
-29.6712338885326	0.538494884876020
-29.6694006393203	0.535564672687210
-29.6675673901081	0.509452031038747
-29.6658703031060	0.472335365359922
-29.6638793942043	0.426892002316454
-29.6618884853026	0.394976772410603
-29.6598975764009	0.388128186069553
-29.6579066674992	0.408841668967993
-29.6559157585975	0.449547905447005
-29.6539248496958	0.494365479459462
-29.6519339407941	0.525995941132838
-29.6500000000000	0.532857724331968
-29.6482939316366	0.517557714045441
-29.6465095921905	0.485696020019744
-29.6444121684140	0.440718694714897
-29.6423147446375	0.404703105371525
-29.6402173208609	0.392136926131388
-29.6381198970844	0.408062819583452
-29.6360224733078	0.445990950605509
-29.6339250495313	0.489808334486081
-29.6321511300885	0.517320495923154
-29.6301807913472	0.526990369343903
-29.6282104526058	0.512085489682690
-29.6262401138645	0.478750457047920
-29.6242697751231	0.439610890050630
-29.6222994363818	0.408465976070893
-29.6203290976404	0.396321096077528
-29.6183587588990	0.407599774223898
-29.6166666666667	0.432938876342047
-29.6145294600176	0.474424561910271
-29.6123922533685	0.508767086445099
-29.6102550467194	0.521069326399845
-29.6081178400703	0.506645989753840
-29.6059806334212	0.472644740056360
-29.6038434267721	0.433718967639947
-29.6017062201230	0.406194677636245
-29.5995761038665	0.401362866884311
-29.5974566231990	0.421126471960868
-29.5953371425315	0.456942161384533
-29.5932176618640	0.493158081205485
-29.5910981811965	0.513993956618893
-29.5889787005290	0.510880118286088
-29.5868592198615	0.485957690305042
-29.5847397391940	0.450292567066082
-29.5829064783580	0.422275008426240
-29.5807722034812	0.404775064241050
-29.5786379286044	0.410383405070227
-29.5765036537276	0.436723935345464
-29.5743693788507	0.472260324166849
-29.5722351039739	0.501255850419935
-29.5701008290971	0.511125032545624
-29.5679665542203	0.498183918760045
-29.5657743114608	0.467862509254923
-29.5635434234462	0.433429778961318
-29.5613125354315	0.411107759295153
-29.5590816474169	0.410968982482880
-29.5568507594022	0.433034424112774
-29.5546198713876	0.467022855555688
-29.5523889833729	0.496413651272131
-29.5501580953583	0.507355705439291
-29.5482912131143	0.498710760182876
-29.5461552295073	0.473237093277209
-29.5440192459002	0.442211833870008
-29.5418832622931	0.418727682287091
-29.5397472786860	0.412567495245559
-29.5376112950789	0.426501145366983
-29.5354753114718	0.454379460890095
-29.5333333333333	0.483948251661832
-29.5311673770691	0.502387853781390
-29.5290014208049	0.501304601160871
-29.5268354645407	0.481834729347508
-29.5246695082765	0.453071837903871
-29.5225035520122	0.427718416448021
-29.5203375957480	0.416763659752552
-29.5181716394838	0.424963979782751
-29.5162108993983	0.445920366312713
-29.5139320630564	0.475983683262616
-29.5116532267145	0.497701243186772
-29.5093743903726	0.500701175180354
-29.5070955540307	0.484124208124632
-29.5048167176889	0.456539001531905
-29.5025378813470	0.431590517701332
-29.5002590450051	0.421199822155324
-29.4983623643090	0.427615968555761
-29.4963153196953	0.447183270131428
-29.4942682750816	0.472275374113682
-29.4922212304679	0.492588915044275
-29.4901741858541	0.500173859451056
-29.4881271412404	0.492436837519158
-29.4860800966267	0.472703867687228
-29.4840330520130	0.449303001505723
-29.4820708310451	0.431824989022429
-29.4799666605648	0.425823675372481
-29.4778624900844	0.435304471380075
-29.4757583196041	0.456189318359266
-29.4736541491238	0.479568730887940
-29.4715499786434	0.495559845563885
-29.4694458081631	0.497642961062137
-29.4673416376827	0.485323778905954
-29.4652530035412	0.464268977187429
-29.4628968983320	0.441193968076953
-29.4605407931228	0.430182683040534
-29.4581846879137	0.436883647821373
-29.4558285827045	0.457751000921314
-29.4534724774953	0.481686729920265
-29.4511163722862	0.496155565848010
-29.4491269576867	0.495364286623054
-29.4469443519033	0.481416267428985
-29.4447617461200	0.460458148999582
-29.4425791403366	0.441879533344434
-29.4403965345533	0.434083308550652
-29.4382139287699	0.440387635419924
-29.4360313229866	0.458049642301353
-29.4338487172032	0.478782342361385
-29.4319484152105	0.492028011446959
-29.4294719038185	0.495136417765471
-29.4269953924265	0.481520919842255
-29.4245188810346	0.459514448432148
-29.4220423696426	0.441770874131403
-29.4195658582506	0.438423698032118
-29.4170893468587	0.451220048291628
-29.4148899642261	0.470253707743945
-29.4123466549030	0.489291395951115
-29.4098033455800	0.494424556981543
-29.4072600362569	0.482921681572540
-29.4047167269339	0.462186661327291
-29.4021734176108	0.444837588346548
-29.4000000000000	0.440629841360215
-29.3976707401139	0.449327045480494
-29.3953414802279	0.467075693119308
-29.3927815839173	0.485930863570165
-29.3898757329701	0.492749310603108
-29.3869698820229	0.479887629584631
-29.3840640310757	0.457666790534317
-29.3814849749768	0.444069999489689
-29.3787996101107	0.445369675693997
-29.3763777335079	0.459310352228493
-29.3739558569050	0.477272830704796
-29.3709264862081	0.490517529115785
-29.3678971155111	0.483886814533551
-29.3647929425515	0.462844152078205
-29.3616700690261	0.445552132710256
-29.3585471955008	0.447064446410969
-29.3554243219755	0.465510484382764
-29.3523014484502	0.484178297443366
-29.3494151399155	0.486940187472422
-29.3464908394928	0.473277466990888
-29.3435665390700	0.454015022645171
-29.3406422386473	0.443805378810920
-29.3377179382246	0.450294292388472
-29.3347936378019	0.467867405496089
-29.3320191100082	0.481958989955980
-29.3287335516953	0.481822126267920
-29.3254479933824	0.464433132032256
-29.3221624350696	0.446620827988399
-29.3188768767567	0.444991227611782
-29.3161008032780	0.457483283851647
-29.3132714863347	0.473549357977416
-29.3104421693913	0.480909604433551
-29.3076128524480	0.474228107728900
-29.3047835355046	0.458524522960162
-29.3019542185613	0.445093296458280
-29.2993414224369	0.443039901572018
-29.2960485346212	0.455589735370987
-29.2927556468056	0.472440583467304
-29.2894627589900	0.476746164841262
-29.2861698711744	0.464450153857542
-29.2833333333333	0.449495988510850
-29.2801916979297	0.441615862231097
-29.2770500625261	0.449003139774927
-29.2739084271225	0.464546046298620
-29.2707667917189	0.474098318662523
-29.2676251563153	0.469121039107675
-29.2648479452674	0.456057040994184
-29.2618167429352	0.443549153473053
-29.2587855406031	0.442630863140352
-29.2557543382709	0.453680684783202
-29.2527231359388	0.467194468270955
-29.2500000000000	0.471956868281438
-29.2466501897788	0.463716535443282
-29.2433003795576	0.448670335458345
-29.2399505693365	0.441600206555122
-29.2366007591153	0.449261529371420
-29.2333333333333	0.463448477532074
-29.2303954453083	0.470369319564266
-29.2274575572832	0.466114749145674
-29.2245196692581	0.454310581637388
-29.2215817812331	0.444270241358602
-29.2182820436081	0.444497251095574
-29.2153593734183	0.454520263007872
-29.2120911402973	0.466832771375241
-29.2088229071763	0.469052009297527
-29.2055546740554	0.459494616567826
-29.2022864409344	0.447540996362932
-29.1993118367818	0.444370572651709
-29.1958710206905	0.453087405186255
-29.1924302045993	0.465851018605148
-29.1889893885081	0.469515845738600
-29.1855485724169	0.460734919359078
-29.1827278778537	0.450783359685599
-29.1794487047713	0.446266073625790
-29.1757916881630	0.454404578144739
-29.1721346715548	0.467012051195863
-29.1684776549465	0.469575070230757
-29.1652507284802	0.461244449785190
-29.1617108830140	0.450426918680011
-29.1581710375479	0.449539867900775
-29.1546311920817	0.459556971709050
-29.1510913466156	0.469620154087358
-29.1478609431811	0.469544434827772
-29.1442958484829	0.459773600637765
-29.1407307537847	0.450937038055999
-29.1371656590865	0.452923394115851
-29.1336005643883	0.463500457609246
-29.1305295446504	0.470576483518094
-29.1270248087968	0.468672629857078
-29.1235200729431	0.458878515175729
-29.1200153370894	0.451956812316338
-29.1166666666667	0.454909852249782
-29.1133113543045	0.464396134407186
-29.1099560419423	0.470910625938590
-29.1066007295801	0.468222616620236
-29.1032454172179	0.459308579433139
-29.1000000000000	0.453160124852231
-29.0963831667262	0.456036903162379
-29.0927663334525	0.465509329617294
-29.0891495001787	0.470830539582856
-29.0855326669049	0.466143702004711
-29.0818281328091	0.456883945636557
-29.0780651314986	0.454057054415935
-29.0743021301880	0.461110264510618
-29.0705391288775	0.469312285202952
-29.0667761275670	0.468828631053662
-29.0639409869412	0.462788629147515
-29.0603103615679	0.455518445348662
-29.0566797361946	0.456254359784475
-29.0530491108213	0.464023910124313
-29.0500000000000	0.469517980933041
-29.0463847369330	0.468447706339700
-29.0427694738660	0.461026440878929
-29.0391542107989	0.455851101337610
-29.0355389477319	0.458780781079976
-29.0318143149898	0.466646961035180
-29.0280167691310	0.470156620305260
-29.0242192232721	0.465176088394758
-29.0204216774133	0.458235139428118
-29.0166666666667	0.457967272067389
-29.0130817963691	0.464291556708925
-29.0094969260715	0.469897934053574
-29.0059120557739	0.468787537379551
-29.0023271854763	0.462514725087738
-28.9992199791322	0.458500569155752
-28.9953198747934	0.460651155886224
-28.9914197704546	0.467567317249960
-28.9875196661158	0.470366689503307
-28.9836195617770	0.465691996130816
-28.9799444272966	0.460079977427913
-28.9757082947507	0.460666757426210
-28.9714721622048	0.467397178159646
-28.9672360296590	0.470140875678644
-28.9634950091679	0.465807250572816
-28.9595304372945	0.460322096453945
-28.9555658654210	0.461019294307561
-28.9516012935476	0.466787264122708
-28.9475748624813	0.469748219815337
-28.9435329666168	0.465800216751584
-28.9394910707523	0.460462983573622
-28.9354491748878	0.460986393856194
-28.9314589115051	0.466268194937743
-28.9267728569344	0.468682972612230
-28.9220868023637	0.463270882656495
-28.9174007477930	0.459532706838094
-28.9129544025609	0.463372570659156
-28.9083140724287	0.467849709346972
-28.9036737422964	0.464878887245477
-28.8991104557829	0.459619485582954
-28.8946627346974	0.460617462424660
-28.8902150136119	0.465642323220048
-28.8857672925264	0.466184274175604
-28.8813008876934	0.461264585868497
-28.8762197735937	0.458959775135387
-28.8711386594940	0.463856341066420
-28.8666666666667	0.465876210898739
-28.8618243341755	0.461518909263368
-28.8569820016844	0.458548346748831
-28.8521396691932	0.462225796317126
-28.8482551035399	0.465266452152018
-28.8432050905981	0.462916398810471
-28.8381550776563	0.458744273148461
-28.8333333333333	0.460837832800800
-28.8278099626862	0.465141162202083
-28.8222865920391	0.462144547514500
-28.8166666666667	0.459096535142209
-28.8118784905496	0.462531086257847
-28.8070903144325	0.465332460578216
-28.8023021383155	0.462701515030881
-28.7979816693033	0.459899793486682
-28.7929358425614	0.462089993570551
-28.7878900158196	0.465672801313417
-28.7833333333333	0.464267340994025
-28.7780370042565	0.460889679830450
-28.7727406751796	0.463080405209286
-28.7674443461027	0.466419777779685
-28.7626029929374	0.464587578109930
-28.7575234007759	0.461941283833074
-28.7524438086144	0.464268047592611
-28.7478843029772	0.467109548722615
-28.7425950604200	0.465550931645280
-28.7373058178629	0.463084028533474
-28.7321741658800	0.465411516200451
-28.7263783286135	0.468026147726612
-28.7205824913470	0.465307079373778
-28.7155796105108	0.464454543731729
-28.7101443297313	0.467689500661008
-28.7047090489518	0.468373269139752
-28.7000000000000	0.465883286981645
-28.6939604955398	0.465942740628857
-28.6879209910797	0.469062211341047
-28.6820857897565	0.467560052292058
-28.6758480718725	0.465713475232130
-28.6696103539885	0.468582910106152
-28.6643158633358	0.468716568343024
-28.6584388550088	0.465917222780863
-28.6525618466817	0.466810057343625
-28.6479336391817	0.468639337451169
-28.6411085080514	0.466627231027565
-28.6342833769210	0.465441905612551
-28.6280066854498	0.467669420318013
-28.6213483755955	0.465829013958929
-28.6153792568685	0.464154110622332
-28.6089422078776	0.466125468262462
-28.6025051588867	0.465128341543868
-28.5963467527345	0.462853277910758
-28.5902580072919	0.464222850636680
-28.5833333333333	0.464087169389649
-28.5769227712689	0.461592571773706
-28.5705122092045	0.462675469163572
-28.5641040312425	0.463006786817330
-28.5576974426819	0.460604410657053
-28.5512908541214	0.461211754202262
-28.5448365835145	0.462116696249613
-28.5383823129076	0.460013871037208
-28.5318549762666	0.460290774989529
-28.5244631909330	0.461461847003057
-28.5170714055993	0.459458452632919
-28.5110761373338	0.460272255367213
-28.5035729232031	0.461246530717363
-28.4970624973060	0.459670277669890
-28.4897187405710	0.460879346550045
-28.4833333333333	0.461589193400931
-28.4756907292430	0.460161841130433
-28.4680481251527	0.461851783456724
-28.4611408327227	0.461805858358113
-28.4529608706241	0.461133495681565
-28.4449461035628	0.462898660538433
-28.4365229428342	0.461657119683669
-28.4288184012680	0.462747319760743
-28.4212935144924	0.463114397943794
-28.4134328804357	0.462169516771203
-28.4053484148583	0.463662929192943
-28.3985866368533	0.462947909796965
-28.3897581506504	0.463019713615989
-28.3816604280335	0.463736972916575
-28.3732959015344	0.462679123582053
-28.3650561476984	0.463948880560920
-28.3570035528572	0.463225434096932
-28.3500000000000	0.463308670509521
-28.3414202722929	0.464226145176081
-28.3333333333333	0.463382776682173
-28.3248009476038	0.464576591677393
-28.3166666666667	0.464172732150006
-28.3079077353246	0.464535486283744
-28.3000000000000	0.465118962937250
-28.2904547339935	0.464633714154801
-28.2815239454194	0.465617065004482
-28.2724770058500	0.464903223549209
-28.2657688472504	0.465545920010093
-28.2558497129946	0.465332004936805
-28.2462358814155	0.465484985402866
-28.2368255849541	0.465398637361849
-28.2267489630161	0.465182769717669
-28.2166666666667	0.465110225496572
-28.2060559504275	0.464806908346975
-28.1959489647358	0.464605813742174
-28.1847521080744	0.464394467399301
-28.1737100214726	0.463939433373848
-28.1622032689155	0.464093977876963
-28.1510447745378	0.463482569414277
-28.1408609159043	0.463886054060032
-28.1308938715187	0.463413990229173
-28.1186965624456	0.463921640084166
-28.1071313924180	0.463642543731484
-28.0957443864572	0.464165982908440
-28.0846787401535	0.464229029969225
-28.0735140502797	0.464618907918191
-28.0614401133446	0.465080482268345
-28.0500000000000	0.465240940238170
-28.0377088927904	0.465975755356742
-28.0262706872597	0.466053009134184
-28.0141252921474	0.466697090019810
-28.0014184195508	0.466981352320894
-27.9896145334223	0.467144323184232
-27.9795063312860	0.467441144759111
-27.9666666666667	0.467310430260912
-27.9534704978991	0.467441197332910
-27.9432829206658	0.467100068744306
-27.9311341194028	0.466897485199287
-27.9166666666667	0.466434842201788
-27.9008134377835	0.465610758158743
-27.8889506250402	0.465108753686492
-27.8740452485777	0.464505384251896
-27.8610901944160	0.463811542368102
-27.8481295760152	0.463453683548225
-27.8297294883145	0.463059746329260
-27.8126578046730	0.462885483285265
-27.7984028571100	0.462791672415199
-27.7833333333333	0.462965809067044
-27.7670477849012	0.463265009879343
-27.7544475642496	0.463379046476149
-27.7423317366939	0.463591841918816
-27.7283666934437	0.463805628798282
-27.7105037450171	0.463939888886489
-27.6982394932546	0.464006387879867
-27.6794202057859	0.464159629418139
-27.6652791603662	0.464315171561025
-27.6500000000000	0.464451037625824
-27.6333333333333	0.464724110029540
-27.6166666666667	0.465078676103454
-27.6000000000000	0.465397290254863
-27.5833333333333	0.465622116488786
-27.5666666666667	0.465751189698174
-27.5464410256590	0.465770887253814
-27.5238906033411	0.465605243737084
-27.5000000000000	0.465291280943227
-27.4731908509554	0.464953221314723
-27.4463817019108	0.464759727804243
-27.4305449791708	0.464757916557637
-27.4145239241013	0.464863610681743
-27.3967384395064	0.465100677182733
-27.3833333333333	0.465365068724672
-27.3666666666667	0.465726147066459
-27.3527341947305	0.466060973788447
-27.3390632210780	0.466407602860652
-27.3243462542908	0.466754592168033
-27.3110057189588	0.467025462283930
-27.2939556281871	0.467281231706997
-27.2822757699222	0.467377452033051
-27.2541761144727	0.467280919927249
-27.2333333333333	0.466909446180592
-27.2000000000000	0.465967321163792
-27.1666666666667	0.465004939351230
-27.1476202117573	0.464591051643350
-27.1228288849970	0.464298056963286
-27.1071642035968	0.464254020458990
-27.0907589789410	0.464290770110498
-27.0732886900960	0.464375100092136
-27.0568452396161	0.464477476903538
-27.0392857082021	0.464577413863738
-27.0239639021461	0.464648787469804
-27.0063248265905	0.464727489246446
-26.9900811840632	0.464820107330755
-26.9736516852015	0.464948846861883
-26.9547157528300	0.465151082206701
-26.9333333333333	0.465432724314976
-26.9018354743637	0.465828625618756
-26.8747978674420	0.466027024584612
-26.8333333333333	0.465952457843897
-26.8088280194758	0.465757413308214
-26.7949423827242	0.465638560643864
-26.7788711679255	0.465528940835127
-26.7609212867724	0.465475665738087
-26.7441887556013	0.465494235248389
-26.7305906072900	0.465560185883795
-26.7137251830428	0.465711658695249
-26.7000000000000	0.465887725753515
-26.6833333333333	0.466145584877316
-26.6666666666667	0.466433897980787
-26.6446125614648	0.466814808295784
-26.6166666666667	0.467200293380383
-26.5833333333333	0.467345801032284
-26.5500000000000	0.467052291085603
-26.5179614252359	0.466473395898857
-26.5000000000000	0.466087500594519
-26.4722869132808	0.465577607774259
-26.4445738265615	0.465245168400350
-26.4184372816293	0.465106791168997
-26.4033290273198	0.465087333272383
-26.3866838907207	0.465095412645460
-26.3699311037840	0.465120453588965
-26.3514953120833	0.465157945685366
-26.3333333333333	0.465201304241685
-26.3124186469647	0.465275755210808
-26.2833333333333	0.465458377010570
-26.2542921888578	0.465713589688455
-26.2298630224863	0.465954894046829
-26.2000000000000	0.466168692045761
-26.1781835983375	0.466222412334338
-26.1615466781319	0.466208690978061
-26.1452059858323	0.466158596446151
-26.1285115299674	0.466086135749189
-26.1106311490244	0.466011540664932
-26.0984424305479	0.465972004330952
-26.0815241196053	0.465945872208500
-26.0645447523673	0.465965696168627
-26.0486686108348	0.466033514501443
-26.0223769659570	0.466237020098323
-25.9947539319141	0.466549765176065
-25.9579480037939	0.466996410367537
-25.9166666666667	0.467289637608652
-25.8833333333333	0.467210836546390
-25.8614526268166	0.467007128498147
-25.8451386735217	0.466795484299500
-25.8287410241770	0.466558501821219
-25.8114484256313	0.466310442228499
-25.7943352826921	0.466085646540795
-25.7778765244660	0.465903184686343
-25.7615932005510	0.465764240629016
-25.7333333333333	0.465618129522363
-25.7132014564600	0.465570738511101
-25.6926125825732	0.465549305587465
-25.6518918318130	0.465578964427902
-25.6307718605907	0.465636323539123
-25.6000000000000	0.465794544403479
-25.5684468782237	0.466012415658570
-25.5500000000000	0.466138713255377
-25.5235047168127	0.466281581920542
-25.5056762174906	0.466332238381302
-25.4897600880583	0.466347664866671
-25.4732330067423	0.466338523924907
-25.4563287956017	0.466311065406435
-25.4293242578700	0.466261955319665
-25.4153495800384	0.466247312186745
-25.3923798551520	0.466261469058100
-25.3666666666667	0.466355846551680
-25.3363714553096	0.466554727722412
-25.3000000000000	0.466871485590081
-25.2579980422459	0.467173839569455
-25.2382090020660	0.467233904681432
-25.2166666666667	0.467216439749345
-25.1949279933635	0.467107630400987
-25.1777313411027	0.466970325187335
-25.1500000000000	0.466694269343577
-25.1317628794071	0.466504128774528
-25.1072004481902	0.466270409717300
-25.0845944070122	0.466096142295793
-25.0570429236333	0.465955085129899
-25.0166666666667	0.465851155620314
-24.9937880759999	0.465836781231861
-24.9666666666667	0.465866401990320
-24.9476529209305	0.465918054938959
-24.9247033296000	0.466006848554006
-24.9055016834668	0.466102132984299
-24.8876109531237	0.466195140675980
-24.8666666666667	0.466296294170228
-24.8500000000000	0.466362058036207
-24.8286727565641	0.466419072023179
-24.8087084679347	0.466441536111741
-24.7866938957699	0.466441945980387
-24.7666666666667	0.466432606882492
-24.7333333333333	0.466435603737709
-24.6928485381674	0.466529674764198
-24.6523637430015	0.466745793910031
-24.6333333333333	0.466871660641148
-24.6131956926362	0.466997638343551
-24.5914163819790	0.467105347830001
-24.5719596144277	0.467163042837386
-24.5542512753483	0.467174061463318
-24.5333333333333	0.467132233679441
-24.5166666666667	0.467058985413829
-24.4964771850816	0.466934737610609
-24.4747964880076	0.466770106342338
-24.4500000000000	0.466573113881355
-24.4044838788374	0.466275568296357
-24.3666666666667	0.466116540972328
-24.3333333333333	0.466051828853065
-24.3145169269690	0.466045804992268
-24.2913895935747	0.466062532135325
-24.2704626719904	0.466105006137747
-24.2514826453718	0.466161024177740
-24.2333333333333	0.466225623739946
-24.2120599846358	0.466307356791820
-24.1914315918595	0.466382281059889
-24.1690362855206	0.466443193005270
-24.1529050308028	0.466493646365533
-24.1274418874995	0.466511278917592
-24.1000000000000	0.466529173555070
-24.0620753778342	0.466552017255095
-24.0333333333333	0.466600590616588
-24.0056621998832	0.466697114562731
-23.9779910664330	0.466815741383924
-23.9615560842976	0.466895123070561
-23.9369017701564	0.467004289280633
-23.9166666666667	0.467072507400212
-23.9000000000000	0.467106725350579
-23.8809394649567	0.467113068670955
-23.8579287731497	0.467074416735489
-23.8333333333333	0.466980918157622
-23.8000000000000	0.466793600203355
-23.7599072508966	0.466556165560581
-23.7255998260471	0.466380501410155
-23.6845329854276	0.466240045986543
-23.6666666666667	0.466210039989869
-23.6465033988478	0.466195477929698
-23.6262654246949	0.466196809966313
-23.6033452916022	0.466222678750121
-23.5833333333333	0.466261688465206
-23.5640524315764	0.466311585448578
-23.5422622563279	0.466373742142530
-23.5011911793224	0.466483487196241
-23.4753101522853	0.466533589118319
-23.4345524361045	0.466578442005057
-23.4089093069647	0.466598231574960
-23.3833333333333	0.466630689895977
-23.3500000000000	0.466701792657096
-23.3298084592090	0.466760173329792
-23.3088023908478	0.466832711320100
-23.2857915224812	0.466914962149154
-23.2666666666667	0.466976044604834
-23.2476425808120	0.467023613931445
-23.2266446734990	0.467052779438655
-23.1850242026911	0.467019337840924
-23.1607905734073	0.466948530077618
-23.0867931775869	0.466610243820371
-23.0589703368585	0.466479226430581
-23.0351794503142	0.466401706590220
-23.0166666666667	0.466360407270496
-22.9965983049383	0.466320490369725
-22.9754494892458	0.466301073594524
-22.9518138715845	0.466301021882636
-22.9333333333333	0.466314642126156
-22.9000000000000	0.466367097672489
-22.8692764038483	0.466433357977438
-22.8166666666667	0.466541945388554
-22.7627155307416	0.466616359611498
-22.7333333333333	0.466639253149976
-22.7014520492422	0.466691341561454
-22.6833333333333	0.466725583034178
-22.6641747368471	0.466769568832808
-22.6429518346383	0.466825295950395
-22.6166666666667	0.466896665545802
-22.5833333333333	0.466969857498327
-22.5529833716037	0.467001608975695
-22.5166666666667	0.466974353629128
-22.4759398332618	0.466868747876346
-22.4500000000000	0.466771276396072
-22.4239609911792	0.466670264181639
-22.3972286084173	0.466572096196272
-22.3586006388766	0.466457288455464
-22.3166666666667	0.466385880412279
-22.2747326944567	0.466375834693702
-22.2333333333333	0.466416761417259
-22.1930735843940	0.466481856096106
-22.1569417546663	0.466543800866299
-22.1295274562859	0.466585523822163
-22.1000000000000	0.466621253700712
-22.0695541619118	0.466655956450612
-22.0428291531118	0.466691060152691
-22.0166666666667	0.466733316770975
-21.9914143676198	0.466782023213721
-21.9500000000000	0.466869248005217
-21.9071421841244	0.466937286188065
-21.8666666666667	0.466947971917486
-21.8333333333333	0.466905121653483
-21.8068192114491	0.466844778584754
-21.7794115618139	0.466763476781944
-21.7500000000000	0.466669066048366
-21.7215208669077	0.466584912111214
-21.6945598776775	0.466517772694388
-21.6666666666667	0.466466806546713
-21.6345892309343	0.466434464284404
-21.6105752929982	0.466429140585642
-21.5666666666667	0.466453731025247
-21.5285776555036	0.466502647610376
-21.5000000000000	0.466543675344973
-21.4707907082736	0.466582885441502
-21.4456034425734	0.466613628905437
-21.4166666666667	0.466646490978473
-21.3880980608508	0.466679388988629
-21.3625797206359	0.466713014571987
-21.3194767539014	0.466780017924080
-21.2833333333333	0.466840830445499
-21.2379347900331	0.466895751728060
-21.2136928544013	0.466905266520854
-21.1833333333333	0.466890956299526
-21.1546818125280	0.466850556939455
-21.1294067405699	0.466798284526337
-21.1000000000000	0.466724490316288
-21.0722734120381	0.466654272294971
-21.0479199918207	0.466595422112963
-21.0069407619959	0.466517330992140
-20.9666666666667	0.466475307555942
-20.9248770265171	0.466471385090124
-20.8848202264814	0.466497297816915
-20.8594182744434	0.466523932403291
-20.8333333333333	0.466553881525780
-20.8037674419042	0.466588312008938
-20.7778197136185	0.466616611197956
-20.7500000000000	0.466646292685677
-20.7213377286465	0.466677031011269
-20.6833333333333	0.466723883435876
-20.6413674939244	0.466780604154824
-20.6000000000000	0.466833643038243
-20.5666666666667	0.466859520736254
-20.5401906460947	0.466863712424743
-20.5123996573581	0.466848377475806
-20.4833333333333	0.466813087921754
-20.4516099336776	0.466757011737151
-20.4255714797657	0.466703393814782
-20.3833333333333	0.466614712560975
-20.3333333333333	0.466534994410015
-20.2787789144350	0.466495827011624
-20.2500000000000	0.466501298704802
-20.2195697157081	0.466514871653754
-20.1938863766678	0.466535196244564
-20.1666666666667	0.466560754600955
-20.1260104759645	0.466600402805994
-20.0833333333333	0.466643052023805
-20	0.466732043155229
-19.9202540685770	0.466811944473431
-19.8919628860704	0.466825542397871
-19.8500000000000	0.466815814141484
-19.8061498159932	0.466772179179600
-19.7666666666667	0.466709011836777
-19.7000000000000	0.466596475870578
-19.6166666666667	0.466518740365665
-19.5833333333333	0.466517520805265
-19.5568787064506	0.466528075530146
-19.5166666666667	0.466551737299010
-19.4713484153755	0.466588309615545
-19.4166666666667	0.466636951977737
-19.3333333333333	0.466715947472522
-19.2666666666667	0.466774198402575
-19.2347368912699	0.466789331066497
-19.2090464565166	0.466791358863148
-19.1666666666667	0.466773071406426
-19.0833333333333	0.466671406816719
-19	0.466564837487944
-18.9333333333333	0.466530543955397
-18.9012303979521	0.466534685444788
-18.8762523320678	0.466542126601279
-18.8333333333333	0.466566113677658
-18.7500000000000	0.466629972916568
-18.6666666666667	0.466698708986950
-18.5833333333333	0.466754445997957
-18.5000000000000	0.466745236024106
-18.4166666666667	0.466661972606399
-18.3333333333333	0.466572063012922
-18.2500000000000	0.466539170378066
-18.1666666666667	0.466566588453876
-18.0833333333333	0.466620819935049
-18	0.466681192019074
-17.9166666666667	0.466727346003495
-17.8333333333333	0.466719276545966
-17.7500000000000	0.466651029253722
-17.6666666666667	0.466575204471749
-17.5833333333333	0.466544386453531
-17.5000000000000	0.466564833798255
-17.4166666666667	0.466611395833869
-17.3333333333333	0.466663978499717
-17.2500000000000	0.466702382294208
-17.1666666666667	0.466695467576237
-17.0833333333333	0.466639272022640
-17	0.466575269998959
-16.9166666666667	0.466546889625121
-16.8333333333333	0.466562045036820
-16.7500000000000	0.466601801113331
-16.6666666666667	0.466647329954295
-16.5833333333333	0.466679448751943
-16.5000000000000	0.466673568985403
-16.4166666666667	0.466627184878554
-16.3333333333333	0.466573087261128
-16.2500000000000	0.466547307204745
-16.1666666666667	0.466558441075957
-16.0833333333333	0.466592205642726
-16	0.466631438246772
-15.9166666666667	0.466658434967844
-15.8333333333333	0.466653518560882
-15.7500000000000	0.466615093516136
-15.6666666666667	0.466569383644142
-15.5833333333333	0.466546139877817
-15.5000000000000	0.466554208363696
-15.4166666666667	0.466582744129820
-15.3333333333333	0.466616494021874
-15.2500000000000	0.466639203335291
-15.1666666666667	0.466635161220488
-15.0833333333333	0.466603247686912
-15	0.466564493659725
-14.9166666666667	0.466543788105920
-14.8333333333333	0.466549506932878
-14.7500000000000	0.466573556295273
-14.6666666666667	0.466602353769918
-14.5833333333333	0.466621663606475
-14.5000000000000	0.466618353070309
-14.4166666666667	0.466591741150388
-14.3333333333333	0.466558974543041
-14.2500000000000	0.466540541892382
-14.1666666666667	0.466544477451674
-14.0833333333333	0.466564622768395
-14	0.466589227312344
-13.9166666666667	0.466605639726279
-13.8333333333333	0.466602966255714
-13.7500000000000	0.466580789226274
-13.6666666666667	0.466552943579419
-13.5833333333333	0.466536661445591
-13.5000000000000	0.466539231959793
-13.4166666666667	0.466556051286631
-13.3333333333333	0.466577028547253
-13.2500000000000	0.466591008915529
-13.1666666666667	0.466588871078102
-13.0833333333333	0.466570323862019
-13	0.466546675594142
-12.9166666666667	0.466532323346378
-12.8333333333333	0.466533955186108
-12.7500000000000	0.466547868063891
-12.6666666666667	0.466565718318392
-12.5833333333333	0.466577641996544
-12.5000000000000	0.466575855409346
-12.4166666666667	0.466560407931809
-12.3333333333333	0.466540295731903
-12.2500000000000	0.466527678446234
-12.1666666666667	0.466528449368866
-12.0833333333333	0.466540083508278
-12	0.466555236314221
-11.9166666666667	0.466565346183749
-11.8333333333333	0.466564157723006
-11.7500000000000	0.466551008011074
-11.6666666666667	0.466533894631453
-11.5833333333333	0.466522816314949
-11.5000000000000	0.466523046124188
-11.4166666666667	0.466532676621014
-11.3333333333333	0.466545547218935
-11.2500000000000	0.466554139757776
-11.1666666666667	0.466553163893266
-11.0833333333333	0.466542174325078
-11	0.466527603715825
-10.9166666666667	0.466517870482512
-10.8333333333333	0.466517693117616
-10.7500000000000	0.466525643119979
-10.6666666666667	0.466536528950456
-10.5833333333333	0.466543922753040
-10.5000000000000	0.466543098440155
-10.4166666666667	0.466533881612321
-10.3333333333333	0.466521431622908
-10.2500000000000	0.466512925373337
-10.1666666666667	0.466512423900447
-10.0833333333333	0.466518968597391
-10	0.466528194816966
-9.91666666666667	0.466534477327158
-9.83333333333333	0.466533830370324
-9.75000000000000	0.466525996095015
-9.66666666666667	0.466515414314763
-9.58333333333333	0.466507987631495
-9.50000000000000	0.466507298594934
-9.41666666666667	0.466512653919544
-9.33333333333333	0.466520409611420
-9.25000000000000	0.466525773790281
-9.16666666666667	0.466525250178194
-9.08333333333333	0.466518640368534
-9	0.466509601998588
-8.91666666666667	0.466503091954138
-8.83333333333333	0.466502082714726
-8.75000000000000	0.466506710144259
-8.66666666666667	0.466513178672159
-8.58333333333333	0.466517777080639
-8.50000000000000	0.466517429711466
-8.41666666666667	0.466511709659940
-8.33333333333333	0.466504001044648
-8.25000000000000	0.466498320836557
-8.16666666666667	0.466497403533737
-8.08333333333333	0.466501014524603
-8	0.466506468558308
-7.91666666666667	0.466510316969497
-7.83333333333333	0.466510092687571
-7.75000000000000	0.466505224301876
-7.66666666666667	0.466498628627257
-7.58333333333333	0.466493670405157
-7.50000000000000	0.466492611578317
-7.41666666666667	0.466495638964339
-7.33333333333333	0.466500192095651
-7.25000000000000	0.466503449491285
-7.16666666666667	0.466503151982707
-7.08333333333333	0.466499151204438
-7	0.466493487693285
-6.91666666666667	0.466489157656369
-6.83333333333333	0.466488159675258
-6.75000000000000	0.466490533442254
-6.66666666666667	0.466494344955173
-6.58333333333333	0.466497086831126
-6.50000000000000	0.466496910107210
-6.41666666666667	0.466493424958294
-6.33333333333333	0.466488586882647
-6.25000000000000	0.466484798867626
-6.16666666666667	0.466483878015325
-6.08333333333333	0.466485696707508
-6	0.466488885227250
-5.91666666666667	0.466491186241775
-5.83333333333333	0.466490969163580
-5.75000000000000	0.466488083075731
-5.66666666666667	0.466483914810425
-5.58333333333333	0.466480604146042
-5.50000000000000	0.466479598063998
-5.41666666666667	0.466481156614087
-5.33333333333333	0.466483777484967
-5.25000000000000	0.466485709157176
-5.16666666666667	0.466485507029581
-5.08333333333333	0.466483060531537
-5	0.466479474830734
-4.91666666666667	0.466476577200545
-4.83333333333333	0.466475663809156
-4.75000000000000	0.466476813820869
-4.66666666666667	0.466479009431176
-4.58333333333333	0.466480617357128
-4.50000000000000	0.466480501942250
-4.41666666666667	0.466478333904661
-4.33333333333333	0.466475261914106
-4.25000000000000	0.466472720247921
-4.16666666666667	0.466471857825468
-4.08333333333333	0.466472746585573
-4	0.466474541555080
-3.91666666666667	0.466475881281703
-3.83333333333333	0.466475672392903
-3.75000000000000	0.466473942953485
-3.66666666666667	0.466471259139887
-3.58333333333333	0.466469035513697
-3.50000000000000	0.466468165797345
-3.41666666666667	0.466468899267056
-3.33333333333333	0.466470359177436
-3.25000000000000	0.466471470344274
-3.16666666666667	0.466471319539679
-3.08333333333333	0.466469773679812
-3	0.466467475220576
-2.91666666666667	0.466465518936481
-2.83333333333333	0.466464780954965
-2.75000000000000	0.466465231247035
-2.66666666666667	0.466466446766347
-2.58333333333333	0.466467357250622
-2.50000000000000	0.466467249467506
-2.41666666666667	0.466465872728463
-2.33333333333333	0.466463891333682
-2.25000000000000	0.466462170010118
-2.16666666666667	0.466461440332999
-2.08333333333333	0.466461820557704
-2	0.466462769271132
-1.91666666666667	0.466463521582945
-1.83333333333333	0.466463368981493
-1.75000000000000	0.466462230251636
-1.66666666666667	0.466460498226979
-1.58333333333333	0.466458985455311
-1.50000000000000	0.466458272706198
-1.41666666666667	0.466458518967237
-1.33333333333333	0.466459336640632
-1.25000000000000	0.466459935249688
-1.16666666666667	0.466459796418022
-1.08333333333333	0.466458813700967
-1	0.466457291130098
-0.916666666666668	0.466455960018664
-0.833333333333332	0.466455328699453
-0.750000000000000	0.466455553428702
-0.666666666666668	0.466456091547904
-0.583333333333332	0.466456613198361
-0.500000000000000	0.466456448059525
-0.416666666666668	0.466455528091956
-0.333333333333332	0.466454270539387
-0.250000000000000	0.466453166030050
-0.166666666666668	0.466452476939558
-0.0833333333333322	0.466452567884410
0	0.466453070119570
0.0833333333333322	0.466453539853688
0.166666666666668	0.466453294446687
0.250000000000000	0.466452492992104
0.333333333333332	0.466451463096789
0.416666666666668	0.466450308334636
0.500000000000000	0.466449822858870
0.583333333333332	0.466449874380750
0.666666666666668	0.466450173800226
0.750000000000000	0.466450539656158
0.833333333333332	0.466450383361128
0.916666666666668	0.466449695157607
1	0.466448806207467
1.08333333333333	0.466447699849155
1.16666666666667	0.466447295437717
1.25000000000000	0.466447250141364
1.33333333333333	0.466447514304988
1.41666666666667	0.466447779179511
1.50000000000000	0.466447631424316
1.58333333333333	0.466447013474465
1.66666666666667	0.466446161466401
1.75000000000000	0.466445356144085
1.83333333333333	0.466444866403677
1.91666666666667	0.466444830983583
1.99999999999977	0.466445082131806
2.00000000004001	0.466445081893490
2.00000002602947	0.466444925822174
2.00000569608974	0.466411347412468
2.00035094903591	0.465813605600900
2.00102483577876	0.468894749933853
2.00234788775732	0.476229580255847
2.00513549987733	0.480830898603735
2.00848366347373	0.481039409888027
2.01183182707013	0.487520479660404
2.01517999066653	0.491932443381273
2.01911779650923	0.473183731468687
2.02320301291350	0.458785257650121
2.02728822931777	0.457532242827874
2.03137344572204	0.456298060471987
2.03525203900541	0.465963333505961
2.04004880318562	0.490307064319424
2.04484556736583	0.504748402224351
2.05000000000000	0.513887571797795
2.05658510645003	0.522107320365670
2.06317021290006	0.518836161024510
2.06946555526901	0.524111116246147
2.07679557105854	0.535611403002427
2.08508339990730	0.559172329518347
2.09383373277711	0.578588953407326
2.10459955228746	0.585338498083665
2.11609843300611	0.577492284537264
2.12600878368131	0.576662191750437
2.13986340470661	0.596619825506721
2.15170744116737	0.617952818397853
2.17086330866849	0.630563821374253
2.19030416387960	0.632251316684354
2.20731629207270	0.645429420341195
2.23113546724239	0.663692517359458
2.25731567449823	0.669475480530934
2.28333333333333	0.681418323398866
2.32494304638300	0.692396091253400
2.36666666666667	0.702105722355846
2.40284705264780	0.705777940414549
2.41769751431062	0.707503171214903
2.42429493923199	0.708267925388491
2.45150000000000	0.710194757984262
2.47156094736835	0.710884304908035
2.51666666666667	0.712553324801206
2.60000000000000	0.714039254488874
2.61666666666667	0.714227276756070
2.64647988859641	0.715031443392284
2.67392029176344	0.715843554346023
2.70000000000000	0.716765119398346
2.72918821747335	0.717984554195965
2.75560233306629	0.719071260257955
2.78333333333333	0.720155173272339
2.81192252544041	0.721192405939881
2.84062495527088	0.722013918841959
2.86666666666667	0.722489943152382
2.90876948988959	0.722586426984719
2.95000000000000	0.721792485790012
2.99426508476191	0.719867324452892
3.03333333333333	0.717387836769987
3.07682259011198	0.713996573375617
3.11666666666667	0.710556710983141
3.16423413114750	0.706551927113495
3.20000000000000	0.703820311644954
3.26666666666667	0.700056718604003
3.35000000000000	0.698348869677723
3.43333333333333	0.699104595849391
3.51666666666667	0.700088279338722
3.60000000000000	0.698879158554533
3.68333333333333	0.694367852146200
3.76666666666667	0.687445064093737
3.85000000000000	0.680373137284462
3.93333333333333	0.675512514637902
4.01666666666667	0.673848637120216
4.10000000000000	0.674399996990402
4.18333333333333	0.674863072051579
4.26666666666667	0.672918148644612
4.35000000000000	0.667675579153553
4.43333333333333	0.660168727041679
4.51666666666667	0.652716888453568
4.60000000000000	0.647552320093396
4.68333333333333	0.645497044246284
4.76666666666667	0.645442564284409
4.85000000000000	0.645091497945103
4.93333333333333	0.642322062056167
5.01666666666667	0.636452210024530
5.10000000000000	0.628725056942443
5.18333333333333	0.621452010973016
5.26666666666667	0.616801259115576
5.35000000000000	0.615390622660783
5.43333333333333	0.615946922589572
5.51666666666667	0.616179189839485
5.60000000000000	0.614006252999531
5.68333333333333	0.608985847850647
5.76666666666667	0.602344665004750
5.85000000000000	0.596411744545407
5.93333333333333	0.593049268062558
6.01666666666667	0.592624932021479
6.10000000000000	0.593726921559608
6.18333333333333	0.593985666140355
6.26666666666667	0.591463675939679
6.35000000000000	0.585855888842488
6.43333333333333	0.578572658010401
6.51666666666667	0.571970166808526
6.60000000000000	0.567840650627147
6.68333333333333	0.566506120778811
6.76666666666667	0.566508930091914
6.85000000000000	0.565637957028002
6.93333333333333	0.562220245654146
7	0.557538007887999
7.06666666666666	0.551932904824710
7.15000000000000	0.545392777187601
7.23333333333333	0.541292535157112
7.31666666666666	0.540335832192795
7.40000000000000	0.541495363370643
7.48333333333333	0.542555144885881
7.56666666666666	0.541413009879150
7.65000000000000	0.537336499826751
7.73333333333333	0.531310574696775
7.81666666666666	0.525432656741103
7.90000000000000	0.521606993292778
7.98333333333333	0.520388654421282
8.06666666666666	0.520687502454322
8.15000000000000	0.520346433150110
8.23333333333333	0.517636022123611
8.31666666666666	0.512135599711030
8.40000000000000	0.505131186812591
8.48333333333333	0.498900550699943
8.56666666666666	0.495333909624023
8.65000000000000	0.494801931740838
8.73333333333333	0.496093026536499
8.81666666666666	0.497008647139197
8.90000000000000	0.495658156802037
8.98333333333333	0.491643897477090
9.06666666666666	0.486162068328824
9.15000000000000	0.481222456299761
9.23333333333333	0.478470028745832
9.31666666666666	0.478109682086654
9.40000000000000	0.478808607391272
9.48333333333333	0.478459201558366
9.56666666666666	0.475545934577539
9.65000000000000	0.470011630354747
9.73333333333333	0.463399615367806
9.81666666666666	0.457923940446321
9.90000000000000	0.455237788583460
9.98333333333333	0.455451018989592
10.0666666666667	0.457073369543437
10.1500000000000	0.457996796687468
10.2333333333333	0.456590533554859
10.3166666666667	0.452673429038057
10.4000000000000	0.447606525600222
10.4833333333333	0.443405198372773
10.5666666666667	0.441423383041197
10.6500000000000	0.441579543119559
10.7333333333333	0.442388653180643
10.8166666666667	0.441914528522389
10.9000000000000	0.438864431225099
10.9833333333333	0.433585525722506
11.0666666666667	0.427586218090070
11.1500000000000	0.423150852932466
11.2333333333333	0.421587672461854
11.3166666666667	0.422688464271985
11.4000000000000	0.424800250531021
11.4833333333333	0.425835309012825
11.5666666666667	0.424371687171927
11.6500000000000	0.420527885923860
11.7333333333333	0.415816161924951
11.8166666666667	0.412130342121131
11.9000000000000	0.410696486759008
11.9833333333333	0.411198779446877
12.0666666666667	0.412086494509083
12.1500000000000	0.411546683805213
12.2333333333333	0.408565306754483
12.3166666666667	0.403675545785021
12.4000000000000	0.398617907502441
12.4833333333333	0.395318873568087
12.5666666666667	0.394916712521862
12.6500000000000	0.396843636841808
12.7333333333333	0.399356986325330
12.8166666666667	0.400425350321427
12.9000000000000	0.398852504249803
12.9833333333333	0.395040102158930
13.0666666666667	0.390588614589760
13.0833333333333	0.388997138468099
13.1047975937997	0.383119218222845
13.1333333333333	0.384998361961380
13.1762356722511	0.384837965212057
13.2500000000000	0.385190153733390
13.3333333333333	0.385670690017221
13.4166666666667	0.386159106667705
13.5000000000000	0.386690029175583
13.5833333333333	0.387203301297134
13.6666666666667	0.387717892077788
13.7500000000000	0.388217402992552
13.8333333333333	0.388689645641591
13.9166666666667	0.389197469725602
14	0.389683893620898
14.0833333333333	0.390174392361402
14.1666666666667	0.390699459714838
14.2500000000000	0.391203555392679
14.3333333333333	0.391706351903665
14.4166666666667	0.392190861318653
14.5000000000000	0.392683811861119
14.5833333333333	0.393143949565058
14.6666666666667	0.393606770610973
14.7500000000000	0.394087929185289
14.8333333333333	0.394547191767387
14.9166666666667	0.395029673141920
15	0.395483106274455
15.0833333333333	0.395944657762897
15.1666666666667	0.396396752485728
15.2500000000000	0.396845631927931
15.3333333333333	0.397290334295661
15.4166666666667	0.397742078495682
15.5000000000000	0.398197972580405
15.5833333333333	0.398661949973871
15.6666666666667	0.399117431477478
15.7500000000000	0.399565282011523
15.8333333333333	0.400004104859448
15.9166666666667	0.400440351224347
16	0.400868400869783
16.0833333333333	0.401290249199064
16.1666666666667	0.401726975153025
16.2500000000000	0.402151200090870
16.3333333333333	0.402567500487265
16.4166666666667	0.402987076792059
16.5000000000000	0.403397135291641
16.5833333333333	0.403793547150713
16.6666666666667	0.404194521566197
16.7500000000000	0.404591384123307
16.8333333333333	0.405012533533053
16.9166666666667	0.405437382126905
17	0.405852000158760
17.0833333333333	0.406252471393600
17.1666666666667	0.406664069452063
17.2500000000000	0.407049406440407
17.3333333333333	0.407443552477815
17.4166666666667	0.407835721542185
17.5000000000000	0.408225283506951
17.5833333333333	0.408617310909918
17.6666666666667	0.408999577226439
17.7500000000000	0.409387222782840
17.8333333333333	0.409760739544680
17.9166666666667	0.410126070179757
18	0.410488948829979
18.0833333333333	0.410850410424715
18.1666666666667	0.411208461947226
18.2500000000000	0.411586763488998
18.3333333333333	0.411951189701085
18.4166666666667	0.412307251326496
18.5000000000000	0.412663705889003
18.5833333333333	0.413017728840543
18.6666666666667	0.413368139282753
18.7500000000000	0.413729926190598
18.8333333333333	0.414086108076930
18.9166666666667	0.414437560297429
19	0.414798942717738
19.0833333333333	0.415143601610737
19.1666666666667	0.415487757269162
19.2500000000000	0.415829003029558
19.3333333333333	0.416154484796962
19.4166666666667	0.416508106145486
19.5000000000000	0.416840372385394
19.5833333333333	0.417166820413897
19.6666666666667	0.417498598751180
19.7500000000000	0.417820221707075
19.8333333333333	0.418142927363618
19.9166666666667	0.418455383180358
20	0.418773743403875
20.0833333333333	0.419087707314532
20.1666666666667	0.419394227263155
20.2500000000000	0.419714207924642
20.3333333333333	0.420023598103398
20.4166666666667	0.420336279432121
20.5000000000000	0.420638387855306
20.5833333333333	0.420933928675282
20.6666666666667	0.421244033830277
20.7500000000000	0.421546039092036
20.8333333333333	0.421843846270420
20.9166666666667	0.422144986139301
21	0.422452028490525
21.0833333333333	0.422744405561346
21.1666666666667	0.423047887670762
21.2500000000000	0.423338552007309
21.3333333333333	0.423622584992813
21.4166666666667	0.423918182039387
21.5000000000000	0.424206198740862
21.5833333333333	0.424493276467786
21.6666666666667	0.424783395995760
21.7500000000000	0.425061150402541
21.8333333333333	0.425328853972147
21.9166666666667	0.425613305566586
22	0.425882067215895
22.0833333333333	0.426138448197833
22.1666666666667	0.426421854624479
22.2500000000000	0.426685582903374
22.3333333333333	0.426946071242327
22.4166666666667	0.427211582771037
22.5000000000000	0.427465113084153
22.5833333333333	0.427725764487121
22.6666666666667	0.427976643795915
22.7500000000000	0.428242510240295
22.8333333333333	0.428485676003447
22.9166666666667	0.428737121687561
23	0.428992977767564
23.0833333333333	0.429243194112061
23.1666666666667	0.429487341967700
23.2500000000000	0.429738049487725
23.3333333333333	0.429981158159691
23.4166666666667	0.430225817233492
23.5000000000000	0.430470717769609
23.5833333333333	0.430722266451866
23.6666666666667	0.430966353918265
23.7500000000000	0.431203236782096
23.8333333333333	0.431436080416816
23.9166666666667	0.431681335927436
24	0.431914940405278
24.0833333333333	0.432146479272291
24.1666666666667	0.432384359661810
24.2500000000000	0.432613432155051
24.3333333333333	0.432840970326183
24.4166666666667	0.433067957519810
24.5000000000000	0.433290973898934
24.5833333333333	0.433510967629260
24.6666666666667	0.433730650414290
24.7500000000000	0.433947802420107
24.8333333333333	0.434162967838603
24.9166666666667	0.434372706499175
25	0.434584799791864
25.0833333333333	0.434800506350399
25.1666666666667	0.435008655797944
25.2500000000000	0.435222977748637
25.3333333333333	0.435420977402643
25.4166666666667	0.435625094405410
25.5000000000000	0.435819525905430
25.5833333333333	0.436026458008243
25.6666666666667	0.436226199989065
25.7500000000000	0.436429455228264
25.8333333333333	0.436618396319943
25.9166666666667	0.436824280556110
26	0.437019429477772
26.0833333333333	0.437213151462572
26.1666666666667	0.437408877397019
26.2500000000000	0.437607039520316
26.3333333333333	0.437799645349841
26.4166666666667	0.437991005823974
26.5000000000000	0.438190525795079
26.5833333333333	0.438366511627066
26.6666666666667	0.438562736600616
26.7500000000000	0.438759955480776
26.8333333333333	0.438941293056772
26.9166666666667	0.439125715926068
27	0.439323838693326
27.0833333333333	0.439501744033066
27.1666666666667	0.439677788238626
27.2500000000000	0.439865376409117
27.3333333333333	0.440033583932760
27.4166666666667	0.440212689641371
27.5000000000000	0.440385229877762
27.5833333333333	0.440561456807984
27.6666666666667	0.440727358150355
27.7500000000000	0.440898290520266
27.8333333333333	0.441069743512230
27.9166666666667	0.441227659090657
28	0.441395183067641
28.0833333333333	0.441559685371900
28.1666666666667	0.441721215591713
28.2500000000000	0.441875593958869
28.3333333333333	0.442038857235048
28.4166666666667	0.442200408143165
28.5000000000000	0.442354579542652
28.5833333333333	0.442507009030138
28.6666666666667	0.442665342738522
28.7500000000000	0.442817704361786
28.8333333333333	0.442973401798383
28.9166666666667	0.443129332954797
29	0.443279989472032
29.0833333333333	0.443431659381943
29.1666666666667	0.443585125100157
29.2500000000000	0.443733558867194
29.3333333333333	0.443886472297592
29.4166666666667	0.444032472422009
29.5000000000000	0.444191146485551
29.5833333333333	0.444332207995970
29.6666666666667	0.444481203638674
29.7500000000000	0.444628322756628
29.8333333333333	0.444770836736979
29.9166666666667	0.444917352324907
30	0.445065590590730
30.0833333333333	0.445205998966003
30.1666666666667	0.445343882182314
30.2500000000000	0.445486273628362
30.3333333333333	0.445617091221919
30.4166666666667	0.445770033007236
30.5000000000000	0.445900167372173
30.5833333333333	0.446033763517093
30.6666666666667	0.446167320300219
30.7500000000000	0.446303012629059
30.8333333333333	0.446427159047005
30.9166666666667	0.446555969466829
31	0.446686328048358
31.0833333333333	0.446809531598547
31.1666666666667	0.446932974668925
31.2500000000000	0.447059830203216
31.3333333333333	0.447180587094209
31.4166666666667	0.447300973703690
31.5000000000000	0.447421627860436
31.5833333333333	0.447547183210659
31.6666666666667	0.447661905866568
31.7500000000000	0.447779876740597
31.8333333333333	0.447899039350617
31.9166666666667	0.448019939754118
32	0.448134685977095
32.0833333333333	0.448249260514473
32.1666666666667	0.448360283545455
32.2500000000000	0.448484415569155
32.3333333333333	0.448605515618397
32.4166666666667	0.448715761541720
32.5000000000000	0.448827153983231
32.5833333333333	0.448944533386282
32.6666666666667	0.449060041465756
32.7500000000000	0.449177535847980
32.8333333333333	0.449286064261116
32.9166666666667	0.449400124320860
33	0.449512834890271
33.0833333333333	0.449624371168937
33.1666666666667	0.449736943356243
33.2500000000000	0.449842906070685
33.3333333333333	0.449963993800395
33.4166666666667	0.450064532397789
33.5000000000000	0.450164201709313
33.5833333333333	0.450267847692629
33.6666666666667	0.450379257720286
33.7500000000000	0.450472508651529
33.8333333333333	0.450575128452826
33.9166666666667	0.450680935778820
34	0.450784383485967
34.0833333333333	0.450872466776175
34.1666666666667	0.450967696592741
34.2500000000000	0.451057687890568
34.3333333333333	0.451157871175383
34.4166666666667	0.451248571803191
34.5000000000000	0.451343980888410
34.5833333333333	0.451427363677936
34.6666666666667	0.451524557372522
34.7500000000000	0.451613945105365
34.8333333333333	0.451708578742398
34.9166666666667	0.451799734949248
35	0.451882928341050
35.0833333333333	0.451970903785792
35.1666666666667	0.452063524817490
35.2500000000000	0.452151045056013
35.3333333333333	0.452240796079053
35.4166666666667	0.452333242888940
35.5000000000000	0.452416624857577
35.5833333333333	0.452505159279824
35.6666666666667	0.452594323136708
35.7500000000000	0.452687336596469
35.8333333333333	0.452768056402135
35.9166666666667	0.452857813641856
36	0.452947145812104
36.0833333333333	0.453033697589049
36.1666666666667	0.453120747959801
36.2500000000000	0.453202464818787
36.3333333333333	0.453286371178834
36.4166666666667	0.453372220116393
36.5000000000000	0.453455378796761
36.5833333333333	0.453532197132986
36.6666666666667	0.453612700347534
36.7500000000000	0.453694228054999
36.8333333333333	0.453768061058497
36.9166666666667	0.453849168046503
37	0.453917441757241
37.0833333333333	0.453996543998798
37.1666666666667	0.454072512520298
37.2500000000000	0.454145643332211
37.3333333333333	0.454216946175521
37.4166666666667	0.454283541589078
37.5000000000000	0.454356228382835
37.5833333333333	0.454428323307212
37.6666666666667	0.454486641592453
37.7500000000000	0.454564797383625
37.8333333333333	0.454631807888930
37.9166666666667	0.454698987982525
38	0.454769428719928
38.0833333333333	0.454834349193618
38.1666666666667	0.454902587116877
38.2500000000000	0.454970589117281
38.3333333333333	0.455042852531946
38.4166666666667	0.455108266304052
38.5000000000000	0.455176579778822
38.5833333333333	0.455250605924249
38.6666666666667	0.455314400163687
38.7500000000000	0.455381685905678
38.8333333333333	0.455448694414287
38.9166666666667	0.455527129137323
39	0.455584804164317
39.0833333333333	0.455650570106769
39.1666666666667	0.455719552874427
39.2500000000000	0.455783112125516
39.3333333333333	0.455853038942706
39.4166666666667	0.455918921935847
39.5000000000000	0.455975180055930
39.5833333333333	0.456042249494573
39.6666666666667	0.456108151390140
39.7500000000000	0.456169141559855
39.8333333333333	0.456226326392937
39.9166666666667	0.456285443491140
40	0.456341533307239
40.0833333333333	0.456397689425927
40.1666666666667	0.456462388420675
40.2500000000000	0.456512751045040
40.3333333333333	0.456565724281290
40.4166666666667	0.456628990926333
40.5000000000000	0.456675551961041
40.5833333333333	0.456725707623491
40.6666666666667	0.456782030433374
40.7500000000000	0.456829380997590
40.8333333333333	0.456881436402909
40.9166666666667	0.456937744490489
41	0.456979630812526
41.0833333333333	0.457035830216910
41.1666666666667	0.457087785410550
41.2500000000000	0.457142357464733
41.3333333333333	0.457190175631865
41.4166666666667	0.457245852752806
41.5000000000000	0.457290566971267
41.5833333333333	0.457349821504920
41.6666666666667	0.457401740117263
41.7500000000000	0.457458934529029
41.8333333333333	0.457501550936712
41.9166666666667	0.457556830711923
42	0.457610610333319
42.0833333333333	0.457661534647684
42.1666666666667	0.457716251230949
42.2500000000000	0.457767591125844
42.3333333333333	0.457818096368925
42.4166666666667	0.457869399855184
42.5000000000000	0.457919499663433
42.5833333333333	0.457968519382064
42.6666666666667	0.458015578850706
42.7500000000000	0.458060944713452
42.8333333333333	0.458109234594986
42.9166666666667	0.458158549992191
43	0.458198290754126
43.0833333333333	0.458241513311606
43.1666666666667	0.458286041043294
43.2500000000000	0.458333702030558
43.3333333333333	0.458365507864897
43.4166666666667	0.458403761953434
43.5000000000000	0.458449450920284
43.5833333333333	0.458490150153494
43.6666666666667	0.458543897267134
43.7500000000000	0.458568333942964
43.8333333333333	0.458605135394237
43.9166666666667	0.458659048687480
44	0.458683919179492
44.0833333333333	0.458723718619183
44.1666666666667	0.458760780785212
44.2500000000000	0.458804606510341
44.3333333333333	0.458842795275132
44.4166666666667	0.458880659276986
44.5000000000000	0.458920647333798
44.5833333333333	0.458960680850140
44.6666666666667	0.459002154965162
44.7500000000000	0.459042500267088
44.8333333333333	0.459072424243772
44.9166666666667	0.459138997185704
45	0.459166554690995
45.0833333333333	0.459204133264421
45.1666666666667	0.459250661118631
45.2500000000000	0.459284139889320
45.3333333333333	0.459328756093811
45.4166666666667	0.459369075226590
45.5000000000000	0.459402039971764
45.5833333333333	0.459443041758476
45.6666666666667	0.459480115361970
45.7500000000000	0.459520419705086
45.8333333333333	0.459551899853921
45.9166666666667	0.459587371740469
46	0.459624451263068
46.0833333333333	0.459658169277049
46.1666666666667	0.459687828918618
46.2500000000000	0.459717266920308
46.3333333333333	0.459755931299100
46.4166666666667	0.459780735957907
46.5000000000000	0.459813302685461
46.5833333333333	0.459843937335904
46.6666666666667	0.459868454166923
46.7500000000000	0.459900402202180
46.8333333333333	0.459928271964571
46.9166666666667	0.459949106303839
47	0.459984602725854
47.0833333333333	0.460012971955166
47.1666666666667	0.460054600782058
47.2500000000000	0.460076369211890
47.3333333333333	0.460103603926427
47.4166666666667	0.460132900458774
47.5000000000000	0.460167827935578
47.5833333333333	0.460195553244773
47.6666666666667	0.460229155738148
47.7500000000000	0.460258548965413
47.8333333333333	0.460291580343579
47.9166666666667	0.460320942678862
48	0.460354030913095
48.0833333333333	0.460380826804681
48.1666666666667	0.460419923419266
48.2500000000000	0.460452694818088
48.3333333333333	0.460475963749616
48.4166666666667	0.460513064362118
48.5000000000000	0.460542547188965
48.5833333333333	0.460570145030204
48.6666666666667	0.460594849279090
48.7500000000000	0.460629521076896
48.8333333333333	0.460655539341559
48.9166666666667	0.460692433151593
49	0.460710601695808
49.0833333333333	0.460734722882989
49.1666666666667	0.460758726351003
49.2500000000000	0.460780578787023
49.3333333333333	0.460802647938863
49.4166666666667	0.460829523181587
49.5000000000000	0.460848943628491
49.5833333333333	0.460872288158214
49.6666666666667	0.460894095813416
49.7500000000000	0.460914888690809
49.8333333333333	0.460937023293013
49.9166666666667	0.460962398920373
50	0.460973113263918
50.0833333333333	0.461005373255290
50.1666666666667	0.461033770718018
50.2500000000000	0.461046990808427
50.3333333333333	0.461067909174346
50.4166666666667	0.461091947420726
50.5000000000000	0.461119211983601
50.5833333333333	0.461139766683516
50.6666666666667	0.461167692840689
50.7500000000000	0.461187112476722
50.8333333333333	0.461214620512465
50.9166666666667	0.461237850945508
51	0.461262072086015
51.0833333333333	0.461286140323125
51.1666666666667	0.461312442178752
51.2500000000000	0.461340094980613
51.3333333333333	0.461363808385613
51.4166666666667	0.461394047142818
51.5000000000000	0.461412598594393
51.5833333333333	0.461437111005267
51.6666666666667	0.461465838445747
51.7500000000000	0.461482393805284
51.8333333333333	0.461500444455965
51.9166666666667	0.461531373899078
52	0.461543599288206
52.0833333333333	0.461562875695449
52.1666666666667	0.461584617287230
52.2500000000000	0.461589140724641
52.3333333333333	0.461612070707673
52.4166666666667	0.461627265799365
52.5000000000000	0.461646018542297
52.5833333333333	0.461660793216367
52.6666666666667	0.461675589778423
52.7500000000000	0.461689056649135
52.8333333333333	0.461709267433861
52.9166666666667	0.461722470461439
53	0.461737425679303
53.0833333333333	0.461760850791819
53.1666666666667	0.461781301901851
53.2500000000000	0.461790153083399
53.3333333333333	0.461804385786735
53.4166666666667	0.461825495754908
53.5000000000000	0.461841081750123
53.5833333333333	0.461862932770742
53.6666666666667	0.461883907419320
53.7500000000000	0.461898124554523
53.8333333333333	0.461919374722442
53.9166666666667	0.461941426689521
54	0.461955294996983
54.0833333333333	0.461978513556858
54.1666666666667	0.461998397759515
54.2500000000000	0.462016722598122
54.3333333333333	0.462043032727451
54.4166666666667	0.462058517160813
54.5000000000000	0.462076185319376
54.5833333333333	0.462096269280750
54.6666666666667	0.462114513765073
54.7500000000000	0.462129579294270
54.8333333333333	0.462147961535919
54.9166666666667	0.462159382108780
55	0.462175416952846
55.0833333333333	0.462187622823507
55.1666666666667	0.462211902732150
55.2500000000000	0.462216855225392
55.3333333333333	0.462229353430956
55.4166666666667	0.462238630903613
55.5000000000000	0.462252510356933
55.5833333333333	0.462262344729822
55.6666666666667	0.462273251093421
55.7500000000000	0.462285931382240
55.8333333333333	0.462297400388252
55.9166666666667	0.462310122308196
56	0.462319548545906
56.0833333333333	0.462327485304144
56.1666666666667	0.462345261327357
56.2500000000000	0.462354919296075
56.3333333333333	0.462373509868996
56.4166666666667	0.462384188717522
56.5000000000000	0.462396833015504
56.5833333333333	0.462405056146906
56.6666666666667	0.462429129470081
56.7500000000000	0.462441469010884
56.8333333333333	0.462460577469273
56.9166666666667	0.462471492971162
57	0.462490454709155
57.0833333333333	0.462508750765238
57.1666666666667	0.462515287652963
57.2500000000000	0.462540139649263
57.3333333333333	0.462556656370481
57.4166666666667	0.462563632260213
57.5000000000000	0.462583010096296
57.5833333333333	0.462596747742197
57.6666666666667	0.462611127230730
57.7500000000000	0.462626833784441
57.8333333333333	0.462640179915468
57.9166666666667	0.462652664076586
58	0.462664743258188
58.0833333333333	0.462670065612372
58.1666666666667	0.462679861898181
58.2500000000000	0.462691643537312
58.3333333333333	0.462696879968547
58.4166666666667	0.462705666111560
58.5000000000000	0.462714126548605
58.5833333333333	0.462725908192851
58.6666666666667	0.462727253160296
58.7500000000000	0.462736763656153
58.8333333333333	0.462754243136203
58.9166666666667	0.462748265199338
59	0.462763720576476
59.0833333333333	0.462770427351131
59.1666666666667	0.462787595830463
59.2500000000000	0.462789704136526
59.3333333333333	0.462803467816855
59.4166666666667	0.462810503328228
59.5000000000000	0.462825545113219
59.5833333333333	0.462832949619667
59.6666666666667	0.462847279139851
59.7500000000000	0.462854941521300
59.8333333333333	0.462870005559211
59.9166666666667	0.462882669169744
60	0.462899371881065
60.0833333333333	0.462909100103133
60.1666666666667	0.462922416977563
60.2500000000000	0.462937963156946
60.3333333333333	0.462952008693520
60.4166666666667	0.462959883119538
60.5000000000000	0.462971484167127
60.5833333333333	0.462984943930564
60.6666666666667	0.463002873303964
60.7500000000000	0.463006757852327
60.8333333333333	0.463013037248317
60.9166666666667	0.463036518284525
61	0.463029389237732
61.0833333333333	0.463036897108964
61.1666666666667	0.463037296501483
61.2500000000000	0.463053967857832
61.3333333333333	0.463059976714391
61.4166666666667	0.463057249156265
61.5000000000000	0.463065859794654
61.5833333333333	0.463072354740461
61.6666666666667	0.463076896995034
61.7500000000000	0.463088547849395
61.8333333333333	0.463088171290877
61.9166666666667	0.463091696028073
62	0.463105331858458
62.0833333333333	0.463105906552670
62.1666666666667	0.463111742649289
62.2500000000000	0.463117205998742
62.3333333333333	0.463126978825557
62.4166666666667	0.463138883035015
62.5000000000000	0.463148110029010
62.5833333333333	0.463163001844151
62.6666666666667	0.463164657860915
62.7500000000000	0.463171986784090
62.8333333333333	0.463184758622504
62.9166666666667	0.463195340951756
63	0.463205912186737
63.0833333333333	0.463218659940736
63.1666666666667	0.463227871281759
63.2500000000000	0.463237345515637
63.3333333333333	0.463247830162601
63.4166666666667	0.463258815374701
63.5000000000000	0.463275311755069
63.5833333333333	0.463276396380792
63.6666666666667	0.463285012698691
63.7500000000000	0.463297538010892
63.8333333333333	0.463300194075487
63.9166666666667	0.463305669193232
64	0.463308663097877
64.0833333333333	0.463321274977631
64.1666666666667	0.463323405876821
64.2500000000000	0.463329212196300
64.3333333333333	0.463328982665132
64.4166666666667	0.463333074654599
64.5000000000000	0.463338601237524
64.5833333333333	0.463335952249935
64.6666666666667	0.463348107394239
64.7500000000000	0.463345898815959
64.8333333333333	0.463348357338305
64.9166666666667	0.463351609409557
65	0.463357476990325
65.0833333333333	0.463363836889812
65.1666666666667	0.463360478489960
65.2500000000000	0.463374709669182
65.3333333333333	0.463378974347393
65.4166666666667	0.463383901092698
65.5000000000000	0.463397155728700
65.5833333333333	0.463399157764144
65.6666666666667	0.463405269522497
65.7500000000000	0.463421618028832
65.8333333333333	0.463424458336448
65.9166666666667	0.463432310850607
66	0.463448251927758
66.0833333333333	0.463450365952127
66.1666666666667	0.463458012944074
66.2500000000000	0.463468822350563
66.3333333333333	0.463481301266597
66.4166666666667	0.463486087998035
66.5000000000000	0.463495809377577
66.5833333333333	0.463497219194267
66.6666666666667	0.463510105654166
66.7500000000000	0.463516496477183
66.8333333333333	0.463514270782781
66.9166666666667	0.463522951607160
67	0.463529808680789
67.0833333333333	0.463526342769285
67.1666666666667	0.463545812174999
67.2500000000000	0.463533295088752
67.3333333333333	0.463536641296543
67.4166666666667	0.463549168609916
67.5000000000000	0.463543388629262
67.5833333333333	0.463545520592987
67.6666666666667	0.463537711429751
67.7500000000000	0.463550708433331
67.8333333333333	0.463547109125386
67.9166666666667	0.463552491617492
68	0.463555187202047
68.0833333333333	0.463557758537831
68.1666666666667	0.463558546606322
68.2500000000000	0.463565697838249
68.3333333333333	0.463571763159081
68.4166666666667	0.463574440277768
68.5000000000000	0.463579584319120
68.5833333333333	0.463584059478563
68.6666666666667	0.463595345663776
68.7500000000000	0.463599650867650
68.8333333333333	0.463610793882907
68.9166666666667	0.463614718721175
69	0.463624528399151
69.0833333333333	0.463630185399353
69.1666666666667	0.463625168448232
69.2500000000000	0.463647270117207
69.3333333333333	0.463642451392587
69.4166666666667	0.463662395195570
69.5000000000000	0.463666186063136
69.5833333333333	0.463670889453027
69.6666666666667	0.463682477714258
69.7500000000000	0.463677276688088
69.8333333333333	0.463684410470933
69.9166666666667	0.463686944094803
70	0.463689322461107

==> figures/data/WT_EMT/data_f.txt <==
-30	50
-29.9999935469018	49.9999704789839
-29.9996160114196	49.9982438930991
-29.9991106645873	49.9959377747354
-29.9985141854174	49.9932300761625
-29.9977768171053	49.9899130537070
-29.9970394487931	49.9866348608699
-29.9963450566489	49.9835839881861
-29.9959234900956	49.9817482566685
-29.9951651905766	49.9784741010269
-29.9941684015685	49.9742102772679
-29.9929705532046	49.9691123942003
-29.9916383864022	49.9634343496558
-29.9903062195999	49.9577224358296
-29.9889740527975	49.9519718002982
-29.9874076116338	49.9451670732603
-29.9857826018798	49.9380682313979
-29.9841575921257	49.9309366324159
-29.9833333333333	49.9273100074412
-29.9823908009361	49.9231591566706
-29.9810407929940	49.9172162819484
-29.9800000000000	49.9126466368252
-29.9799998086801	49.9126457984044
-29.9798131389307	49.9118280871299
-29.9787885153688	49.9073526324384
-29.9777748817027	49.9029495574257
-29.9777541608966	49.9028598274536
-29.9777321266764	49.9027644228747
-29.9769402562267	49.8993447050521
-29.9762179387439	49.8962414123906
-29.9747990544591	49.8901932591237
-29.9730666562669	49.8828902928197
-29.9722723240769	49.8795658238986
-29.9722714551155	49.8795621934612
-29.9718212562882	49.8776828547599
-29.9705147854801	49.8722415999843
-29.9692083146719	49.8668065249069
-29.9679018438638	49.8613642944857
-29.9669896475893	49.8575557684168
-29.9666666666667	49.8562053072797
-29.9664983641158	49.8555011647977
-29.9650607364843	49.8494755373319
-29.9635281206245	49.8430409468623
-29.9619955047647	49.8366162926055
-29.9614259536854	49.8342362551447
-29.9613735980869	49.8340177566080
-29.9601153237321	49.8287845928458
-29.9588043425764	49.8233783646466
-29.9574933614207	49.8180308356339
-29.9561823802650	49.8127492504301
-29.9546397121116	49.8066205183964
-29.9530391222086	49.8003518841272
-29.9514385323057	49.7941562965874
-29.9500000000000	49.7886302180814
-29.9496208869106	49.7871781731187
-29.9496127742711	49.7871471153000
-29.9484974440283	49.7828818543951
-29.9469530564146	49.7769852134749
-29.9454086688009	49.7710946150628
-29.9438642811872	49.7652156193769
-29.9423198935734	49.7593648612975
-29.9407755059597	49.7535657986510
-29.9392311183460	49.7478430393666
-29.9376867307323	49.7422170130013
-29.9361423431186	49.7367000007995
-29.9345979555049	49.7312940677566
-29.9329953437300	49.7257930434995
-29.9317698344911	49.7216502592434
-29.9307407469033	49.7182060125278
-29.9293843218174	49.7137029105916
-29.9280278967314	49.7092298010647
-29.9266714716455	49.7047781202610
-29.9253150465596	49.7003454431537
-29.9239586214737	49.6959360174681
-29.9226021963877	49.6915599463524
-29.9212457713018	49.6872312986900
-29.9198893462158	49.6829655959574
-29.9185329211299	49.6787771460022
-29.9171764960440	49.6746766411050
-29.9157447747585	49.6704496811475
-29.9142082882449	49.6660272823913
-29.9126718017314	49.6617120443427
-29.9111353152178	49.6574863894156
-29.9095988287042	49.6533303879949
-29.9080623421906	49.6492266365774
-29.9065258556770	49.6451645020517
-29.9049893691635	49.6411428159679
-29.9034528826499	49.6371703095281
-29.9019163961363	49.6332636597216
-29.9003799096227	49.6294437244286
-29.8999273876800	49.6283382844418
-29.8987597480278	49.6255321734891
-29.8973697008228	49.6222851611420
-29.8959796536178	49.6191451348812
-29.8943310906745	49.6155588065847
-29.8926178987965	49.6119781012197
-29.8909047069186	49.6085246553306
-29.8891915150406	49.6051734086191
-29.8876226196550	49.6021760360799
-29.8862701690077	49.5996399011311
-29.8849177183605	49.5971479643526
-29.8833917703334	49.5943967795985
-29.8821645933312	49.5922403670540
-29.8807036683285	49.5897527570083
-29.8792427433258	49.5873670640814
-29.8777818183232	49.5850966910689
-29.8763208933205	49.5829495323266
-29.8747351513829	49.5807593258589
-29.8729621840430	49.5784734891211
-29.8711892167031	49.5763383160870
-29.8694162493632	49.5743271754918
-29.8680335597314	49.5728295966585
-29.8666666666667	49.5714026053313
-29.8653629598701	49.5700898442885
-29.8638291354623	49.5686106945571
-29.8622377816518	49.5671637138299
-29.8606464278413	49.5658247831013
-29.8590550740308	49.5646134351051
-29.8574637202202	49.5635450988111
-29.8558723664097	49.5626275613996
-29.8542810125992	49.5618593186299
-29.8526896587886	49.5612301514290
-29.8510983049781	49.5607237548846
-29.8497388792283	49.5603745179702
-29.8484332753700	49.5601012551518
-29.8471276715116	49.5598823885172
-29.8458220676533	49.5597153064971
-29.8442537833393	49.5595856277940
-29.8426854990253	49.5595433001697
-29.8411172147113	49.5596039482078
-29.8395489303973	49.5597848789436
-29.8379806460833	49.5601009270132
-29.8364123617693	49.5605609914032
-29.8348440774553	49.5611660258417
-29.8333333333333	49.5618793493053
-29.8317919413094	49.5627265301686
-29.8302505492854	49.5636785904091
-29.8287091572614	49.5647201732245
-29.8271677652375	49.5658398032320
-29.8256263732135	49.5670324884600
-29.8240849811895	49.5683007968553
-29.8225435891656	49.5696541205125
-29.8210021971416	49.5711063325723
-29.8194608051176	49.5726724135435
-29.8179194130937	49.5743648993638
-29.8163387554540	49.5762392462305
-29.8146991993908	49.5783318204864
-29.8130596433277	49.5805668129047
-29.8114200872645	49.5829287525027
-29.8097805312013	49.5853992664482
-29.8081409751381	49.5879616361770
-29.8065014190749	49.5906049098518
-29.8048618630117	49.5933265524794
-29.8032223069485	49.5961328449309
-29.8015827508853	49.5990369440675
-29.8000000000000	49.6019484692750
-29.7986444698261	49.6045368163471
-29.7972889396522	49.6072189410377
-29.7959334094783	49.6099970517449
-29.7945778793043	49.6128692749455
-29.7932223491304	49.6158299340942
-29.7918668189565	49.6188704911470
-29.7905112887826	49.6219809765946
-29.7891557586087	49.6251516532100
-29.7878002284348	49.6283746280030
-29.7863324810342	49.6319179587590
-29.7846964077936	49.6359324610067
-29.7833333333333	49.6393335978272
-29.7819779366370	49.6427737231805
-29.7806225399406	49.6462801890206
-29.7792671432442	49.6498611487799
-29.7779117465478	49.6535229812028
-29.7765563498514	49.6572690413395
-29.7752009531550	49.6610989665846
-29.7738455564587	49.6650086497495
-29.7724901597623	49.6689908733239
-29.7711347630659	49.6730364829095
-29.7697793663695	49.6771358853817
-29.7684239696731	49.6812806079443
-29.7670685729768	49.6854646511490
-29.7657596152679	49.6895401782237
-29.7642478629367	49.6942910529304
-29.7627361106054	49.6990950353053
-29.7612243582742	49.7039616940030
-29.7597126059429	49.7089015723595
-29.7582008536116	49.7139235465890
-29.7566891012804	49.7190325972593
-29.7551773489491	49.7242284779889
-29.7536655966179	49.7295055568718
-29.7521538442866	49.7348538428847
-29.7506420919554	49.7402609522083
-29.7495165829527	49.7443173846953
-29.7480342732880	49.7496919401395
-29.7465519636233	49.7550974200598
-29.7450696539586	49.7605321524773
-29.7435873442938	49.7659992422910
-29.7421050346291	49.7715055828711
-29.7406227249644	49.7770600442477
-29.7391404152996	49.7826712491896
-29.7376581056349	49.7883454333647
-29.7360513808603	49.7945695075704
-29.7342580334210	49.8016025908330
-29.7326986598784	49.8077819487608
-29.7311119762412	49.8141172030994
-29.7295252926040	49.8204868552505
-29.7279386089667	49.8268793220643
-29.7263519253295	49.8332875850253
-29.7247652416922	49.8397104557230
-29.7231785580550	49.8461524065862
-29.7215918744178	49.8526219915395
-29.7200051907805	49.8591292523229
-29.7184185071433	49.8656827830949
-29.7168318235060	49.8722871988957
-29.7151677734913	49.8792672893779
-29.7132941570221	49.8871824667193
-29.7114205405529	49.8951390320867
-29.7095469240838	49.9031156697229
-29.7076733076146	49.9110944306145
-29.7057996911454	49.9190657400233
-29.7039260746762	49.9270305754352
-29.7020524582070	49.9349990448740
-29.7001788417378	49.9429858152480
-29.6987364537934	49.9491553239513
-29.6971570210350	49.9559364128035
-29.6953072368917	49.9639110090607
-29.6933898649020	49.9722041644423
-29.6914724929124	49.9805063951519
-29.6895551209227	49.9887962917409
-29.6876377489331	49.9970562609320
-29.6857203769434	50.0052775773951
-29.6838030049537	50.0134622888039
-29.6822333838060	50.0201427477944
-29.6804001345938	50.0279341588386
-29.6785668853815	50.0357243834345
-29.6767336361693	50.0435188650770
-29.6749003869570	50.0513145355464
-29.6730671377448	50.0591000887583
-29.6712338885326	50.0668589359387
-29.6694006393203	50.0745738175488
-29.6675673901081	50.0822315500475
-29.6658703031060	50.0892644449597
-29.6638793942043	50.0974490613593
-29.6618884853026	50.1055738388761
-29.6598975764009	50.1136538995349
-29.6579066674992	50.1217007102318
-29.6559157585975	50.1297164260934
-29.6539248496958	50.1376919784555
-29.6519339407941	50.1456095427520
-29.6500000000000	50.1532252826070
-29.6482939316366	50.1598692428172
-29.6465095921905	50.1667367765291
-29.6444121684140	50.1747041652149
-29.6423147446375	50.1825689953156
-29.6402173208609	50.1903476821039
-29.6381198970844	50.1980532016084
-29.6360224733078	50.2056880831576
-29.6339250495313	50.2132420676138
-29.6321511300885	50.2195532327015
-29.6301807913472	50.2264622262588
-29.6282104526058	50.2332505036930
-29.6262401138645	50.2399112164141
-29.6242697751231	50.2464472348700
-29.6222994363818	50.2528690177232
-29.6203290976404	50.2591896146221
-29.6183587588990	50.2654187094701
-29.6166666666667	50.2706966966167
-29.6145294600176	50.2772612744885
-29.6123922533685	50.2836948878692
-29.6102550467194	50.2899758676070
-29.6081178400703	50.2960873657649
-29.6059806334212	50.3020235051534
-29.6038434267721	50.3077906658310
-29.6017062201230	50.3134033905746
-29.5995761038665	50.3188587634828
-29.5974566231990	50.3241570261678
-29.5953371425315	50.3293219153588
-29.5932176618640	50.3343391755515
-29.5910981811965	50.3391896309570
-29.5889787005290	50.3438567475639
-29.5868592198615	50.3483329356080
-29.5847397391940	50.3526219134377
-29.5829064783580	50.3561902158222
-29.5807722034812	50.3601927284848
-29.5786379286044	50.3640426437594
-29.5765036537276	50.3677415338273
-29.5743693788507	50.3712800029953
-29.5722351039739	50.3746414354891
-29.5701008290971	50.3778089131279
-29.5679665542203	50.3807721704232
-29.5657743114608	50.3836037112979
-29.5635434234462	50.3862758854792
-29.5613125354315	50.3887539514143
-29.5590816474169	50.3910516597769
-29.5568507594022	50.3931723801968
-29.5546198713876	50.3951072644037
-29.5523889833729	50.3968394366743
-29.5501580953583	50.3983520416274
-29.5482912131143	50.3994422673334
-29.5461552295073	50.4004949984432
-29.5440192459002	50.4013502471117
-29.5418832622931	50.4020228846550
-29.5397472786860	50.4025255490122
-29.5376112950789	50.4028630873886
-29.5354753114718	50.4030305687147
-29.5333333333333	50.4030154523112
-29.5311673770691	50.4027995852422
-29.5290014208049	50.4023727800051
-29.5268354645407	50.4017352396341
-29.5246695082765	50.4008967342921
-29.5225035520122	50.3998723627173
-29.5203375957480	50.3986759712926
-29.5181716394838	50.3973142581981
-29.5162108993983	50.3959367044505
-29.5139320630564	50.3941521025931
-29.5116532267145	50.3921560256082
-29.5093743903726	50.3899386128165
-29.5070955540307	50.3875005965235
-29.5048167176889	50.3848536261096
-29.5025378813470	50.3820151500640
-29.5002590450051	50.3790005068690
-29.4983623643090	50.3763621487582
-29.4963153196953	50.3733804992654
-29.4942682750816	50.3702518038567
-29.4922212304679	50.3669665990388
-29.4901741858541	50.3635184486515
-29.4881271412404	50.3599072487784
-29.4860800966267	50.3561399125593
-29.4840330520130	50.3522282019197
-29.4820708310451	50.3483546690256
-29.4799666605648	50.3440753098233
-29.4778624900844	50.3396687486451
-29.4757583196041	50.3351307299561
-29.4736541491238	50.3304526837463
-29.4715499786434	50.3256264923111
-29.4694458081631	50.3206490087313
-29.4673416376827	50.3155243828123
-29.4652530035412	50.3103025469171
-29.4628968983320	50.3042670380241
-29.4605407931228	50.2980929669686
-29.4581846879137	50.2917869101378
-29.4558285827045	50.2853447811144
-29.4534724774953	50.2787562103642
-29.4511163722862	50.2720122402636
-29.4491269576867	50.2661960208603
-29.4469443519033	50.2596934682671
-29.4447617461200	50.2530765231622
-29.4425791403366	50.2463596694927
-29.4403965345533	50.2395536524026
-29.4382139287699	50.2326620937092
-29.4360313229866	50.2256814557558
-29.4338487172032	50.2186043215888
-29.4319484152105	50.2123589751469
-29.4294719038185	50.2041021180870
-29.4269953924265	50.1957209876324
-29.4245188810346	50.1872339747029
-29.4220423696426	50.1786608552816
-29.4195658582506	50.1700142038952
-29.4170893468587	50.1612951745974
-29.4148899642261	50.1534849879816
-29.4123466549030	50.1443663597139
-29.4098033455800	50.1351517465230
-29.4072600362569	50.1258503389452
-29.4047167269339	50.1164811318014
-29.4021734176108	50.1070646261939
-29.4000000000000	50.0989902419370
-29.3976707401139	50.0903104970580
-29.3953414802279	50.0815983080450
-29.3927815839173	50.0719778490924
-29.3898757329701	50.0609961683081
-29.3869698820229	50.0499627383668
-29.3840640310757	50.0389051940397
-29.3814849749768	50.0290930602160
-29.3787996101107	50.0188889230404
-29.3763777335079	50.0096948716189
-29.3739558569050	50.0005021512741
-29.3709264862081	49.9889990156877
-29.3678971155111	49.9774992569734
-29.3647929425515	49.9657469846009
-29.3616700690261	49.9539889206192
-29.3585471955008	49.9423137094309
-29.3554243219755	49.9307174110927
-29.3523014484502	49.9191878369562
-29.3494151399155	49.9085906022902
-29.3464908394928	49.8979284972346
-29.3435665390700	49.8873680576669
-29.3406422386473	49.8769312403363
-29.3377179382246	49.8666247688074
-29.3347936378019	49.8564417437858
-29.3320191100082	49.8468867614054
-29.3287335516953	49.8357101588769
-29.3254479933824	49.8247090617388
-29.3221624350696	49.8139182240740
-29.3188768767567	49.8033581505991
-29.3161008032780	49.7946140503101
-29.3132714863347	49.7858620642213
-29.3104421693913	49.7772689522438
-29.3076128524480	49.7688446519074
-29.3047835355046	49.7606089107329
-29.3019542185613	49.7525813919106
-29.2993414224369	49.7453618862522
-29.2960485346212	49.7365251907784
-29.2927556468056	49.7279693534308
-29.2894627589900	49.7196924460678
-29.2861698711744	49.7117131064477
-29.2833333333333	49.7051007845570
-29.2801916979297	49.6980768815552
-29.2770500625261	49.6913696902989
-29.2739084271225	49.6849693017369
-29.2707667917189	49.6788688286520
-29.2676251563153	49.6730763362593
-29.2648479452674	49.6682290297959
-29.2618167429352	49.6632489850673
-29.2587855406031	49.6586005367435
-29.2557543382709	49.6542781102093
-29.2527231359388	49.6502713534073
-29.2500000000000	49.6469383750832
-29.2466501897788	49.6431954410943
-29.2433003795576	49.6398683376283
-29.2399505693365	49.6369733116308
-29.2366007591153	49.6345078901057
-29.2333333333333	49.6325029041294
-29.2303954453083	49.6310297935042
-29.2274575572832	49.6298733799993
-29.2245196692581	49.6290461439073
-29.2215817812331	49.6285592585447
-29.2182820436081	49.6284199752806
-29.2153593734183	49.6286470883099
-29.2120911402973	49.6292768232455
-29.2088229071763	49.6302983323155
-29.2055546740554	49.6317204685958
-29.2022864409344	49.6335565104422
-29.1993118367818	49.6355905235788
-29.1958710206905	49.6383632541039
-29.1924302045993	49.6415667514140
-29.1889893885081	49.6451896247960
-29.1855485724169	49.6492368313176
-29.1827278778537	49.6528788963428
-29.1794487047713	49.6574812180892
-29.1757916881630	49.6630653854415
-29.1721346715548	49.6690996475579
-29.1684776549465	49.6755681058513
-29.1652507284802	49.6816383996013
-29.1617108830140	49.6886943443369
-29.1581710375479	49.6961592334464
-29.1546311920817	49.7040102927303
-29.1510913466156	49.7122221830334
-29.1478609431811	49.7200206208407
-29.1442958484829	49.7289654799745
-29.1407307537847	49.7382659089914
-29.1371656590865	49.7479074353880
-29.1336005643883	49.7578623356005
-29.1305295446504	49.7666694367635
-29.1270248087968	49.7769730274109
-29.1235200729431	49.7875454682323
-29.1200153370894	49.7983819389573
-29.1166666666667	49.8089650300426
-29.1133113543045	49.8197685578955
-29.1099560419423	49.8307510998200
-29.1066007295801	49.8419035525265
-29.1032454172179	49.8532236426683
-29.1000000000000	49.8643258494139
-29.0963831667262	49.8768548544622
-29.0927663334525	49.8895181666774
-29.0891495001787	49.9022913582715
-29.0855326669049	49.9151643184125
-29.0818281328091	49.9284473700054
-29.0780651314986	49.9420244649628
-29.0743021301880	49.9556545789079
-29.0705391288775	49.9693055704717
-29.0667761275670	49.9829598570444
-29.0639409869412	49.9932454433268
-29.0603103615679	50.0064062188505
-29.0566797361946	50.0195338181370
-29.0530491108213	50.0325982332201
-29.0500000000000	50.0435034979675
-29.0463847369330	50.0563447921555
-29.0427694738660	50.0690843320695
-29.0391542107989	50.0817094603474
-29.0355389477319	50.0941956890573
-29.0318143149898	50.1068857162317
-29.0280167691310	50.1196231189122
-29.0242192232721	50.1321500111820
-29.0204216774133	50.1444571901806
-29.0166666666667	50.1563887996058
-29.0130817963691	50.1675330343735
-29.0094969260715	50.1784175704957
-29.0059120557739	50.1890351757115
-29.0023271854763	50.1993817946305
-28.9992199791322	50.2081217495791
-28.9953198747934	50.2187707320809
-28.9914197704546	50.2290377542860
-28.9875196661158	50.2389093759090
-28.9836195617770	50.2483825673814
-28.9799444272966	50.2569377119762
-28.9757082947507	50.2663289001203
-28.9714721622048	50.2751896552970
-28.9672360296590	50.2835072462537
-28.9634950091679	50.2904009748893
-28.9595304372945	50.2972385137898
-28.9555658654210	50.3035768896077
-28.9516012935476	50.3093981839528
-28.9475748624813	50.3147756324393
-28.9435329666168	50.3196357307227
-28.9394910707523	50.3239545317214
-28.9354491748878	50.3277182341600
-28.9314589115051	50.3308767943209
-28.9267728569344	50.3338803813307
-28.9220868023637	50.3361327630976
-28.9174007477930	50.3376313370335
-28.9129544025609	50.3383431353260
-28.9083140724287	50.3383485118686
-28.9036737422964	50.3376173012993
-28.8991104557829	50.3361894310773
-28.8946627346974	50.3341165255689
-28.8902150136119	50.3313717076520
-28.8857672925264	50.3279719812058
-28.8813008876934	50.3239179082043
-28.8762197735937	50.3185328613561
-28.8711386594940	50.3123296336236
-28.8666666666667	50.3062145225757
-28.8618243341755	50.2989306606983
-28.8569820016844	50.2909735141453
-28.8521396691932	50.2823530614072
-28.8482551035399	50.2749757392973
-28.8432050905981	50.2648041939353
-28.8381550776563	50.2540024022529
-28.8333333333333	50.2431165075740
-28.8278099626862	50.2299956348370
-28.8222865920391	50.2162358224978
-28.8166666666667	50.2016219074666
-28.8118784905496	50.1887073348571
-28.8070903144325	50.1754031404735
-28.8023021383155	50.1617497298963
-28.7979816693033	50.1491535511182
-28.7929358425614	50.1341335417011
-28.7878900158196	50.1188193657154
-28.7833333333333	50.1047781001085
-28.7780370042565	50.0882425892766
-28.7727406751796	50.0715079126350
-28.7674443461027	50.0546225730430
-28.7626029929374	50.0391041073546
-28.7575234007759	50.0227720327989
-28.7524438086144	50.0064196589102
-28.7478843029772	49.9917605737080
-28.7425950604200	49.9748266020989
-28.7373058178629	49.9580083291412
-28.7321741658800	49.9418355953383
-28.7263783286135	49.9237982330099
-28.7205824913470	49.9060677029053
-28.7155796105108	49.8910463694493
-28.7101443297313	49.8750637197068
-28.7047090489518	49.8594849755131
-28.7000000000000	49.8463511479058
-28.6939604955398	49.8300375133837
-28.6879209910797	49.8143733012029
-28.6820857897565	49.7999186104214
-28.6758480718725	49.7852553064310
-28.6696103539885	49.7714540041360
-28.6643158633358	49.7604635794443
-28.6584388550088	49.7490834072170
-28.6525618466817	49.7385940075860
-28.6479336391817	49.7309858886152
-28.6411085080514	49.7208621477386
-28.6342833769210	49.7120785447346
-28.6280066854498	49.7052154447375
-28.6213483755955	49.6992497525581
-28.6153792568685	49.6950695217585
-28.6089422078776	49.6918117049077
-28.6025051588867	49.6898738496326
-28.5963467527345	49.6892612228201
-28.5902580072919	49.6898439498165
-28.5833333333333	49.6919472412097
-28.5769227712689	49.6952523227377
-28.5705122092045	49.6998392174160
-28.5641040312425	49.7056902504220
-28.5576974426819	49.7127807473939
-28.5512908541214	49.7210715774229
-28.5448365835145	49.7306034209376
-28.5383823129076	49.7412790906480
-28.5318549762666	49.7531808680665
-28.5244631909330	49.7679333231188
-28.5170714055993	49.7839584769529
-28.5110761373338	49.7978179445498
-28.5035729232031	49.8161661777824
-28.4970624973060	49.8329107711414
-28.4897187405710	49.8526081311517
-28.4833333333333	49.8703507993991
-28.4756907292430	49.8922256147867
-28.4680481251527	49.9146589407735
-28.4611408327227	49.9353033746685
-28.4529608706241	49.9600517215432
-28.4449461035628	49.9844526583812
-28.4365229428342	50.0100825378186
-28.4288184012680	50.0333456514545
-28.4212935144924	50.0557624722367
-28.4134328804357	50.0787126019774
-28.4053484148583	50.1016636964566
-28.3985866368533	50.1202455392684
-28.3897581506504	50.1435059541821
-28.3816604280335	50.1637046895259
-28.3732959015344	50.1832823564544
-28.3650561476984	50.2011571543939
-28.3570035528572	50.2171641539202
-28.3500000000000	50.2298285856123
-28.3414202722929	50.2436644147811
-28.3333333333333	50.2549347515651
-28.3248009476038	50.2648880744549
-28.3166666666667	50.2724740958086
-28.3079077353246	50.2785162818266
-28.3000000000000	50.2820568939887
-28.2904547339935	50.2838939650446
-28.2815239454194	50.2832072509407
-28.2724770058500	50.2801666923582
-28.2657688472504	50.2764135735181
-28.2558497129946	50.2685887975830
-28.2462358814155	50.2584987104902
-28.2368255849541	50.2463497011484
-28.2267489630161	50.2309897265714
-28.2166666666667	50.2133661980671
-28.2060559504275	50.1925968346913
-28.1959489647358	50.1709237542276
-28.1847521080744	50.1450434699201
-28.1737100214726	50.1179143533480
-28.1622032689155	50.0883066056180
-28.1510447745378	50.0586583922885
-28.1408609159043	50.0311063049214
-28.1308938715187	50.0039629590954
-28.1186965624456	49.9708936622672
-28.1071313924180	49.9400948890753
-28.0957443864572	49.9106981147575
-28.0846787401535	49.8833653041404
-28.0735140502797	49.8573593411864
-28.0614401133446	49.8313769714062
-28.0500000000000	49.8091442907516
-28.0377088927904	49.7881811427935
-28.0262706872597	49.7716651702887
-28.0141252921474	49.7575370233728
-28.0014184195508	49.7467360379359
-27.9896145334223	49.7405023747245
-27.9795063312860	49.7381412158554
-27.9666666666667	49.7391371489682
-27.9534704978991	49.7447883972829
-27.9432829206658	49.7522892318465
-27.9311341194028	49.7646757312295
-27.9166666666667	49.7840301253044
-27.9008134377835	49.8104704765991
-27.8889506250402	49.8334117163407
-27.8740452485777	49.8654656789904
-27.8610901944160	49.8956855605428
-27.8481295760152	49.9275399048168
-27.8297294883913	49.9744205901535
-27.8126578046368	50.0183336316254
-27.7984028573635	50.0543083834143
-27.7833333333333	50.0907572245448
-27.7670477839430	50.1273573185355
-27.7544475667182	50.1530770802937
-27.7423317318176	50.1752510911295
-27.7283666983094	50.1972802202505
-27.7105037441154	50.2193367843612
-27.6982394954881	50.2301956627397
-27.6794202050397	50.2397272167981
-27.6652791632106	50.2410980648804
-27.6500000000000	50.2370247784484
-27.6333333333333	50.2262065325906
-27.6166666666667	50.2091275099247
-27.6000000000000	50.1863526799074
-27.5833333333333	50.1585902659352
-27.5666666666667	50.1266697785420
-27.5464409214181	50.0836838080634
-27.5238909321755	50.0323349915708
-27.5000000000000	49.9767848286284
-27.4731893643648	49.9168143739321
-27.4463787287295	49.8633980311627
-27.4305563862678	49.8365017841919
-27.4145004678127	49.8135890096763
-27.3967641219535	49.7941142973063
-27.3833333333333	49.7838138299381
-27.3666666666667	49.7766737572501
-27.3511763921282	49.7757965409608
-27.3369350395744	49.7799009735139
-27.3189265083690	49.7916632498509
-27.3036343262073	49.8071151284005
-27.2854626951707	49.8314148633629
-27.2674807474700	49.8609803944451
-27.2500000000000	49.8939888884418
-27.2215098312578	49.9539065413590
-27.1833333333333	50.0379737228380
-27.1579933088483	50.0905000213831
-27.1378580639086	50.1276182524889
-27.1166666666667	50.1604554828085
-27.1012042919617	50.1795630062172
-27.0854750550306	50.1942896680771
-27.0703309963320	50.2036783706057
-27.0520093480055	50.2085145506910
-27.0373397282209	50.2071921557965
-27.0173077537832	50.1980842791899
-27.0024595788939	50.1861572429344
-26.9858294873509	50.1679887932221
-26.9683454668253	50.1440108150128
-26.9500000000000	50.1143322904772
-26.9305253647560	50.0789161367952
-26.8917184832208	50.0017957528358
-26.8500000000000	49.9202394068791
-26.8166666666667	49.8651722994856
-26.7978185854588	49.8405955208419
-26.7814837550458	49.8240230464308
-26.7643407756733	49.8118637433627
-26.7469234966676	49.8053587156289
-26.7333333333333	49.8045078501141
-26.7166666666667	49.8085387957794
-26.7000000000000	49.8180317775252
-26.6848871998877	49.8311210791454
-26.6674843223698	49.8510323549976
-26.6500000000000	49.8756146025001
-26.6243754072481	49.9182090777956
-26.6000000000000	49.9635058659271
-26.5716994681229	50.0181008459816
-26.5475233715693	50.0631718936121
-26.5166666666667	50.1140883333328
-26.4945682224819	50.1434998840455
-26.4666666666667	50.1697696251321
-26.4481818962695	50.1796322388611
-26.4306993105476	50.1831092721312
-26.4141221348645	50.1811094605531
-26.3974608054975	50.1740192602809
-26.3810841696086	50.1623344458570
-26.3641298176936	50.1457052407181
-26.3397193344013	50.1147473000532
-26.3196730457992	50.0843681869089
-26.3000000000000	50.0515035945843
-26.2666666666667	49.9925869438329
-26.2333333333333	49.9352111725537
-26.2030986400658	49.8897529844332
-26.1833333333333	49.8654925906008
-26.1626927597356	49.8459852562891
-26.1486881503940	49.8365615387369
-26.1318128214448	49.8296049734236
-26.1144147129688	49.8276504524286
-26.0973966866637	49.8309084846343
-26.0808062691683	49.8389006190327
-26.0649832725251	49.8507302459688
-26.0489029274725	49.8666243007965
-26.0223566820500	49.9001863700710
-25.9947133641000	49.9424034118589
-25.9580907357829	50.0039478532764
-25.9166666666667	50.0713218199745
-25.8833333333333	50.1161421118991
-25.8615889532634	50.1382001651589
-25.8445694504915	50.1506940318384
-25.8285678166186	50.1582878131788
-25.8114856678880	50.1617701624025
-25.7943633558886	50.1604199992616
-25.7778626722893	50.1546190133124
-25.7615963763911	50.1447792115180
-25.7333333333333	50.1189075042956
-25.7132583750754	50.0948172616005
-25.6926364695451	50.0663234451218
-25.6500000000000	50.0007762694194
-25.6166666666667	49.9495589409419
-25.5849853265980	49.9064965172217
-25.5666666666667	49.8858269981891
-25.5500000000000	49.8704599444915
-25.5285755926247	49.8562086061101
-25.5107732374832	49.8494949084545
-25.4943696201850	49.8476257643010
-25.4786006883973	49.8497726504389
-25.4621412384688	49.8560629872175
-25.4333333333333	49.8763924308435
-25.4124620171911	49.8976420542107
-25.3890004905057	49.9267124721038
-25.3597508667386	49.9681286667209
-25.3166666666667	50.0321495635034
-25.2757490572037	50.0864691546914
-25.2541580619940	50.1093472593387
-25.2333333333333	50.1262960746533
-25.2125774420543	50.1374909787348
-25.1912020143406	50.1426318502145
-25.1729242688007	50.1417644811018
-25.1542134211276	50.1359359111074
-25.1333333333333	50.1238566788468
-25.1166666666667	50.1103784325236
-25.0969437485532	50.0906297457177
-25.0742770390511	50.0638547520034
-25.0472171514475	50.0280896098690
-25.0077088866270	49.9736762529536
-24.9896305815476	49.9499100558122
-24.9646293409370	49.9201510410894
-24.9435754900890	49.8990924698920
-24.9204617663662	49.8813445222561
-24.9014862678685	49.8716096060702
-24.8833333333333	49.8667208858902
-24.8636669298103	49.8664760997485
-24.8402496318056	49.8729966896052
-24.8209064002796	49.8836925581304
-24.8000000000000	49.9001225554583
-24.7794547435579	49.9204658544041
-24.7500000000000	49.9550260494796
-24.7166666666667	49.9981852387544
-24.6833333333333	50.0408860818052
-24.6552960885403	50.0729333030587
-24.6333333333333	50.0938009743189
-24.6132357379676	50.1087068658981
-24.5921986494686	50.1193864391301
-24.5697403562424	50.1247748145149
-24.5500000000000	50.1242324542557
-24.5301530853235	50.1187863242467
-24.5085493229881	50.1075972979482
-24.4948137646428	50.0978863943990
-24.4704701123212	50.0764322462818
-24.4425669412056	50.0466888109655
-24.4166666666667	50.0161373043993
-24.3793360303361	49.9713702616195
-24.3500000000000	49.9391344279377
-24.3200113090007	49.9119679384227
-24.3000000000000	49.8982844226419
-24.2792356107270	49.8885286290959
-24.2579196689712	49.8836286838858
-24.2376770697846	49.8839484865922
-24.2166666666667	49.8893581523838
-24.1960164597581	49.8994478569044
-24.1741373974203	49.9147686339226
-24.1512182516958	49.9350763196097
-24.1236158933715	49.9637219980542
-24.0833333333333	50.0091940322495
-24.0457585747792	50.0496028553298
-24.0166666666667	50.0758114053854
-23.9977681100609	50.0892804231434
-23.9765696174529	50.1003767789205
-23.9544900871458	50.1069660715986
-23.9366770540710	50.1084094515505
-23.9166666666667	50.1058913960311
-23.8968165267968	50.0992173961714
-23.8755400453190	50.0878054243352
-23.8508063547239	50.0697546898001
-23.8230929117612	50.0448214119943
-23.7963107585333	50.0177752845739
-23.7500000000000	49.9699904108607
-23.7166666666667	49.9395714988044
-23.6746530445929	49.9116689140914
-23.6361740020786	49.9000049248191
-23.6166666666667	49.8997816173374
-23.5968327346423	49.9035045582711
-23.5755032603110	49.9117456212814
-23.5516520182877	49.9256469100708
-23.5241565576717	49.9467115550495
-23.4968813606467	49.9713457499139
-23.4500000000000	50.0167628221885
-23.3946084221687	50.0635390354368
-23.3666666666667	50.0800210192398
-23.3471569435259	50.0877103424914
-23.3264987347259	50.0920885700313
-23.3030778399273	50.0922102892094
-23.2833333333333	50.0883630649347
-23.2632372045558	50.0809447508678
-23.2435191083674	50.0705620317364
-23.2037048834014	50.0421314392889
-23.1793436357644	50.0214454825561
-23.1376785374792	49.9844487413317
-23.1000000000000	49.9537630175474
-23.0701087232958	49.9342501669389
-23.0434187773294	49.9219744816441
-23.0185287353808	49.9156747769306
-23	49.9144371960927
-22.9804678575873	49.9163574095902
-22.9591566196745	49.9221058166508
-22.9344772373951	49.9331276838755
-22.9068371122886	49.9501438242962
-22.8786211148517	49.9712127728715
-22.8333333333333	50.0083723984652
-22.7666666666667	50.0561961147899
-22.7362496287740	50.0702787644611
-22.7091096469997	50.0771525098535
-22.6852208275012	50.0783975257850
-22.6666666666667	50.0762435822438
-22.6478988339598	50.0714019060035
-22.6268481019152	50.0630396762355
-22.5870295371638	50.0402675642312
-22.5629324894891	50.0233884321700
-22.5220198525505	49.9927050686783
-22.4833333333333	49.9653265389414
-22.4567569799485	49.9496009562537
-22.4293476713272	49.9373518268066
-22.4000000000000	49.9296756571890
-22.3818903504644	49.9280143626695
-22.3438984392547	49.9322894797783
-22.3166666666667	49.9414170255069
-22.2873538309975	49.9559656791057
-22.2617307778500	49.9716714141330
-22.2208429675077	49.9996676297161
-22.1833333333333	50.0249367311041
-22.1500000000000	50.0440742497977
-22.1230916872822	50.0557370119694
-22.0954003702408	50.0632871402091
-22.0666666666667	50.0658221403679
-22.0483892239424	50.0645598900362
-22.0099593616798	50.0550165855497
-21.9833333333333	50.0436530352687
-21.9562770551468	50.0291172131141
-21.9166666666667	50.0047407445195
-21.8755592160178	49.9792894049032
-21.8372614346492	49.9591353396068
-21.8118763955590	49.9491512603974
-21.7833333333333	49.9420533492607
-21.7552069930433	49.9398155902203
-21.7282057513424	49.9422218340126
-21.7000000000000	49.9492395576045
-21.6689329218393	49.9615347891062
-21.6430047214633	49.9745671936175
-21.6000000000000	49.9990816618780
-21.5562854351858	50.0235142037897
-21.5166666666667	50.0413425325906
-21.4912013753035	50.0492725576997
-21.4649572601579	50.0539279307967
-21.4261746599469	50.0537902016197
-21.4000000000000	50.0490677845820
-21.3713681029133	50.0401247281509
-21.3464494827756	50.0297372091341
-21.3031608156387	50.0080859968190
-21.2666666666667	49.9889017675245
-21.2230788846223	49.9686390964718
-21.1968556202780	49.9593415097575
-21.1666666666667	49.9523317228614
-21.1394522963520	49.9498629207632
-21.1110407855228	49.9513385271958
-21.0833333333333	49.9565942361642
-21.0524520838490	49.9663135621627
-21.0271146469000	49.9766494051575
-20.9833333333333	49.9972984432739
-20.9401886941118	50.0176661108746
-20.9000000000000	50.0332802469667
-20.8666666666667	50.0419307326225
-20.8348374429889	50.0456463109944
-20.8089819976804	50.0451713415954
-20.7833333333333	50.0416805224598
-20.7578175074573	50.0355012331429
-20.7310189336458	50.0265984991876
-20.6872755329415	50.0085705678838
-20.6500000000000	49.9921193612017
-20.6099181447410	49.9760883850575
-20.5728494680281	49.9649506087988
-20.5333333333333	49.9586797571902
-20.5078597345494	49.9581372392840
-20.4814195378983	49.9605078736303
-20.4414793389040	49.9692373940316
-20.4000000000000	49.9833143728728
-20.3587805314531	49.9998574730371
-20.2867435724429	50.0262357629273
-20.2615488804490	50.0326000378261
-20.2333333333333	50.0370996812975
-20.2061319381821	50.0385261224959
-20.1793209231901	50.0370716233889
-20.1500000000000	50.0324136635304
-20.1166666666667	50.0238113992630
-20.0666666666667	50.0065879951839
-19.9833333333333	49.9775527458954
-19.9166666666667	49.9652318845182
-19.8833333333333	49.9648347498919
-19.8414260050016	49.9699296871120
-19.8000000000000	49.9801050766188
-19.7595934873799	49.9931650967200
-19.6833333333333	50.0182670770313
-19.6034405045135	50.0323673184166
-19.5771568523593	50.0325917645215
-19.5500000000000	50.0304095278017
-19.5062249878216	50.0222969053720
-19.4666666666667	50.0113657636047
-19.4000000000000	49.9904093597654
-19.3166666666667	49.9718846757337
-19.2623495257120	49.9699701811603
-19.2333333333333	49.9726685934727
-19.2000000000000	49.9785981309366
-19.1518737342648	49.9910191882757
-19.1000000000000	50.0063319014052
-19.0166666666667	50.0250522751844
-18.9367041992003	50.0267967317920
-18.9115024159585	50.0236387834812
-18.8833333333333	50.0183547709295
-18.8451043828392	50.0090272443085
-18.7666666666667	49.9879436164883
-18.6833333333333	49.9743233683465
-18.6000000000000	49.9781670865718
-18.5166666666667	49.9963460709236
-18.4333333333333	50.0163115163397
-18.3500000000000	50.0247780244599
-18.2666666666667	50.0165770077127
-18.1833333333333	49.9977171326946
-18.1000000000000	49.9809866505980
-18.0166666666667	49.9773496454738
-17.9333333333333	49.9887981231124
-17.8500000000000	50.0072770873524
-17.7666666666667	50.0203362196079
-17.6833333333333	50.0195493243528
-17.6000000000000	50.0059184392307
-17.5166666666667	49.9888358136628
-17.4333333333333	49.9796390485380
-17.3500000000000	49.9841348491379
-17.2666666666667	49.9989340700584
-17.1833333333333	50.0139524165843
-17.1000000000000	50.0193013429069
-17.0166666666667	50.0118045673896
-16.9333333333333	49.9968165031437
-16.8500000000000	49.9844010564197
-16.7666666666667	49.9826107994962
-16.6833333333333	49.9922811666728
-16.6000000000000	50.0066902648899
-16.5166666666667	50.0162265382082
-16.4333333333333	50.0148187626623
-16.3500000000000	50.0037774094345
-16.2666666666667	49.9906478704011
-16.1833333333333	49.9840721045781
-16.1000000000000	49.9881252501646
-16.0166666666667	49.9997935562259
-15.9333333333333	50.0111790801769
-15.8500000000000	50.0148575786189
-15.7666666666667	50.0087202203962
-15.6833333333333	49.9971308415847
-15.6000000000000	49.9878331626771
-15.5166666666667	49.9867987779816
-15.4333333333333	49.9944007655335
-15.3500000000000	50.0053597355035
-15.2666666666667	50.0124044236357
-15.1833333333333	50.0111052445363
-15.1000000000000	50.0026409696170
-15.0166666666667	49.9927949659890
-14.9333333333333	49.9880193029769
-14.8500000000000	49.9912216083918
-14.7666666666667	50.0000013368852
-14.6833333333333	50.0084169356098
-14.6000000000000	50.0110105397284
-14.5166666666667	50.0063449077006
-14.4333333333333	49.9977579815643
-14.3500000000000	49.9909898094037
-14.2666666666667	49.9903614220560
-14.1833333333333	49.9960233006985
-14.1000000000000	50.0040222751156
-14.0166666666667	50.0090524191332
-13.9333333333333	50.0079764515587
-13.8500000000000	50.0017678752049
-13.7666666666667	49.9946889574405
-13.6833333333333	49.9913788099300
-13.6000000000000	49.9938240997126
-13.5166666666667	50.0001758885977
-13.4333333333333	50.0061197559119
-13.3500000000000	50.0078040623709
-13.2666666666667	50.0043310691141
-13.1833333333333	49.9982009773943
-13.1000000000000	49.9935272504939
-13.0166666666667	49.9932885445331
-12.9333333333333	49.9974371943015
-12.8500000000000	50.0030620171030
-12.7666666666667	50.0064212506616
-12.6833333333333	50.0054290227949
-12.6000000000000	50.0009389064821
-12.5166666666667	49.9960470629147
-12.4333333333333	49.9939687728834
-12.3500000000000	49.9959335393033
-12.2666666666667	50.0004679414127
-12.1833333333333	50.0044816655549
-12.1000000000000	50.0053690535800
-12.0166666666667	50.0026949546223
-11.9333333333333	49.9983775177207
-11.8500000000000	49.9953236459541
-11.7666666666667	49.9954807022341
-11.6833333333333	49.9986007940362
-11.6000000000000	50.0024987446661
-11.5166666666667	50.0045753377784
-11.4333333333333	50.0035464126458
-11.3500000000000	50.0002276404798
-11.2666666666667	49.9969044105230
-11.1833333333333	49.9957659611776
-11.1000000000000	49.9974693495889
-11.0166666666667	50.0007699872157
-10.9333333333333	50.0034217320212
-10.8500000000000	50.0037016346611
-10.7666666666667	50.0015241528414
-10.6833333333333	49.9984280576937
-10.6000000000000	49.9964952194074
-10.5166666666667	49.9969565165681
-10.4333333333333	49.9994127642422
-10.3500000000000	50.0021615413241
-10.2666666666667	50.0033736110203
-10.1833333333333	50.0023068758112
-10.1000000000000	49.9997533627724
-10.0166666666667	49.9974568412875
-9.93333333333333	49.9969263646471
-9.85000000000000	49.9984487008706
-9.76666666666667	50.0009429373926
-9.68333333333333	50.0027245615572
-9.60000000000000	50.0026411346479
-9.51666666666667	50.0008138111555
-9.43333333333333	49.9985106841846
-9.35000000000000	49.9972693655569
-9.26666666666667	49.9978736057464
-9.18333333333333	49.9998619803244
-9.10000000000000	50.0018749280144
-9.01666666666667	50.0025831794695
-8.93333333333333	50.0015635618355
-8.85000000000000	49.9995460152092
-8.76666666666667	49.9978929790699
-8.68333333333333	49.9976812958476
-8.60000000000000	49.9990030784129
-8.51666666666667	50.0009377601125
-8.43333333333333	50.0021920506191
-8.35000000000000	50.0019637512123
-8.26666666666667	50.0004521414863
-8.18333333333333	49.9986925282559
-8.10000000000000	49.9978482474218
-8.01666666666667	49.9984430837434
-7.93333333333333	50.0000389721501
-7.85000000000000	50.0015558609870
-7.76666666666667	50.0020022931050
-7.68333333333333	50.0011223809852
-7.60000000000000	49.9995374228981
-7.51666666666667	49.9983085081805
-7.43333333333333	49.9982270989767
-7.35000000000000	49.9993066999106
-7.26666666666667	50.0008011272691
-7.18333333333333	50.0017193935334
-7.10000000000000	50.0014825513473
-7.01666666666667	50.0002868146101
-6.93333333333333	49.9989468807580
-6.85000000000000	49.9983417335119
-6.76666666666667	49.9988389241139
-6.68333333333333	50.0000735493410
-6.60000000000000	50.0012134985258
-6.51666666666667	50.0015198802054
-6.43333333333333	50.0008251683010
-6.35000000000000	49.9996201754280
-6.26666666666667	49.9987088096082
-6.18333333333333	49.9986725774452
-6.10000000000000	49.9995004704038
-6.01666666666667	50.0006194330567
-5.93333333333333	50.0012900008012
-5.85000000000000	50.0010944692037
-5.76666666666667	50.0001955742634
-5.68333333333333	49.9992067057125
-5.60000000000000	49.9987743435443
-5.51666666666667	49.9991562083602
-5.43333333333333	50.0000696117612
-5.35000000000000	50.0008980215237
-5.26666666666667	50.0011066088355
-5.18333333333333	50.0005866994328
-5.10000000000000	49.9997081368840
-5.01666666666667	49.9990578643503
-4.93333333333333	49.9990486197589
-4.85000000000000	49.9996579500073
-4.76666666666667	50.0004617504385
-4.68333333333333	50.0009282640898
-4.60000000000000	50.0007692161434
-4.51666666666667	50.0001166228636
-4.43333333333333	49.9994179034618
-4.35000000000000	49.9991302180410
-4.26666666666667	49.9994220939691
-4.18333333333333	50.0000765722447
-4.10000000000000	50.0006501191991
-4.01666666666667	50.0007724194382
-3.93333333333333	50.0003847147125
-3.85000000000000	49.9997638226052
-3.76666666666667	49.9993260651082
-3.68333333333333	49.9993488906112
-3.60000000000000	49.9997959187618
-3.51666666666667	50.0003550267893
-3.43333333333333	50.0006551479809
-3.35000000000000	50.0005118994706
-3.26666666666667	50.0000396983440
-3.18333333333333	49.9995631802875
-3.10000000000000	49.9993949682300
-3.01666666666667	49.9996312398347
-2.93333333333333	50.0000984275164
-2.85000000000000	50.0004792023456
-2.76666666666667	50.0005272895192
-2.68333333333333	50.0002260853702
-2.60000000000000	49.9997893032658
-2.51666666666667	49.9995103812849
-2.43333333333333	49.9995660183175
-2.35000000000000	49.9999049405280
-2.26666666666667	50.0002915266504
-2.18333333333333	50.0004688425376
-2.10000000000000	50.0003288616528
-2.01666666666667	49.9999773185218
-1.93333333333333	49.9996550448605
-1.85000000000000	49.9995736313819
-1.76666666666667	49.9997770268673
-1.68333333333333	50.0001193704718
-1.60000000000000	50.0003688919829
-1.51666666666667	50.0003643208429
-1.43333333333333	50.0001185888242
-1.35000000000000	49.9998034679457
-1.26666666666667	49.9996299601331
-1.18333333333333	49.9997074824606
-1.10000000000000	49.9999754182497
-1.01666666666667	50.0002495660216
-0.933333333333334	50.0003484289267
-0.850000000000001	50.0002129633457
-0.766666666666666	49.9999411022718
-0.683333333333334	49.9997173633388
-0.600000000000001	49.9996879235633
-0.516666666666666	49.9998654850454
-0.433333333333334	50.0001256195022
-0.350000000000001	50.0002937120315
-0.266666666666666	50.0002619271030
-0.183333333333334	50.0000580020637
-0.100000000000001	49.9998222590234
-0.0166666666666657	49.9997112228811
0.0666666666666664	49.9997939300721
0.149999999999999	50.0000094498164
0.233333333333334	50.0002114175173
0.316666666666666	50.0002673160181
0.399999999999999	50.0001452020773
0.483333333333334	49.9999312959777
0.566666666666666	49.9997692636974
0.649999999999999	49.9997638604215
0.733333333333334	49.9999134285889
0.816666666666666	50.0001146160606
0.899999999999999	50.0002336824374
0.983333333333334	50.0001953010142
1.06666666666667	50.0000299441761
1.15000000000000	49.9998502592331
1.23333333333333	49.9997744097612
1.31666666666667	49.9998484900779
1.40000000000000	50.0000188585854
1.48333333333333	50.0001707453814
1.56666666666667	50.0002055078339
1.65000000000000	50.0001045634783
1.73333333333333	49.9999386715694
1.81666666666667	49.9998184659334
1.90000000000000	49.9998207495591
1.98333333333333	49.9999395714188
2.00000000000772	49.9999709283935
2.00000000585132	49.9999709422025
2.00000317382094	49.9999784063380
2.00024769592772	50.0004387221441
2.00086823870070	50.0009568210756
2.00196674425136	50.0010391588048
2.00446483606631	50.0005866551113
2.00781362603818	49.9995333984311
2.01116241601004	49.9979856455566
2.01451120598191	49.9962110968383
2.01829855605868	49.9940724582729
2.02237827953872	49.9913117911855
2.02645800301876	49.9879836578869
2.03053772649880	49.9844322321587
2.03429326759544	49.9810964367492
2.03909293890597	49.9766575734124
2.04389261021650	49.9722493975893
2.04869228152702	49.9681476049812
2.05523087389189	49.9629744627274
2.06176946625675	49.9584087976273
2.06807111750183	49.9544997634476
2.07509337167767	49.9504225142401
2.08333333333334	49.9456955247014
2.09211109224425	49.9402707960288
2.10224662403206	49.9333947339405
2.11347974419237	49.9254859795119
2.12303230657876	49.9191271158816
2.13683390084147	49.9110609115785
2.15345686229624	49.9022871454746
2.17574946920580	49.8901477592062
2.19600561405005	49.8796868646097
2.21666666666667	49.8704388754804
2.23886509540976	49.8610666946526
2.26666666666667	49.8502512892362
2.30620623930683	49.8374656503758
2.34142920711614	49.8278669433683
2.38333333333333	49.8187820452106
2.42732035465833	49.8113951710557
2.46666666666667	49.8063181479782
2.51016902361237	49.8019307218865
2.55000000000000	49.7985856958991
2.60000000000000	49.7947034455436
2.68333333333333	49.7873277804461
2.76666666666667	49.7773049442933
2.85000000000000	49.7646085213481
2.93333333333333	49.7508306443049
3.01666666666667	49.7381425440088
3.10000000000000	49.7280093836148
3.18333333333333	49.7203619508975
3.26666666666667	49.7136761667606
3.35000000000000	49.7058898911533
3.43333333333333	49.6956115153314
3.45540000000000	49.6924474042906
3.50000000000000	49.6856052365282
3.58333333333334	49.6720543440742
3.66666666666666	49.6592830946754
3.75000000000000	49.6489298628964
3.83333333333334	49.6412848199561
3.91666666666666	49.6351362092179
4	49.6284857678995
4.08333333333334	49.6197167064560
4.16666666666666	49.6085211054299
4.25000000000000	49.5960651928010
4.33333333333334	49.5843204620836
4.41666666666666	49.5749265593894
4.50000000000000	49.5682438052752
4.58333333333334	49.5631544306335
4.66666666666666	49.5577258764986
4.75000000000000	49.5503210478123
4.83333333333334	49.5405362113138
4.91666666666666	49.5294055294704
5	49.5187979249955
5.08333333333334	49.5103197846309
5.16666666666666	49.5043787439955
5.25000000000000	49.4999494854832
5.33333333333334	49.4951694394069
5.41666666666666	49.4884131269054
5.50000000000000	49.4792175248514
5.58333333333334	49.4685385499717
5.66666666666666	49.4581921256516
5.75000000000000	49.4498146548522
5.83333333333334	49.4439266829623
5.91666666666666	49.4396552785236
6	49.4352642142251
6.08333333333334	49.4291778643989
6.16666666666666	49.4208993605886
6.25000000000000	49.4112973844231
6.33333333333334	49.4021119525893
6.41666666666666	49.3949523224639
6.50000000000000	49.3903681438400
6.58333333333334	49.3875350726522
6.66666666666666	49.3847288269406
6.75000000000000	49.3803137382979
6.83333333333334	49.3736561585568
6.91666666666666	49.3654610225343
6.99999999999955	49.3573375292569
7.05000000000000	49.3531822499481
7.13333333333333	49.3480604819981
7.21666666666667	49.3449139981609
7.30000000000000	49.3424149739939
7.38333333333333	49.3388777183020
7.46666666666667	49.3332398433500
7.55000000000000	49.3256897088986
7.63333333333333	49.3175676764180
7.71666666666667	49.3106180330033
7.80000000000000	49.3060063852969
7.88333333333333	49.3036660008594
7.96666666666667	49.3023546835241
8.05000000000000	49.3003820124987
8.13333333333333	49.2965742694819
8.21666666666667	49.2909219089352
8.30000000000000	49.2845518425532
8.38333333333333	49.2790482930222
8.46666666666667	49.2755077283397
8.55000000000000	49.2738897271791
8.63333333333333	49.2730305964575
8.71666666666667	49.2713189610312
8.80000000000000	49.2676317788564
8.88333333333333	49.2619837082943
8.96666666666667	49.2555371134693
9.05000000000000	49.2499543914033
9.13333333333333	49.2464807993121
9.21666666666667	49.2452481252298
9.30000000000000	49.2452248550785
9.38333333333333	49.2448354534355
9.46666666666667	49.2428573961517
9.55000000000000	49.2390995976709
9.63333333333333	49.2344848251835
9.71666666666667	49.2304761710542
9.80000000000000	49.2281980418476
9.88333333333333	49.2277709905117
9.96666666666667	49.2282233108401
10.0500000000000	49.2280541684548
10.1333333333333	49.2261041843085
10.2166666666667	49.2222327600545
10.3000000000000	49.2174232443815
10.3833333333333	49.2132435023351
10.4666666666667	49.2109773657044
10.5500000000000	49.2109179264135
10.6333333333333	49.2122235446660
10.7166666666667	49.2134077592116
10.8000000000000	49.2131916111016
10.8833333333333	49.2112034070611
10.9666666666667	49.2081566853879
11.0500000000000	49.2053922591274
11.1333333333333	49.2040826055851
11.2166666666667	49.2045263774402
11.3000000000000	49.2059716753847
11.3833333333333	49.2070651157028
11.4666666666667	49.2066413052120
11.5500000000000	49.2044199179650
11.6333333333333	49.2011886344708
11.7166666666667	49.1983864067755
11.8000000000000	49.1973028749220
11.8833333333333	49.1983608695199
11.9666666666667	49.2008830740945
12.0500000000000	49.2034778990895
12.1333333333333	49.2048198342391
12.2166666666667	49.2043711228848
12.3000000000000	49.2026499413861
12.3833333333333	49.2008893692170
12.4666666666667	49.2003039084521
12.5500000000000	49.2013802204640
12.6333333333333	49.2036048290127
12.7166666666667	49.2057815415670
12.8000000000000	49.2067541542306
12.8833333333333	49.2060914448987
12.9666666666667	49.2043671023625
13.0500000000000	49.2028586240614
13.1333333333333	49.2028274386038
13.2166666666667	49.2048070683882
13.3000000000000	49.2082577966073
13.3833333333333	49.2118646131041
13.4666666666667	49.2147902016637
13.5500000000000	49.2164652702887
13.6333333333333	49.2170320333711
13.7166666666667	49.2173152500437
13.8000000000000	49.2183340640921
13.8833333333333	49.2207045361940
13.9666666666667	49.2242912713875
14.0500000000000	49.2283222882253
14.1333333333333	49.2318714215669
14.2166666666667	49.2344163878725
14.3000000000000	49.2361563498268
14.3833333333333	49.2378948357729
14.4666666666667	49.2405817168823
14.5500000000000	49.2447723993039
14.6333333333333	49.2503259539865
14.7166666666667	49.2564991602460
14.8000000000000	49.2623667104722
14.8833333333333	49.2673223707554
14.9666666666667	49.2713728361856
15.0500000000000	49.2750635946849
15.1333333333333	49.2791129880395
15.2166666666667	49.2839698163328
15.3000000000000	49.2895514294921
15.3833333333333	49.2953194262118
15.4666666666667	49.3006198881205
15.5500000000000	49.3050826144222
15.6333333333333	49.3088548815805
15.7166666666667	49.3125226287140
15.8000000000000	49.3167852057687
15.8833333333333	49.3220679920373
15.9666666666667	49.3282992879421
16.0500000000000	49.3349694815814
16.1333333333333	49.3414260728497
16.2166666666667	49.3472316165931
16.3000000000000	49.3523750681720
16.3833333333333	49.3572260922275
16.4666666666667	49.3622791856835
16.5500000000000	49.3678330747973
16.6333333333333	49.3738057976159
16.7166666666667	49.3797868531502
16.8000000000000	49.3852780646620
16.8833333333333	49.3899884942336
16.9666666666667	49.3940074582341
17.0500000000000	49.3977549773263
17.1333333333333	49.4017561400258
17.2166666666667	49.4063601978519
17.3000000000000	49.4115726209991
17.3833333333333	49.4170862071452
17.4666666666667	49.4224863506711
17.5500000000000	49.4274958801260
17.6333333333333	49.4321320182232
17.7166666666667	49.4366745592646
17.8000000000000	49.4414817092941
17.8833333333333	49.4467622848174
17.9666666666667	49.4524397464643
18.0500000000000	49.4581848737150
18.1333333333333	49.4635868671543
18.2166666666667	49.4683763077033
18.3000000000000	49.4725500062701
18.3833333333333	49.4763542501926
18.4666666666667	49.4801264956759
18.5500000000000	49.4840982338084
18.6333333333333	49.4882745606705
18.7166666666667	49.4924518224548
18.8000000000000	49.4963551211744
18.8833333333333	49.4998200261489
18.9666666666667	49.5028976042200
19.0500000000000	49.5058396896756
19.1333333333333	49.5089633119031
19.2166666666667	49.5124844840683
19.3000000000000	49.5164092416745
19.3833333333333	49.5205496068665
19.4666666666667	49.5246416811983
19.5500000000000	49.5284964229842
19.6333333333333	49.5321022801750
19.7166666666667	49.5356126803313
19.8000000000000	49.5392393763519
19.8833333333333	49.5431149249405
19.9666666666667	49.5472171340778
20.0500000000000	49.5513247698853
20.1333333333333	49.5551998809679
20.2166666666667	49.5586657029326
20.3000000000000	49.5617063447151
20.3833333333333	49.5644569070477
20.4666666666667	49.5671173730743
20.5500000000000	49.5698323589650
20.6333333333333	49.5726099185658
20.7166666666667	49.5753301906803
20.8000000000000	49.5778238858209
20.8833333333333	49.5799824614375
20.9666666666667	49.5818296179041
21.0500000000000	49.5835142246419
21.1333333333333	49.5852381507714
21.2166666666667	49.5871503485283
21.3000000000000	49.5892806368640
21.3833333333333	49.5915382756950
21.4666666666667	49.5937812196455
21.5500000000000	49.5959066489401
21.6333333333333	49.5979152569943
21.7166666666667	49.5999102464478
21.8000000000000	49.6020335791606
21.8833333333333	49.6043826192939
21.9666666666667	49.6069512380990
22.0500000000000	49.6096298561875
22.1333333333333	49.6122636321123
22.2166666666667	49.6147330460709
22.3000000000000	49.6170060550005
22.3833333333333	49.6191442613564
22.4666666666667	49.6212512982970
22.5500000000000	49.6233988247528
22.6333333333333	49.6255787499052
22.7166666666667	49.6277014711947
22.8000000000000	49.6296434038259
22.8833333333333	49.6313127454635
22.9666666666667	49.6326989109994
23.0500000000000	49.6338727652026
23.1333333333333	49.6349451568711
23.2166666666667	49.6360057984206
23.3000000000000	49.6370764589352
23.3833333333333	49.6381111487904
23.4666666666667	49.6390321292226
23.5500000000000	49.6397844471304
23.6333333333333	49.6403785490865
23.7166666666667	49.6408924192082
23.8000000000000	49.6414349658083
23.8833333333333	49.6420933793649
23.9666666666667	49.6428950915101
24.0500000000000	49.6438034527980
24.1333333333333	49.6447489332712
24.2166666666667	49.6456765600186
24.3000000000000	49.6465812147076
24.3833333333333	49.6475115951396
24.4666666666667	49.6485378341308
24.5500000000000	49.6497152013929
24.6333333333333	49.6510445711284
24.7166666666667	49.6524721993142
24.8000000000000	49.6539155529835
24.8833333333333	49.6553034371006
24.9666666666667	49.6566087728234
25.0500000000000	49.6578512850521
25.1333333333333	49.6590770260001
25.2166666666667	49.6603195863424
25.3000000000000	49.6615729516668
25.3833333333333	49.6627879820124
25.4666666666667	49.6638943936804
25.5500000000000	49.6648348310358
25.6333333333333	49.6655921782988
25.7166666666667	49.6661925983604
25.8000000000000	49.6666876025842
25.8833333333333	49.6671229763949
25.9666666666667	49.6675129050089
26.0500000000000	49.6678368305204
26.1333333333333	49.6680544095891
26.2166666666667	49.6681375444410
26.3000000000000	49.6680905362533
26.3833333333333	49.6679543295887
26.4666666666667	49.6677907624455
26.5500000000000	49.6676544376979
26.6333333333333	49.6675725169784
26.7166666666667	49.6675387441724
26.8000000000000	49.6675281393737
26.8833333333333	49.6675208290770
26.9666666666667	49.6675197402372
27.0500000000000	49.6675570889508
27.1333333333333	49.6676786596248
27.2166666666667	49.6679221955855
27.3000000000000	49.6682996812523
27.3833333333333	49.6687912492777
27.4666666666667	49.6693593091547
27.5500000000000	49.6699667057479
27.6333333333333	49.6705964945906
27.7166666666667	49.6712547125233
27.8000000000000	49.6719598205463
27.8833333333333	49.6727249933869
27.9666666666667	49.6735432157277
28.0500000000000	49.6743836058530
28.1333333333333	49.6751990636637
28.2166666666667	49.6759492588532
28.3000000000000	49.6766107609863
28.3833333333333	49.6771837498039
28.4666666666667	49.6776834835947
28.5500000000000	49.6781239080668
28.6333333333333	49.6785052199257
28.7166666666667	49.6788092348840
28.8000000000000	49.6790083458284
28.8833333333333	49.6790809406816
28.9666666666667	49.6790220034438
29.0500000000000	49.6788485447456
29.1333333333333	49.6785897331321
29.2166666666667	49.6782763961338
29.3000000000000	49.6779273757221
29.3833333333333	49.6775457726657
29.4666666666667	49.6771260392911
29.5500000000000	49.6766650920286
29.6333333333333	49.6761717295471
29.7166666666667	49.6756716751379
29.8000000000000	49.6751997265254
29.8833333333333	49.6747883228698
29.9666666666667	49.6744574798477
30.0500000000000	49.6742111978766
30.1333333333333	49.6740422558956
30.2166666666667	49.6739410540981
30.3000000000000	49.6739063021816
30.3833333333333	49.6739478412021
30.4666666666667	49.6740808937985
30.5500000000000	49.6743165031158
30.6333333333333	49.6746545362480
30.7166666666667	49.6750797710109
30.8000000000000	49.6755665920495
30.8833333333333	49.6760881661267
30.9666666666667	49.6766249574433
31.0500000000000	49.6771672934044
31.1333333333333	49.6777129190624
31.2166666666667	49.6782584309783
31.3000000000000	49.6787934598389
31.3833333333333	49.6792982566090
31.4666666666667	49.6797462766660
31.5500000000000	49.6801138589788
31.6333333333333	49.6803856723939
31.7166666666667	49.6805587977145
31.8000000000000	49.6806386161439
31.8833333333333	49.6806330243950
31.9666666666667	49.6805458702137
32.0500000000000	49.6803823733434
32.1333333333333	49.6801250084025
32.2166666666667	49.6797721166366
32.3000000000000	49.6793314551095
32.3833333333333	49.6788176790379
32.4666666666667	49.6782539517795
32.5500000000000	49.6776634669223
32.6333333333333	49.6770689638665
32.7166666666667	49.6764898803029
32.8000000000000	49.6759117774135
32.8833333333333	49.6753532980838
32.9666666666667	49.6748264924774
33.0500000000000	49.6743479254715
33.1333333333333	49.6739377577427
33.2166666666667	49.6736143619685
33.3000000000000	49.6733887522835
33.3833333333333	49.6732642758925
33.4666666666667	49.6732365451292
33.5500000000000	49.6732967228852
33.6333333333333	49.6734386255726
33.7166666666667	49.6736588081905
33.8000000000000	49.6739555862458
33.8833333333333	49.6743247372794
33.9666666666667	49.6747571920775
34.0500000000000	49.6752365822316
34.1333333333333	49.6757420008027
34.2166666666667	49.6762502933697
34.3000000000000	49.6767424998591
34.3833333333333	49.6772044682485
34.4666666666667	49.6776266693897
34.5500000000000	49.6780006029901
34.6333333333333	49.6783166510024
34.7166666666667	49.6785627672946
34.8000000000000	49.6787253163488
34.8833333333333	49.6787928307032
34.9666666666667	49.6787592556386
35.0500000000000	49.6786252570395
35.1333333333333	49.6784095733828
35.2166666666667	49.6780940953625
35.3000000000000	49.6777027082614
35.3833333333333	49.6772460196291
35.4666666666667	49.6767252635185
35.5500000000000	49.6761517469638
35.6333333333333	49.6755373033137
35.7166666666667	49.6748988286786
35.8000000000000	49.6742564841117
35.8833333333333	49.6736306136772
35.9666666666667	49.6730396849417
36.0500000000000	49.6725094881820
36.1333333333333	49.6720358377472
36.2166666666667	49.6716207905708
36.3000000000000	49.6712816612880
36.3833333333333	49.6710276323580
36.4666666666667	49.6708676636797
36.5500000000000	49.6708071790069
36.6333333333333	49.6708558729769
36.7166666666667	49.6709942033361
36.8000000000000	49.6712204986497
36.8833333333333	49.6715231562699
36.9666666666667	49.6718890982505
37.0500000000000	49.6723060838446
37.1333333333333	49.6727622917979
37.2166666666667	49.6732451297173
37.3000000000000	49.6737403199948
37.3833333333333	49.6742309168190
37.4666666666667	49.6746979910998
37.5500000000000	49.6751230956096
37.6333333333333	49.6754902461289
37.7166666666667	49.6757874290772
37.8000000000000	49.6760065010125
37.8833333333333	49.6761418570706
37.9666666666667	49.6761893947685
38.0500000000000	49.6761447452986
38.1333333333333	49.6760056942168
38.2166666666667	49.6757718834608
38.3000000000000	49.6754464186947
38.3833333333333	49.6750370393806
38.4666666666667	49.6745554494598
38.5500000000000	49.6740152041864
38.6333333333333	49.6734320484979
38.7166666666667	49.6728200786189
38.8000000000000	49.6721938151601
38.8833333333333	49.6715678111970
38.9666666666667	49.6709567205000
39.0500000000000	49.6703768174118
39.1333333333333	49.6698450516869
39.2166666666667	49.6693771904286
39.3000000000000	49.6689866035921
39.3833333333333	49.6686831193399
39.4666666666667	49.6684728855872
39.5500000000000	49.6683588432350
39.6333333333333	49.6683552079637
39.7166666666667	49.6684306687321
39.8000000000000	49.6685982759468
39.8833333333333	49.6688524048094
39.9666666666667	49.6691847303319
40.0500000000000	49.6695833951763
40.1333333333333	49.6700334062487
40.2166666666667	49.6705174826428
40.3000000000000	49.6710188987793
40.3833333333333	49.6715214846271
40.4666666666667	49.6720087502315
40.5500000000000	49.6724659535294
40.6333333333333	49.6728788038509
40.7166666666667	49.6732338136580
40.8000000000000	49.6735173939744
40.8833333333333	49.6737190365558
40.9666666666667	49.6738306204566
41.0500000000000	49.6738468609321
41.1333333333333	49.6737661893908
41.2166666666667	49.6735909175775
41.3000000000000	49.6733250127755
41.3833333333333	49.6729743239856
41.4666666666667	49.6725468309227
41.5500000000000	49.6720522739212
41.6333333333333	49.6715028527010
41.7166666666667	49.6709124473304
41.8000000000000	49.6702982186086
41.8833333333333	49.6696778979822
41.9666666666667	49.6690675913308
42.0500000000000	49.6684842832336
42.1333333333333	49.6679441010192
42.2166666666667	49.6674607207310
42.3000000000000	49.6670459079859
42.3833333333333	49.6667113368959
42.4666666666667	49.6664662151941
42.5500000000000	49.6663170433958
42.6333333333333	49.6662760845657
42.7166666666667	49.6663262156676
42.8000000000000	49.6664716745228
42.8833333333333	49.6667064623770
42.9666666666667	49.6670214235339
43.0500000000000	49.6674055014328
43.1333333333333	49.6678459401193
43.2166666666667	49.6683285317318
43.3000000000000	49.6688369841385
43.3833333333333	49.6693551983563
43.4666666666667	49.6698656818549
43.5500000000000	49.6703514288333
43.6333333333333	49.6707954334758
43.7166666666667	49.6711834671413
43.8000000000000	49.6715032680477
43.8833333333333	49.6717441839247
43.9666666666667	49.6718987183060
44.0500000000000	49.6719616074090
44.1333333333333	49.6719279005554
44.2166666666667	49.6717974809537
44.3000000000000	49.6715725424145
44.3833333333333	49.6712581718420
44.4666666666667	49.6708679367347
44.5500000000000	49.6704178508422
44.6333333333333	49.6698941890992
44.7166666666667	49.6693267816730
44.8000000000000	49.6687309502073
44.8833333333333	49.6681228974346
44.9666666666667	49.6675192619824
45.0500000000000	49.6669370046797
45.1333333333333	49.6663925989448
45.2166666666667	49.6659018968424
45.3000000000000	49.6654789567579
45.3833333333333	49.6651355799138
45.4666666666667	49.6648807099188
45.5500000000000	49.6647207196525
45.6333333333333	49.6646583876152
45.7166666666667	49.6646953161517
45.8000000000000	49.6648289121126
45.8833333333333	49.6650545612096
45.9666666666667	49.6653637141071
46.0500000000000	49.6657462344013
46.1333333333333	49.6661891108525
46.2166666666667	49.6666763740200
46.3000000000000	49.6671922734295
46.3833333333333	49.6677201965111
46.4666666666667	49.6682423918685
46.5500000000000	49.6687427281873
46.6333333333333	49.6692054431273
46.7166666666667	49.6696156269143
46.8000000000000	49.6699595319314
46.8833333333333	49.6702256644220
46.9666666666667	49.6704053076724
47.0500000000000	49.6704917597541
47.1333333333333	49.6704810794743
47.2166666666667	49.6703735260792
47.3000000000000	49.6701714112326
47.3833333333333	49.6698796370787
47.4666666666667	49.6695052165538
47.5500000000000	49.6690584560585
47.6333333333333	49.6685510788786
47.7166666666667	49.6679976504336
47.8000000000000	49.6674135097862
47.8833333333333	49.6668156414603
47.9666666666667	49.6662208789637
48.0500000000000	49.6656553212849
48.1333333333333	49.6651308186093
48.2166666666667	49.6646449621259
48.3000000000000	49.6642249427696
48.3833333333333	49.6638827430620
48.4666666666667	49.6636281961028
48.5500000000000	49.6634683638429
48.6333333333333	49.6634079308336
48.7166666666667	49.6634474567985
48.8000000000000	49.6635847265608
48.8833333333333	49.6638146163519
48.9666666666667	49.6641283849299
49.0500000000000	49.6645154070982
49.1333333333333	49.6649630804515
49.2166666666667	49.6654564922411
49.3000000000000	49.6659798930450
49.3833333333333	49.6665164021175
49.4666666666667	49.6670485759009
49.5500000000000	49.6675592444436
49.6333333333333	49.6680317394971
49.7166666666667	49.6684515013272
49.8000000000000	49.6688041233634
49.8833333333333	49.6690791815595
49.9666666666667	49.6692681924000
50.0500000000000	49.6693636648131
50.1333333333333	49.6693626189046
50.2166666666667	49.6692640983093
50.3000000000000	49.6690702228442
50.3833333333333	49.6687865708995
50.4666666666667	49.6684186350676
50.5500000000000	49.6679784036111
50.6333333333333	49.6674782437634
50.7166666666667	49.6669370017804
50.8000000000000	49.6663637218949
50.8833333333333	49.6657732824861
50.9666666666667	49.6651890914091
51.0500000000000	49.6646358891093
51.1333333333333	49.6641056101782
51.2166666666667	49.6636279015107
51.3000000000000	49.6632174310015
51.3833333333333	49.6628861423798
51.4666666666667	49.6626431047982
51.5500000000000	49.6624958675395
51.6333333333333	49.6624473301001
51.7166666666667	49.6624986196904
51.8000000000000	49.6626474690479
51.8833333333333	49.6628888450936
51.9666666666667	49.6632140291151
52.0500000000000	49.6636123297391
52.1333333333333	49.6640707169531
52.2166666666667	49.6645739203347
52.3000000000000	49.6651055686780
52.3833333333333	49.6656487714097
52.4666666666667	49.6661861146561
52.5500000000000	49.6667005831192
52.6333333333333	49.6671755741048
52.7166666666667	49.6675967085433
52.8000000000000	49.6679497014868
52.8833333333333	49.6682239119765
52.9666666666667	49.6684107879173
53.0500000000000	49.6685034319172
53.1333333333333	49.6684984542614
53.2166666666667	49.6683957886394
53.3000000000000	49.6681980845986
53.3833333333333	49.6679101435140
53.4666666666667	49.6675400589413
53.5500000000000	49.6670985604994
53.6333333333333	49.6665982240555
53.7166666666667	49.6660532292199
53.8000000000000	49.6654796995295
53.8833333333333	49.6648945035594
53.9666666666667	49.6643149010644
54.0500000000000	49.6637668095692
54.1333333333333	49.6632572178921
54.2166666666667	49.6627941605095
54.3000000000000	49.6623997827849
54.3833333333333	49.6620854573005
54.4666666666667	49.6618611499601
54.5500000000000	49.6617327501045
54.6333333333333	49.6617044368303
54.7166666666667	49.6617759275715
54.8000000000000	49.6619445794326
54.8833333333333	49.6622045385600
54.9666666666667	49.6625474347664
55.0500000000000	49.6629614581482
55.1333333333333	49.6634334131445
55.2166666666667	49.6639478337596
55.3000000000000	49.6644876916611
55.3833333333333	49.6650363746210
55.4666666666667	49.6655766909185
55.5500000000000	49.6660909023080
55.6333333333333	49.6665630693592
55.7166666666667	49.6669786723848
55.8000000000000	49.6673237951851
55.8833333333333	49.6675881652914
55.9666666666667	49.6677634214608
56.0500000000000	49.6678436521777
56.1333333333333	49.6678259264187
56.2166666666667	49.6677106178121
56.3000000000000	49.6675003599553
56.3833333333333	49.6672013999999
56.4666666666667	49.6668214419879
56.5500000000000	49.6663722922338
56.6333333333333	49.6658668977166
56.7166666666667	49.6653194949835
56.8000000000000	49.6647468840031
56.8833333333333	49.6641659396081
56.9666666666667	49.6635947921573
57.0500000000000	49.6630487892822
57.1333333333333	49.6625457544290
57.2166666666667	49.6621006537271
57.3000000000000	49.6617268835061
57.3833333333333	49.6614360332603
57.4666666666667	49.6612365772930
57.5500000000000	49.6611347222683
57.6333333333333	49.6611416413618
57.7166666666667	49.6612391105878
57.8000000000000	49.6614327951957
57.8833333333333	49.6617163719628
57.9666666666667	49.6620802527900
58.0500000000000	49.6625125726689
58.1333333333333	49.6629996161196
58.2166666666667	49.6635253473033
58.3000000000000	49.6640731734626
58.3833333333333	49.6646256561492
58.4666666666667	49.6651653674713
58.5500000000000	49.6656752924852
58.6333333333333	49.6661395029443
58.7166666666667	49.6665465525120
58.7666666666667	49.6667565099570
58.8146404043589	49.6669292592743
58.8666666666667	49.6670845658380
58.9500000000000	49.6672599265887
59.0333333333333	49.6673397331762
59.1166666666667	49.6673212595848
59.2000000000000	49.6672048502725
59.2833333333333	49.6669937955646
59.3666666666667	49.6667022701173
59.4500000000000	49.6663255586043
59.5333333333333	49.6658760046457
59.6166666666667	49.6653736215537
59.7000000000000	49.6648301101839
59.7833333333333	49.6642595264877
59.8666666666667	49.6636812418021
59.9500000000000	49.6631129674646
60.0333333333333	49.6625720119058
60.1166666666667	49.6620748405632
60.2000000000000	49.6616397525433
60.2833333333333	49.6612934203462
60.3666666666667	49.6610096532824
60.4500000000000	49.6608188517280
60.5333333333333	49.6607250244886
60.6166666666667	49.6607315536249
60.7000000000000	49.6608378293229
60.7833333333333	49.6610402925050
60.8666666666667	49.6613320871759
60.9500000000000	49.6617037330916
61.0333333333333	49.6621433926290
61.1166666666667	49.6626362326998
61.2000000000000	49.6631667455130
61.2833333333333	49.6637179159152
61.3666666666667	49.6642723144062
61.4500000000000	49.6648122817645
61.5333333333333	49.6653211046945
61.6166666666667	49.6657831995818
61.7000000000000	49.6661836127103
61.7833333333333	49.6665101676901
61.8666666666667	49.6667529135019
61.9500000000000	49.6669031952521
62.0333333333333	49.6669569725766
62.1166666666667	49.6669124507321
62.2000000000000	49.6667710246021
62.2833333333333	49.6665356800077
62.3666666666667	49.6662138446018
62.4500000000000	49.6658148613528
62.5333333333333	49.6653504854224
62.6166666666667	49.6648343757471
62.7000000000000	49.6642822928246
62.7833333333333	49.6637106034250
62.8666666666667	49.6631364398495
62.9500000000000	49.6625778210802
63.0333333333333	49.6620516753516
63.1166666666667	49.6615738891669
63.2000000000000	49.6611594350677
63.2833333333333	49.6608208796040
63.3666666666667	49.6605687990813
63.4500000000000	49.6604108941530
63.5333333333333	49.6603519364112
63.6166666666667	49.6603936166707
63.7000000000000	49.6605346050655
63.7833333333333	49.6607698667712
63.8666666666667	49.6610916554760
63.9500000000000	49.6614896145679
64.0333333333333	49.6619508936421
64.1166666666667	49.6624608011747
64.2000000000000	49.6630032795959
64.2833333333333	49.6635607870135
64.3666666666667	49.6641160775615
64.4500000000000	49.6646515934664
64.5333333333333	49.6651504852002
64.6166666666667	49.6655971255686
64.7000000000000	49.6659779888083
64.7833333333333	49.6662809736783
64.8666666666667	49.6664970662887
64.9500000000000	49.6666195481570
65.0333333333333	49.6666441445190
65.1166666666667	49.6665701506559
65.2000000000000	49.6663998689777
65.2833333333333	49.6661377325799
65.3666666666667	49.6657918029599
65.4500000000000	49.6653718563492
65.5333333333333	49.6648911059476
65.6166666666667	49.6643641065590
65.7000000000000	49.6638062630174
65.7833333333333	49.6632342738120
65.8666666666667	49.6626660789002
65.9500000000000	49.6621189588916
66.0333333333333	49.6616097028587
66.1166666666667	49.6611542501284
66.2000000000000	49.6607665563266
66.2833333333333	49.6604587087240
66.3666666666667	49.6602405538212
66.4500000000000	49.6601190841129
66.5333333333333	49.6600984530637
66.6166666666667	49.6601932200587
66.7000000000000	49.6603684537612
66.7833333333333	49.6606358510967
66.8666666666667	49.6609868582584
66.9500000000000	49.6614097753947
67.0333333333333	49.6618912386525
67.1166666666667	49.6624160092523
67.2000000000000	49.6629668247468
67.2833333333333	49.6635267786582
67.3666666666667	49.6640781847899
67.4500000000000	49.6646039794770
67.5333333333333	49.6650875153895
67.6166666666667	49.6655138156002
67.7000000000000	49.6658698344651
67.7833333333333	49.6661444774019
67.8666666666667	49.6663294458705
67.9500000000000	49.6664183938251
68.0333333333333	49.6664093697584
68.1166666666667	49.6663019534917
68.2000000000000	49.6661001383230
68.2833333333333	49.6658137325072
68.3666666666667	49.6654572839762
68.4500000000000	49.6650147419188
68.5333333333333	49.6645160351278
68.6166666666667	49.6639760507121
68.7000000000000	49.6634113954860
68.7833333333333	49.6628389879263
68.8666666666667	49.6622767771619
68.9500000000000	49.6617419598407
69.0333333333333	49.6612509897640
69.1166666666667	49.6608206349221
69.2000000000000	49.6604630717324
69.2833333333333	49.6601877018154
69.3666666666667	49.6600045168425
69.4500000000000	49.6599193566110
69.5333333333333	49.6599347365907
69.6166666666667	49.6600500046609
69.7000000000000	49.6602625023279
69.7833333333333	49.6605798238936
69.8666666666667	49.6609650190283
69.9500000000000	49.6614118658777

==> figures/data/WT_EMT/data_rocof.txt <==
-30	0
-29.9999935469018	-1.01675262459053e-05
-29.9996160114196	-0.00166542203917815
-29.9991106645873	-0.00397078218978078
-29.9985141854174	-0.00667686914058367
-29.9977768171053	-0.00999080676227366
-29.9970394487931	-0.0132638257860623
-29.9963450566489	-0.0163075457041294
-29.9959234900956	-0.0180460711894237
-29.9951651905766	-0.0213081654799746
-29.9941684015685	-0.0255516235189950
-29.9929705532046	-0.0306168750317526
-29.9916383864022	-0.0362484335045202
-29.9903062195999	-0.0419050017195341
-29.9889740527975	-0.0475928404385745
-29.9874076116338	-0.0543141875603195
-29.9857826018798	-0.0613159158379390
-29.9841575921257	-0.0683396882321442
-29.9833333333333	-0.0719077223183535
-29.9823908009361	-0.0758684979724816
-29.9810407929940	-0.0817057295934913
-29.9800000000000	-0.0861896389505202
-29.9799998086801	-0.0861904520277872
-29.9798131389307	-0.0869920660346549
-29.9787885153688	-0.0913783619989768
-29.9777748817027	-0.0955708515658988
-29.9777541608966	-0.0956586482205945
-29.9777321266764	-0.0957519457070004
-29.9769402562267	-0.0990962975564718
-29.9762179387439	-0.102011006921255
-29.9747990544591	-0.107915678141112
-29.9730666562669	-0.115032843190620
-29.9722723240769	-0.118266694788739
-29.9722714551155	-0.118270221565836
-29.9718212562882	-0.120096300366741
-29.9705147854801	-0.125376295438339
-29.9692083146719	-0.130644220204953
-29.9679018438638	-0.135911759332346
-29.9669896475893	-0.139593679866619
-29.9666666666667	-0.140990365705263
-29.9664983641158	-0.141551105849447
-29.9650607364843	-0.147367509815140
-29.9635281206245	-0.153570634147511
-29.9619955047647	-0.159752534832395
-29.9614259536854	-0.162039243796262
-29.9613735980869	-0.162249257218691
-29.9601153237321	-0.167278043796253
-29.9588043425764	-0.172466529308212
-29.9574933614207	-0.177590510034641
-29.9561823802650	-0.182642345874316
-29.9546397121116	-0.188492661880854
-29.9530391222086	-0.194462102671943
-29.9514385323057	-0.200347114364592
-29.9500000000000	-0.205584163528426
-29.9496208869106	-0.206958569000184
-29.9496127742711	-0.206987685848610
-29.9484974440283	-0.211020663322102
-29.9469530564146	-0.216587866189695
-29.9454086688009	-0.222140511896628
-29.9438642811872	-0.227673609321961
-29.9423198935734	-0.233171956448544
-29.9407755059597	-0.238612531940052
-29.9392311183460	-0.243970671595720
-29.9376867307323	-0.249225516804053
-29.9361423431186	-0.254364081871063
-29.9345979555049	-0.259383499690895
-29.9329953437300	-0.264474080231839
-29.9317698344911	-0.268296298922628
-29.9307407469033	-0.271575131508036
-29.9293843218174	-0.275710209530661
-29.9280278967314	-0.279808733623543
-29.9266714716455	-0.283879761011024
-29.9253150465596	-0.287926313450319
-29.9239586214737	-0.291944952910246
-29.9226021963877	-0.295926011246065
-29.9212457713018	-0.299855716194294
-29.9198893462158	-0.303718655974731
-29.9185329211299	-0.307500404249634
-29.9171764960440	-0.311189959499514
-29.9157447747585	-0.314977726274406
-29.9142082882449	-0.318922922569680
-29.9126718017314	-0.322753768773616
-29.9111353152178	-0.326487570917746
-29.9095988287042	-0.330144367409549
-29.9080623421906	-0.333742120204088
-29.9065258556770	-0.337292101334732
-29.9049893691635	-0.340796555969847
-29.9034528826499	-0.344247938324805
-29.9019163961363	-0.347630004374767
-29.9003799096227	-0.350922232013290
-29.8999273876800	-0.351968927891119
-29.8987597480278	-0.354368813991959
-29.8973697008228	-0.357130234895195
-29.8959796536178	-0.359781181682037
-29.8943310906745	-0.362784249900481
-29.8926178987965	-0.365752920425870
-29.8909047069186	-0.368587279585034
-29.8891915150406	-0.371312589687658
-29.8876226196550	-0.373731142749948
-29.8862701690077	-0.375764546168246
-29.8849177183605	-0.377751284151222
-29.8833917703334	-0.379930685776566
-29.8821645933312	-0.381625268091998
-29.8807036683285	-0.383562657692808
-29.8792427433258	-0.385396841802829
-29.8777818183232	-0.387114184986679
-29.8763208933205	-0.388706375000696
-29.8747351513829	-0.390291766150615
-29.8729621840430	-0.391898250092618
-29.8711892167031	-0.393349216351560
-29.8694162493632	-0.394671431499135
-29.8680335597314	-0.395628095618595
-29.8666666666667	-0.396518429145253
-29.8653629598701	-0.397318292864575
-29.8638291354623	-0.398194141436380
-29.8622377816518	-0.399015782407291
-29.8606464278413	-0.399730011921739
-29.8590550740308	-0.400317343309352
-29.8574637202202	-0.400762018025695
-29.8558723664097	-0.401055674928032
-29.8542810125992	-0.401199182668283
-29.8526896587886	-0.401202256952622
-29.8510983049781	-0.401080990757574
-29.8497388792283	-0.400892059615066
-29.8484332753700	-0.400647561465833
-29.8471276715116	-0.400348553663044
-29.8458220676533	-0.399998105247305
-29.8442537833393	-0.399508133470003
-29.8426854990253	-0.398933066923063
-29.8411172147113	-0.398257590884061
-29.8395489303973	-0.397464559400890
-29.8379806460833	-0.396538950506379
-29.8364123617693	-0.395471422238354
-29.8348440774553	-0.394260469278480
-29.8333333333333	-0.392964101803187
-29.8317919413094	-0.391522647900057
-29.8302505492854	-0.389977446893316
-29.8287091572614	-0.388343844263186
-29.8271677652375	-0.386633684830381
-29.8256263732135	-0.384852992076251
-29.8240849811895	-0.383000247078986
-29.8225435891656	-0.381066504521293
-29.8210021971416	-0.379038321228086
-29.8194608051176	-0.376900833489026
-29.8179194130937	-0.374641325318896
-29.8163387554540	-0.372189654744189
-29.8146991993908	-0.369502614117371
-29.8130596433277	-0.366676780276882
-29.8114200872645	-0.363727122031131
-29.8097805312013	-0.360672107178512
-29.8081409751381	-0.357528941217651
-29.8065014190749	-0.354309261059952
-29.8048618630117	-0.351016786662447
-29.8032223069485	-0.347646019593607
-29.8015827508853	-0.344184291564005
-29.8000000000000	-0.340740478262450
-29.7986444698261	-0.337700939274066
-29.7972889396522	-0.334572224706660
-29.7959334094783	-0.331351874093050
-29.7945778793043	-0.328041496802935
-29.7932223491304	-0.324646555409854
-29.7918668189565	-0.321175477033916
-29.7905112887826	-0.317638257213015
-29.7891557586087	-0.314044805965569
-29.7878002284348	-0.310403320663268
-29.7863324810342	-0.306412299514845
-29.7846964077936	-0.301906633414235
-29.7833333333333	-0.298102456402653
-29.7819779366370	-0.294266280219005
-29.7806225399406	-0.290370249364482
-29.7792671432442	-0.286405776847999
-29.7779117465478	-0.282366355265437
-29.7765563498514	-0.278248408922727
-29.7752009531550	-0.274052042238989
-29.7738455564587	-0.269781126568181
-29.7724901597623	-0.265442720754679
-29.7711347630659	-0.261045937839446
-29.7697793663695	-0.256600465711147
-29.7684239696731	-0.252115003111470
-29.7670685729768	-0.247595879167797
-29.7657596152679	-0.243202338491379
-29.7642478629367	-0.238092239550872
-29.7627361106054	-0.232937535054794
-29.7612243582742	-0.227728962458544
-29.7597126059429	-0.222456052789132
-29.7582008536116	-0.217109779359981
-29.7566891012804	-0.211684842761193
-29.7551773489491	-0.206181094053977
-29.7536655966179	-0.200603799797929
-29.7521538442866	-0.194962713060717
-29.7506420919554	-0.189270174381532
-29.7495165829527	-0.185005576070785
-29.7480342732880	-0.179364152619189
-29.7465519636233	-0.173699761122656
-29.7450696539586	-0.168014568632875
-29.7435873442938	-0.162305927158821
-29.7421050346291	-0.156567276611315
-29.7406227249644	-0.150789897891964
-29.7391404152996	-0.144965119003262
-29.7376581056349	-0.139086480766150
-29.7360513808603	-0.132650877644506
-29.7342580334210	-0.125393810993048
-29.7326986598784	-0.119028911113848
-29.7311119762412	-0.112513895757491
-29.7295252926040	-0.105973603055370
-29.7279386089667	-0.0994199562903521
-29.7263519253295	-0.0928604833231351
-29.7247652416922	-0.0862969385301856
-29.7231785580550	-0.0797253430189349
-29.7215918744178	-0.0731374509835938
-29.7200051907805	-0.0665232773360580
-29.7184185071433	-0.0598740314655410
-29.7168318235060	-0.0531847098091931
-29.7151677734913	-0.0461265799469899
-29.7132941570221	-0.0381369931311051
-29.7114205405529	-0.0301193277197349
-29.7095469240838	-0.0220947629067713
-29.7076733076146	-0.0140818122385185
-29.7057996911454	-0.00609085794169241
-29.7039260746762	0.00187821884307206
-29.7020524582070	0.00983486421539723
-29.7001788417378	0.0177935261880003
-29.6987364537934	0.0239311204530549
-29.6971570210350	0.0306667750182275
-29.6953072368917	0.0385745565274841
-29.6933898649020	0.0467840886842087
-29.6914724929124	0.0549887432598280
-29.6895551209227	0.0631671332325799
-29.6876377489331	0.0713011946283954
-29.6857203769434	0.0793814208456446
-29.6838030049537	0.0874090589957016
-29.6822333838060	0.0939484930492538
-29.6804001345938	0.101561347120248
-29.6785668853815	0.109158207468422
-29.6767336361693	0.116745217906050
-29.6749003869570	0.124320137706268
-29.6730671377448	0.131872363523873
-29.6712338885326	0.139385682006936
-29.6694006393203	0.146842791255647
-29.6675673901081	0.154230094346291
-29.6658703031060	0.161000371897856
-29.6638793942043	0.168862396345210
-29.6618884853026	0.176647794857582
-29.6598975764009	0.184371780864107
-29.6579066674992	0.192046483215429
-29.6559157585975	0.199675074652319
-29.6539248496958	0.207249513422454
-29.6519339407941	0.214752674199965
-29.6500000000000	0.221953195771010
-29.6482939316366	0.228219409813557
-29.6465095921905	0.234681014727354
-29.6444121684140	0.242157760378341
-29.6423147446375	0.249515136414525
-29.6402173208609	0.256769649019938
-29.6381198970844	0.263935063800749
-29.6360224733078	0.271015143662392
-29.6339250495313	0.278000866909629
-29.6321511300885	0.283820787083023
-29.6301807913472	0.290174450428262
-29.6282104526058	0.296396101932421
-29.6262401138645	0.302478314049322
-29.6242697751231	0.308423385469533
-29.6222994363818	0.314241510133425
-29.6203290976404	0.319945968130449
-29.6183587588990	0.325547166646807
-29.6166666666667	0.330277097094124
-29.6145294600176	0.336139114089371
-29.6123922533685	0.341860142535984
-29.6102550467194	0.347418271068035
-29.6081178400703	0.352796336724884
-29.6059806334212	0.357987796685380
-29.6038434267721	0.362998455443430
-29.6017062201230	0.367842773170375
-29.5995761038665	0.372521007123840
-29.5974566231990	0.377035936618836
-29.5953371425315	0.381408816905726
-29.5932176618640	0.385626451779180
-29.5910981811965	0.389670172778093
-29.5889787005290	0.393523345331551
-29.5868592198615	0.397177879936384
-29.5847397391940	0.400636972702260
-29.5829064783580	0.403479526382903
-29.5807722034812	0.406631529568865
-29.5786379286044	0.409623679890328
-29.5765036537276	0.412458870296473
-29.5743693788507	0.415128945440423
-29.5722351039739	0.417618068648299
-29.5701008290971	0.419909473628896
-29.5679665542203	0.421992534507867
-29.5657743114608	0.423915117513877
-29.5635434234462	0.425657044908599
-29.5613125354315	0.427199740839847
-29.5590816474169	0.428557968830900
-29.5568507594022	0.429736539872947
-29.5546198713876	0.430727983942995
-29.5523889833729	0.431516289974097
-29.5501580953583	0.432084762727603
-29.5482912131143	0.432382328186760
-29.5461552295073	0.432528787729719
-29.5440192459002	0.432476532678711
-29.5418832622931	0.432240807775124
-29.5397472786860	0.431835377883439
-29.5376112950789	0.431265797889379
-29.5354753114718	0.430528325716850
-29.5333333333333	0.429608626357535
-29.5311673770691	0.428481722224319
-29.5290014208049	0.427147053626342
-29.5268354645407	0.425604365260700
-29.5246695082765	0.423863126351619
-29.5225035520122	0.421938606649307
-29.5203375957480	0.419845391972140
-29.5181716394838	0.417591321834952
-29.5162108993983	0.415409630613098
-29.5139320630564	0.412698751678699
-29.5116532267145	0.409784192177558
-29.5093743903726	0.406655698742626
-29.5070955540307	0.403313297543206
-29.5048167176889	0.399768494279361
-29.5025378813470	0.396038949670405
-29.5002590450051	0.392141239341370
-29.4983623643090	0.388772498606692
-29.4963153196953	0.385010943828228
-29.4942682750816	0.381110978185875
-29.4922212304679	0.377064047733163
-29.4901741858541	0.372862984258051
-29.4881271412404	0.368507366156742
-29.4860800966267	0.364003832964654
-29.4840330520130	0.359364139826398
-29.4820708310451	0.354800259712926
-29.4799666605648	0.349790949285663
-29.4778624900844	0.344665123245452
-29.4757583196041	0.339419348936681
-29.4736541491238	0.334045536895372
-29.4715499786434	0.328535621254061
-29.4694458081631	0.322886175931468
-29.4673416376827	0.317100976840716
-29.4652530035412	0.311234167728902
-29.4628968983320	0.304485945448284
-29.4605407931228	0.297614195555613
-29.4581846879137	0.290626621603601
-29.4558285827045	0.283520252713605
-29.4534724774953	0.276285299642559
-29.4511163722862	0.268912709349715
-29.4491269576867	0.262577820872989
-29.4469443519033	0.255520682182438
-29.4447617461200	0.248363384835403
-29.4425791403366	0.241120686357542
-29.4403965345533	0.233803999560444
-29.4382139287699	0.226417784402801
-29.4360313229866	0.218959209052945
-29.4338487172032	0.211421189273458
-29.4319484152105	0.204787752449919
-29.4294719038185	0.196045842379877
-29.4269953924265	0.187200248386100
-29.4245188810346	0.178269029095111
-29.4220423696426	0.169272360423350
-29.4195658582506	0.160223815490570
-29.4170893468587	0.151125657200697
-29.4148899642261	0.142997797755410
-29.4123466549030	0.133535694946657
-29.4098033455800	0.124001614112921
-29.4072600362569	0.114403858970069
-29.4047167269339	0.104760964847156
-29.4021734176108	0.0950937408367261
-29.4000000000000	0.0868239359645506
-29.3976707401139	0.0779546365884892
-29.3953414802279	0.0690743046925581
-29.3927815839173	0.0592938134371025
-29.3898757329701	0.0481611685560832
-29.3869698820229	0.0370074422585645
-29.3840640310757	0.0258595215013987
-29.3814849749768	0.0159926984551825
-29.3787996101107	0.00575820509593827
-29.3763777335079	-0.00343913466088282
-29.3739558569050	-0.0126122867191617
-29.3709264862081	-0.0240594757997097
-29.3678971155111	-0.0354700296582473
-29.3647929425515	-0.0470978742786403
-29.3616700690261	-0.0586968493877934
-29.3585471955008	-0.0701776010390757
-29.3554243219755	-0.0815429161392592
-29.3523014484502	-0.0928053543471999
-29.3494151399155	-0.103124875515150
-29.3464908394928	-0.113477272695928
-29.3435665390700	-0.123700148260519
-29.3406422386473	-0.133771095418322
-29.3377179382246	-0.143682469886197
-29.3347936378019	-0.153440827300366
-29.3320191100082	-0.162566001189955
-29.3287335516953	-0.173203393095941
-29.3254479933824	-0.183633304843506
-29.3221624350696	-0.193821636692143
-29.3188768767567	-0.203747019813938
-29.3161008032780	-0.211927840466391
-29.3132714863347	-0.220081819956486
-29.3104421693913	-0.228054290138894
-29.3076128524480	-0.235836912368568
-29.3047835355046	-0.243411037667607
-29.3019542185613	-0.250757227866984
-29.2993414224369	-0.257328777928990
-29.2960485346212	-0.265327714154345
-29.2927556468056	-0.273019086482201
-29.2894627589900	-0.280407190374171
-29.2861698711744	-0.287475974163024
-29.2833333333333	-0.293286937575391
-29.2801916979297	-0.299404170086452
-29.2770500625261	-0.305186834110774
-29.2739084271225	-0.310644127558902
-29.2707667917189	-0.315784708574004
-29.2676251563153	-0.320602855657803
-29.2648479452674	-0.324576425839663
-29.2618167429352	-0.328593252426914
-29.2587855406031	-0.332266979136661
-29.2557543382709	-0.335603285884919
-29.2527231359388	-0.338613570333237
-29.2500000000000	-0.341043419549746
-29.2466501897788	-0.343670050147665
-29.2433003795576	-0.345875607054634
-29.2399505693365	-0.347643167012667
-29.2366007591153	-0.348975160474317
-29.2333333333333	-0.349869817616222
-29.2303954453083	-0.350339938912261
-29.2274575572832	-0.350493182950112
-29.2245196692581	-0.350318394747363
-29.2215817812331	-0.349804939992694
-29.2182820436081	-0.348827254503999
-29.2153593734183	-0.347609735851278
-29.2120911402973	-0.345877873509255
-29.2088229071763	-0.343760589539081
-29.2055546740554	-0.341251270695722
-29.2022864409344	-0.338337797657379
-29.1993118367818	-0.335330199546461
-29.1958710206905	-0.331444822894605
-29.1924302045993	-0.327141258749115
-29.1889893885081	-0.322433465708764
-29.1855485724169	-0.317319017025195
-29.1827278778537	-0.312813549053552
-29.1794487047713	-0.307226968434726
-29.1757916881630	-0.300568611851145
-29.1721346715548	-0.293481641474686
-29.1684776549465	-0.285986542868103
-29.1652507284802	-0.279032377808618
-29.1617108830140	-0.271034869670854
-29.1581710375479	-0.262656338180159
-29.1546311920817	-0.253919862175014
-29.1510913466156	-0.244852392984533
-29.1478609431811	-0.236300214342037
-29.1442958484829	-0.226557689496943
-29.1407307537847	-0.216494591179507
-29.1371656590865	-0.206125164802366
-29.1336005643883	-0.195477563407982
-29.1305295446504	-0.186101790589934
-29.1270248087968	-0.175185856626617
-29.1235200729431	-0.164039746115811
-29.1200153370894	-0.152668295256662
-29.1166666666667	-0.141609706146053
-29.1133113543045	-0.130364799800962
-29.1099560419423	-0.118977577313650
-29.1066007295801	-0.107458499673309
-29.1032454172179	-0.0958104647856575
-29.1000000000000	-0.0844281041759084
-29.0963831667262	-0.0716283993695727
-29.0927663334525	-0.0587386880553213
-29.0891495001787	-0.0457844129843562
-29.0855326669049	-0.0327768865394548
-29.0818281328091	-0.0194045567807071
-29.0780651314986	-0.00578564600057135
-29.0743021301880	0.00783767833671412
-29.0705391288775	0.0214327435904306
-29.0667761275670	0.0349808766236505
-29.0639409869412	0.0451531398193362
-29.0603103615679	0.0581277725548870
-29.0566797361946	0.0710243318667713
-29.0530491108213	0.0838133488558985
-29.0500000000000	0.0944526370082704
-29.0463847369330	0.106937017413523
-29.0427694738660	0.119275651030818
-29.0391542107989	0.131456903855590
-29.0355389477319	0.143457666473356
-29.0318143149898	0.155605125371880
-29.0280167691310	0.167744064935477
-29.0242192232721	0.179627293776115
-29.0204216774133	0.191247204599532
-29.0166666666667	0.202458754412731
-29.0130817963691	0.212877714048547
-29.0094969260715	0.223001195681967
-29.0059120557739	0.232822307351017
-29.0023271854763	0.242338218290596
-28.9992199791322	0.250330650757372
-28.9953198747934	0.260015666822311
-28.9914197704546	0.269283676329126
-28.9875196661158	0.278121604518097
-28.9836195617770	0.286527686767641
-28.9799444272966	0.294048484642408
-28.9757082947507	0.302220466124129
-28.9714721622048	0.309830650758949
-28.9672360296590	0.316867076523526
-28.9634950091679	0.322601152295550
-28.9595304372945	0.328190057290279
-28.9555658654210	0.333260408644463
-28.9516012935476	0.337795826824005
-28.9475748624813	0.341850642350192
-28.9435329666168	0.345367642467026
-28.9394910707523	0.348330895786738
-28.9354491748878	0.350729591849050
-28.9314589115051	0.352532627526913
-28.9267728569344	0.353945324363087
-28.9220868023637	0.354601186341841
-28.9174007477930	0.354502854020263
-28.9129544025609	0.353699532181912
-28.9083140724287	0.352130826489414
-28.9036737422964	0.349832963804016
-28.8991104557829	0.346875474228132
-28.8946627346974	0.343325014279194
-28.8902150136119	0.339119258594167
-28.8857672925264	0.334276901604178
-28.8813008876934	0.328796168500496
-28.8762197735937	0.321828091483407
-28.8711386594940	0.314078242989812
-28.8666666666667	0.306631595890519
-28.8618243341755	0.297938923164729
-28.8569820016844	0.288618595928066
-28.8521396691932	0.278680371916057
-28.8482551035399	0.270273878132565
-28.8432050905981	0.258821142529610
-28.8381550776563	0.246795628669542
-28.8333333333333	0.234796727575373
-28.8278099626862	0.220474380382505
-28.8222865920391	0.205590439361752
-28.8166666666667	0.189916428683143
-28.8118784905496	0.176161368606127
-28.8070903144325	0.162079070513171
-28.8023021383155	0.147712534074428
-28.7979816693033	0.134529090372636
-28.7929358425614	0.118897044052102
-28.7878900158196	0.103046243051676
-28.7833333333333	0.0885854548837062
-28.7780370042565	0.0716434908149041
-28.7727406751796	0.0545901266786678
-28.7674443461027	0.0374718407567443
-28.7626029929374	0.0218152977751425
-28.7575234007759	0.00541737928178314
-28.7524438086144	-0.0109204716407434
-28.7478843029772	-0.0254989189809043
-28.7425950604200	-0.0422594626342204
-28.7373058178629	-0.0588184198515442
-28.7321741658800	-0.0746598647168063
-28.7263783286135	-0.0922363300857097
-28.7205824913470	-0.109410331319426
-28.7155796105108	-0.123872448482547
-28.7101443297313	-0.139171619670584
-28.7047090489518	-0.153989751487084
-28.7000000000000	-0.166402257711146
-28.6939604955398	-0.181713642575324
-28.6879209910797	-0.196293724829264
-28.6820857897565	-0.209622572914729
-28.6758480718725	-0.223006988373767
-28.6696103539885	-0.235453550160097
-28.6643158633358	-0.245232060025543
-28.6584388550088	-0.255215758955600
-28.6525618466817	-0.264255372919584
-28.6479336391817	-0.270680514251575
-28.6411085080514	-0.279040315308339
-28.6342833769210	-0.286010321492846
-28.6280066854498	-0.291163218749408
-28.6213483755955	-0.295292382248465
-28.6153792568685	-0.297798910775567
-28.6089422078776	-0.299245939274176
-28.6025051588867	-0.299369699556412
-28.5963467527345	-0.298245453638599
-28.5902580072919	-0.295954087235624
-28.5833333333333	-0.291945482610812
-28.5769227712689	-0.286894972453020
-28.5705122092045	-0.280597212612017
-28.5641040312425	-0.273078999001415
-28.5576974426819	-0.264370815863850
-28.5512908541214	-0.254518346582839
-28.5448365835145	-0.243478640211175
-28.5383823129076	-0.231365758399901
-28.5318549762666	-0.218088490755724
-28.5244631909330	-0.201896252503698
-28.5170714055993	-0.184547155058052
-28.5110761373338	-0.169693571988217
-28.5035729232031	-0.150236688161217
-28.4970624973060	-0.132635624162051
-28.4897187405710	-0.112108817966475
-28.4833333333333	-0.0937603093373448
-28.4756907292430	-0.0713059601279957
-28.4680481251527	-0.0484579922624853
-28.4611408327227	-0.0275774350739638
-28.4529608706241	-0.00272697296030126
-28.4449461035628	0.0215905560203046
-28.4365229428342	0.0469392973268569
-28.4288184012680	0.0697724488786640
-28.4212935144924	0.0916116495026059
-28.4134328804357	0.113799671160121
-28.4053484148583	0.135802831432393
-28.3985866368533	0.153460894611920
-28.3897581506504	0.175369476615759
-28.3816604280335	0.194170266942069
-28.3732959015344	0.212164248049060
-28.3650561476984	0.228347147422799
-28.3570035528572	0.242584239588056
-28.3500000000000	0.253624201479558
-28.3414202722929	0.265387311337240
-28.3333333333333	0.274636550777518
-28.3248009476038	0.282377569568207
-28.3166666666667	0.287812641153215
-28.3079077353246	0.291499177035356
-28.3000000000000	0.292894655547767
-28.2904547339935	0.292157038120603
-28.2815239454194	0.289076180220696
-28.2724770058500	0.283643582768251
-28.2657688472504	0.278135116516376
-28.2558497129946	0.267819348501282
-28.2462358814155	0.255419868979051
-28.2368255849541	0.241120592324436
-28.2267489630161	0.223617967248310
-28.2166666666667	0.204033282221735
-28.2060559504275	0.181397142755252
-28.1959489647358	0.158155984621507
-28.1847521080744	0.130813335566974
-28.1737100214726	0.102520115793898
-28.1622032689155	0.0720113489322534
-28.1510447745378	0.0417934309940138
-28.1408609159043	0.0139865553404773
-28.1308938715187	-0.0131542031151894
-28.1186965624456	-0.0458914542330938
-28.1071313924180	-0.0760463073562211
-28.0957443864572	-0.104507059155547
-28.0846787401535	-0.130652299194849
-28.0735140502797	-0.155210736802184
-28.0614401133446	-0.179373806642239
-28.0500000000000	-0.199666638623319
-28.0377088927904	-0.218321729247587
-28.0262706872597	-0.232516172577034
-28.0141252921474	-0.244052749408637
-28.0014184195508	-0.252051815499316
-27.9896145334223	-0.255612350650001
-27.9795063312860	-0.255656281693059
-27.9666666666667	-0.251787853601434
-27.9534704978991	-0.243258210728971
-27.9432829206658	-0.233585561469457
-27.9311341194028	-0.218775099547507
-27.9166666666667	-0.196832138210920
-27.9008134377835	-0.167927148769425
-27.8889506250402	-0.143379093456761
-27.8740452485777	-0.109722158014188
-27.8610901944160	-0.0784566658040936
-27.8481295760152	-0.0459379097095390
-27.8297294883145	0.00124212791343119
-27.8126578046730	0.0447769159934829
-27.7984028571100	0.0799631250900208
-27.7833333333333	0.115128547710404
-27.7670477849012	0.149857514675192
-27.7544475642496	0.173805629970805
-27.7423317366939	0.194032826980196
-27.7283666934437	0.213584792334689
-27.7105037450171	0.232266924418836
-27.6982394932546	0.240564919778648
-27.6794202057859	0.246223828805090
-27.6652791603662	0.244648360756196
-27.6500000000000	0.237444821098144
-27.6333333333333	0.223398311266630
-27.6166666666667	0.203353489966421
-27.6000000000000	0.177893150393688
-27.5833333333333	0.147808402318316
-27.5666666666667	0.114039615519450
-27.5464410256590	0.0695376327490333
-27.5238906033411	0.0174310709172125
-27.5000000000000	-0.0378830244192304
-27.4731908509554	-0.0963954665797303
-27.4463817019108	-0.147270852141718
-27.4305449791708	-0.172003793071467
-27.4145239241013	-0.192365911155994
-27.3967384395064	-0.208858505858628
-27.3833333333333	-0.216681349138957
-27.3666666666667	-0.220803465753834
-27.3527341947305	-0.219160366966726
-27.3390632210780	-0.213210441569809
-27.3243462542908	-0.202182405916013
-27.3110057189588	-0.188210198343739
-27.2939556281871	-0.165455223975790
-27.2822757699222	-0.146918311201276
-27.2541761144727	-0.0949298990294534
-27.2333333333333	-0.0511774344542271
-27.2000000000000	0.0221271833893684
-27.1666666666667	0.0923216550634638
-27.1476202117573	0.127722652242462
-27.1228288849970	0.166197316782926
-27.1071642035968	0.184955923668626
-27.0907589789410	0.199462777270091
-27.0732886900960	0.208766681307593
-27.0568452396161	0.211512991882268
-27.0392857082021	0.208073848752144
-27.0239639021461	0.199763467801414
-27.0063248265905	0.184540979622512
-26.9900811840632	0.165523318845798
-26.9736516852015	0.142047086434901
-26.9547157528300	0.110624593290935
-26.9333333333333	0.0709681708727922
-26.9018354743637	0.00817007220298581
-26.8747978674420	-0.0459072295130168
-26.8333333333333	-0.120153479853785
-26.8088280194758	-0.154331645043803
-26.7949423827242	-0.169325879366483
-26.7788711679255	-0.182496738716703
-26.7609212867724	-0.191380971240465
-26.7441887556013	-0.193862163267587
-26.7305906072900	-0.191657518761441
-26.7137251830428	-0.183931130783397
-26.7000000000000	-0.173586124355985
-26.6833333333333	-0.156589925184294
-26.6666666666667	-0.135172554765359
-26.6446125614648	-0.101206156478149
-26.6166666666667	-0.0515135053843430
-26.5833333333333	0.0123500072358601
-26.5500000000000	0.0742395702191258
-26.5179614252359	0.125324814272164
-26.5000000000000	0.148074644348037
-26.4722869132808	0.173269918139087
-26.4445738265615	0.184740838968746
-26.4184372816293	0.182337594466081
-26.4033290273198	0.174986916001215
-26.3866838907207	0.162344897562413
-26.3699311037840	0.145193254443063
-26.3514953120833	0.121864633984292
-26.3333333333333	0.0951190405480742
-26.3124186469647	0.0608481473161491
-26.2833333333333	0.00986979170709689
-26.2542921888578	-0.0412161624179889
-26.2298630224863	-0.0811956167882498
-26.2000000000000	-0.122896476464470
-26.1781835983375	-0.146098921781359
-26.1615466781319	-0.158931004231841
-26.1452059858323	-0.167076569060554
-26.1285115299674	-0.170619994880427
-26.1106311490244	-0.168957393734581
-26.0984424305479	-0.164552119224478
-26.0815241196053	-0.154425006540707
-26.0645447523673	-0.139697922371505
-26.0486686108348	-0.122229967574819
-26.0223769659570	-0.0868652790428749
-25.9947539319141	-0.0433988233244387
-25.9579480037939	0.0186489402206458
-25.9166666666667	0.0842329740011192
-25.8833333333333	0.126627772062116
-25.8614526268166	0.146380879180753
-25.8451386735217	0.156370128728145
-25.8287410241770	0.162085023718466
-25.8114484256313	0.163289881129000
-25.7943352826921	0.159611163216962
-25.7778765244660	0.151669358024793
-25.7615932005510	0.139845285978885
-25.7333333333333	0.111292973275544
-25.7132014564600	0.0855264004284626
-25.6926125825732	0.0559199676527646
-25.6518918318130	-0.00713547882020410
-25.6307718605907	-0.0396755728855443
-25.6000000000000	-0.0830876524450158
-25.5684468782237	-0.118959598220731
-25.5500000000000	-0.134255378141312
-25.5235047168127	-0.148007358906646
-25.5056762174906	-0.151123001107906
-25.4897600880583	-0.149748042841158
-25.4732330067423	-0.144255587389755
-25.4563287956017	-0.134497359159148
-25.4293242578700	-0.111207405066579
-25.4153495800384	-0.0956763333856519
-25.3923798551520	-0.0664075288814434
-25.3666666666667	-0.0297638785302563
-25.3363714553096	0.0153576183320825
-25.3000000000000	0.0668255902654934
-25.2579980422459	0.114277752679837
-25.2382090020660	0.129533562768329
-25.2166666666667	0.140151346679395
-25.1949279933635	0.144083300099925
-25.1777313411027	0.142296930650357
-25.1500000000000	0.130884439070584
-25.1317628794071	0.117856475695585
-25.1072004481902	0.0944393708795576
-25.0845944070122	0.0681161572725623
-25.0570429236333	0.0320898618187128
-25.0166666666667	-0.0234330957818601
-24.9937880759999	-0.0532741690464329
-24.9666666666667	-0.0847087146697290
-24.9476529209305	-0.102822557136960
-24.9247033296000	-0.119443829856948
-24.9055016834668	-0.128309537323232
-24.8876109531237	-0.132168625950546
-24.8666666666667	-0.131230607750401
-24.8500000000000	-0.126212515539764
-24.8286727565641	-0.114692809219269
-24.8087084679347	-0.0991002094635706
-24.7866938957699	-0.0773975870208959
-24.7666666666667	-0.0544199977827025
-24.7333333333333	-0.0121891824648793
-24.6928485381674	0.0399680329327510
-24.6523637430015	0.0851133503886340
-24.6333333333333	0.101511302463242
-24.6131956926362	0.114647517568638
-24.5914163819790	0.123467737459662
-24.5719596144277	0.126289208974435
-24.5542512753483	0.124670181145265
-24.5333333333333	0.117822882442432
-24.5166666666667	0.108680863400693
-24.4964771850816	0.0937749860884520
-24.4747964880076	0.0737440266759719
-24.4500000000000	0.0470704036834889
-24.4044838788374	-0.00700985140563061
-24.3666666666667	-0.0506583662816732
-24.3333333333333	-0.0828806129899921
-24.3145169269690	-0.0968375193045705
-24.2913895935747	-0.109064461277988
-24.2704626719904	-0.114933387544633
-24.2514826453718	-0.115775040098185
-24.2333333333333	-0.112634713134908
-24.2120599846358	-0.104195180816217
-24.1914315918595	-0.0914851311668512
-24.1690362855206	-0.0733861256747063
-24.1529050308028	-0.0579865899594225
-24.1274418874995	-0.0310433030720811
-24.1000000000000	-9.91268813566858e-05
-24.0620753778342	0.0417427724086311
-24.0333333333333	0.0693167647027212
-24.0056621998832	0.0901318533559382
-23.9779910664330	0.103797880020132
-23.9615560842976	0.108027020750956
-23.9369017701564	0.108906203156568
-23.9166666666667	0.104605005956692
-23.9000000000000	0.0978745725096713
-23.8809394649567	0.0870273787791909
-23.8579287731497	0.0699079010068096
-23.8333333333333	0.0479042305942319
-23.8000000000000	0.0143873436343108
-23.7599072508966	-0.0270140071730957
-23.7255998260471	-0.0587962867137529
-23.6845329854276	-0.0869768911342896
-23.6666666666667	-0.0945478396964024
-23.6465033988478	-0.0993094763546900
-23.6262654246949	-0.0999423408410687
-23.6033452916022	-0.0957006514597988
-23.5833333333333	-0.0878383785832726
-23.5640524315764	-0.0769413688539988
-23.5422622563279	-0.0612905393134627
-23.5011911793224	-0.0252244518447510
-23.4753101522853	-8.53439076982266e-05
-23.4345524361045	0.0382601293227774
-23.4089093069647	0.0591389712800264
-23.3833333333333	0.0758116192300738
-23.3500000000000	0.0898080843599300
-23.3298084592090	0.0931398543785116
-23.3088023908478	0.0925397312819092
-23.2857915224812	0.0872696418346809
-23.2666666666667	0.0793974782665235
-23.2476425808120	0.0687764440077271
-23.2266446734990	0.0543581015738284
-23.1850242026911	0.0202409171380341
-23.1607905734073	-0.00137168460490946
-23.0867931775869	-0.0606906756446783
-23.0589703368585	-0.0752914925830528
-23.0351794503142	-0.0830285570626230
-23.0166666666667	-0.0856737011534498
-22.9965983049383	-0.0851524831531177
-22.9754494892458	-0.0808878745218420
-22.9518138715845	-0.0719494172175307
-22.9333333333333	-0.0621627707417293
-22.9000000000000	-0.0398051582720061
-22.8692764038483	-0.0154662524310012
-22.8166666666667	0.0273895783623170
-22.7627155307416	0.0628044563193313
-22.7333333333333	0.0742251915789516
-22.7014520492422	0.0792030857155127
-22.6833333333333	0.0783266891646510
-22.6641747368471	0.0745924517266453
-22.6429518346383	0.0673430710989578
-22.6166666666667	0.0544768345363057
-22.5833333333333	0.0333320276329833
-22.5529833716037	0.0110883604853995
-22.5166666666667	-0.0161365306562131
-22.4759398332618	-0.0433795493882925
-22.4500000000000	-0.0568543008334393
-22.4239609911792	-0.0663039567385124
-22.3972286084173	-0.0711976319488926
-22.3586006388766	-0.0692184922742424
-22.3166666666667	-0.0555537319112688
-22.2747326944567	-0.0324079373664719
-22.2333333333333	-0.00443770213020720
-22.1930735843940	0.0229541692254494
-22.1569417546663	0.0439729594990549
-22.1295274562859	0.0558000780128686
-22.1000000000000	0.0635453920310276
-22.0695541619118	0.0655402951637483
-22.0428291531118	0.0621831133143693
-22.0166666666667	0.0546105898887391
-21.9914143676198	0.0438579144667156
-21.9500000000000	0.0209899406483506
-21.9071421841244	-0.00589146883189877
-21.8666666666667	-0.0298989133198229
-21.8333333333333	-0.0458074881150372
-21.8068192114491	-0.0546172802985769
-21.7794115618139	-0.0595603479415756
-21.7500000000000	-0.0597729865551771
-21.7215208669077	-0.0549831690471686
-21.6945598776775	-0.0463607625936408
-21.6666666666667	-0.0340290207457103
-21.6345892309343	-0.0168580596412641
-21.6105752929982	-0.00295280272318559
-21.5666666666667	0.0218451894197557
-21.5285776555036	0.0396564076019131
-21.5000000000000	0.0490034725603672
-21.4707907082736	0.0541949698987383
-21.4456034425734	0.0548305801992304
-21.4166666666667	0.0512593753859704
-21.3880980608508	0.0435431729873762
-21.3625797206359	0.0337172690458235
-21.3194767539014	0.0129892945208183
-21.2833333333333	-0.00607207284205988
-21.2379347900331	-0.0281499107214470
-21.2136928544013	-0.0375462148165506
-21.1833333333333	-0.0459484396853009
-21.1546818125280	-0.0498045735139915
-21.1294067405699	-0.0497139892728266
-21.1000000000000	-0.0455862163411961
-21.0722734120381	-0.0380723774038069
-21.0479199918207	-0.0291176476967073
-21.0069407619959	-0.0107178786185236
-20.9666666666667	0.00876471831352019
-20.9248770265171	0.0270217530885223
-20.8848202264814	0.0397499029881377
-20.8594182744434	0.0443626238046283
-20.8333333333333	0.0459976487904248
-20.8037674419042	0.0440052579197298
-20.7778197136185	0.0390476931828513
-20.7500000000000	0.0309045824278676
-20.7213377286465	0.0201424634591839
-20.6833333333333	0.00381857436680090
-20.6413674939244	-0.0144133277369837
-20.6000000000000	-0.0295566537774671
-20.5666666666667	-0.0379412093051987
-20.5401906460947	-0.0414016638277933
-20.5123996573581	-0.0418279331482510
-20.4833333333333	-0.0387601962456917
-20.4516099336776	-0.0316880414886427
-20.4255714797657	-0.0235012695968363
-20.3833333333333	-0.00741632275726088
-20.3333333333333	0.0126958402066429
-20.2787789144350	0.0305225189463087
-20.2500000000000	0.0361486378146529
-20.2195697157081	0.0386886550601919
-20.1938863766678	0.0379607320266029
-20.1666666666667	0.0344602066095127
-20.1260104759645	0.0247826937164073
-20.0833333333333	0.0105002006176679
-20	-0.0193510517988257
-19.9202540685770	-0.0356630369739190
-19.8919628860704	-0.0358906744609036
-19.8500000000000	-0.0311238624125910
-19.8061498159932	-0.0204989587382466
-19.7666666666667	-0.00775063255916877
-19.7000000000000	0.0147111338038823
-19.6166666666667	0.0321455656008291
-19.5833333333333	0.0328714869158155
-19.5568787064506	0.0306871836014705
-19.5166666666667	0.0234776446155309
-19.4713484153755	0.0111085954057367
-19.4166666666667	-0.00617662826579298
-19.3333333333333	-0.0269471406531901
-19.2666666666667	-0.0307668262509171
-19.2347368912699	-0.0273909612645866
-19.2090464565166	-0.0226721757959150
-19.1666666666667	-0.0120863931889707
-19.0833333333333	0.0119873649791760
-19	0.0273862727666512
-18.9333333333333	0.0263640328010011
-18.9012303979521	0.0212488081043981
-18.8762523320678	0.0157830007314544
-18.8333333333333	0.00460263471472916
-18.7500000000000	-0.0169089845214330
-18.6666666666667	-0.0268150331579743
-18.5833333333333	-0.0189359873449786
-18.5000000000000	0.000937445186999489
-18.4166666666667	0.0192358608592812
-18.3333333333333	0.0239215396863039
-18.2500000000000	0.0124205178454125
-18.1666666666667	-0.00708445930396965
-18.0833333333333	-0.0214554317189165
-18	-0.0213651553018922
-17.9166666666667	-0.00731395604258812
-17.8333333333333	0.0109689102381243
-17.7500000000000	0.0212688288063954
-17.6666666666667	0.0170805858668675
-17.5833333333333	0.00167584528326637
-17.5000000000000	-0.0144343277990234
-17.4166666666667	-0.0206309397483007
-17.3333333333333	-0.0131365090600152
-17.2500000000000	0.00269015369476313
-17.1666666666667	0.0161577519608082
-17.0833333333333	0.0184923176562228
-17	0.00855254693000842
-16.9166666666667	-0.00672210137435042
-16.8333333333333	-0.0171469317579492
-16.7500000000000	-0.0160420874014583
-16.6666666666667	-0.00449668258882591
-16.5833333333333	0.00957296225387661
-16.5000000000000	0.0168570993211938
-16.4166666666667	0.0128303754376532
-16.3333333333333	0.000529469396317332
-16.2500000000000	-0.0117237351386270
-16.1666666666667	-0.0159294552467192
-16.0833333333333	-0.00960912043925978
-16	0.00274597804799761
-15.9166666666667	0.0128465522850384
-15.8333333333333	0.0141819896695734
-15.7500000000000	0.00621224855019757
-15.6666666666667	-0.00552446964868446
-15.5833333333333	-0.0132493326663501
-15.5000000000000	-0.0120758433418030
-15.4166666666667	-0.00309230339138775
-15.3333333333333	0.00755016427522326
-15.2500000000000	0.0128570735587831
-15.1666666666667	0.00958436709891962
-15.0833333333333	0.000203565583120435
-15	-0.00894713452124387
-14.9166666666667	-0.0119312939315256
-14.8333333333333	-0.00704718042694667
-14.7500000000000	0.00221235240418475
-14.6666666666667	0.00964576886995104
-14.5833333333333	0.0104945581925235
-14.5000000000000	0.00448683671105703
-14.4166666666667	-0.00418413195827116
-14.3333333333333	-0.00977793631582987
-14.2500000000000	-0.00878723133301330
-14.1666666666667	-0.00213282951491195
-14.0833333333333	0.00561162526134861
-14	0.00936369978036440
-13.9166666666667	0.00686094934196613
-13.8333333333333	1.05649087752931e-05
-13.7500000000000	-0.00654331599902257
-13.6666666666667	-0.00855411350477917
-13.5833333333333	-0.00491431486781726
-13.5000000000000	0.00175422286712162
-13.4166666666667	0.00697096000325161
-13.3333333333333	0.00740635213729134
-13.2500000000000	0.00300003296109788
-13.1666666666667	-0.00315517802987623
-13.0833333333333	-0.00697128053637508
-13	-0.00606864375491397
-12.9166666666667	-0.00125232094841554
-12.8333333333333	0.00415150386563841
-12.7500000000000	0.00658911403211764
-12.6666666666667	0.00460815334901716
-12.5833333333333	-0.000289184381885979
-12.5000000000000	-0.00476712992837168
-12.4166666666667	-0.00592043933390072
-12.3333333333333	-0.00314681851357945
-12.2500000000000	0.00155609088555208
-12.1666666666667	0.00501753579924513
-12.0833333333333	0.00502763734655451
-12	0.00174134981775600
-11.9166666666667	-0.00253341740971446
-11.8333333333333	-0.00494885344971703
-11.7500000000000	-0.00400303431855145
-11.6666666666667	-0.000469067351636754
-11.5833333333333	0.00321297637051612
-11.5000000000000	0.00461440492582656
-11.4166666666667	0.00291544569942612
-11.3333333333333	-0.000626292672256432
-11.2500000000000	-0.00359976488899526
-11.1666666666667	-0.00407041318321436
-11.0833333333333	-0.00183424448283963
-11	0.00151668869534137
-10.9166666666667	0.00372560615042266
-10.8333333333333	0.00338121969714776
-10.7500000000000	0.000817682154594408
-10.6666666666667	-0.00218015927626302
-10.5833333333333	-0.00361705808929290
-10.5000000000000	-0.00260364136233486
-10.4166666666667	9.24821680392566e-05
-10.3333333333333	0.00262285755132871
-10.2500000000000	0.00332102508858366
-10.1666666666667	0.00179468966552941
-10.0833333333333	-0.000860800936115594
-10	-0.00284926323986494
-9.91666666666667	-0.00287965499301914
-9.83333333333333	-0.00100242345054545
-9.75000000000000	0.00147094561977677
-9.66666666666667	0.00288478046497909
-9.58333333333333	0.00234078693538130
-9.50000000000000	0.000268592417328254
-9.41666666666667	-0.00190986298705525
-9.33333333333333	-0.00275249058633851
-9.25000000000000	-0.00174697672244171
-9.16666666666667	0.000378977602140703
-9.08333333333333	0.00218482745058655
-9	0.00248935374598511
-8.91666666666667	0.00114150683973784
-8.83333333333333	-0.000914228074603527
-8.75000000000000	-0.00230051670295907
-8.66666666666667	-0.00212601430042873
-8.58333333333333	-0.000556767437206486
-8.50000000000000	0.00132784927443626
-8.41666666666667	0.00227825820562420
-8.33333333333333	0.00169933662128830
-8.25000000000000	2.28828672967552e-05
-8.16666666666667	-0.00161421671422749
-8.08333333333333	-0.00213852578297524
-8	-0.00124239665840417
-7.91666666666667	0.000438930086190216
-7.83333333333333	0.00177587435239399
-7.75000000000000	0.00190535271386244
-7.66666666666667	0.000782157786856261
-7.58333333333333	-0.000815664432940810
-7.50000000000000	-0.00182461045405713
-7.41666666666667	-0.00160817609815443
-7.33333333333333	-0.000347181978373187
-7.25000000000000	0.00109767390902293
-7.16666666666667	0.00177492996352202
-7.08333333333333	0.00127124562474993
-7	-4.38070180351769e-05
-6.91666666666667	-0.00128306630466756
-6.83333333333333	-0.00164121446805313
-6.75000000000000	-0.000916790261299519
-6.66666666666667	0.000377895114632775
-6.58333333333333	0.00137786693280856
-6.50000000000000	0.00144075143711469
-6.41666666666667	0.000565098985861100
-6.33333333333333	-0.000646306424232626
-6.25000000000000	-0.00139198396316420
-6.16666666666667	-0.00120296139139809
-6.08333333333333	-0.000241882678047030
-6	0.000838279564321188
-5.91666666666667	0.00133015654519735
-5.83333333333333	0.000937705699477053
-5.75000000000000	-4.75924777174428e-05
-5.66666666666667	-0.000960911122730242
-5.58333333333333	-0.00121155837653323
-5.50000000000000	-0.000662756162869754
-5.41666666666667	0.000292339652848762
-5.33333333333333	0.00101784977793814
-5.25000000000000	0.00105187661419986
-5.16666666666667	0.000400911357835647
-5.08333333333333	-0.000480062114253464
-5	-0.00101022427036987
-4.91666666666667	-0.000860246616476946
-4.83333333333333	-0.000157012189132336
-4.75000000000000	0.000615972276807698
-4.66666666666667	0.000953746570486174
-4.58333333333333	0.000656121613184979
-4.50000000000000	-5.49388233753101e-05
-4.41666666666667	-0.000696731485986521
-4.33333333333333	-0.000855334461007983
-4.25000000000000	-0.000449534859639211
-4.16666666666667	0.000230642255967307
-4.08333333333333	0.000728370352658561
-4	0.000728113204372092
-3.91666666666667	0.000253139132759329
-3.83333333333333	-0.000364452213574531
-3.75000000000000	-0.000714870333112106
-3.66666666666667	-0.000581555576713458
-3.58333333333333	-7.41301407033695e-05
-3.50000000000000	0.000457925845749255
-3.41666666666667	0.000665725171641416
-3.33333333333333	0.000427927178441564
-3.25000000000000	-7.91016366365716e-05
-3.16666666666667	-0.000510477988914688
-3.08333333333333	-0.000587264465340389
-3	-0.000274938753787651
-2.91666666666667	0.000203758769711635
-2.83333333333333	0.000526352944293784
-2.75000000000000	0.000488870445810966
-2.66666666666667	0.000131296247259538
-2.58333333333333	-0.000296916460837664
-2.50000000000000	-0.000510252945682692
-2.41666666666667	-0.000378721066628012
-2.33333333333333	-3.02008424114349e-06
-2.25000000000000	0.000358705159835610
-2.16666666666667	0.000467589327468106
-2.08333333333333	0.000264194502418266
-2	-0.000105629338866495
-1.91666666666667	-0.000390501721010251
-1.83333333333333	-0.000405791648871002
-1.75000000000000	-0.000152902753504135
-1.66666666666667	0.000191267861164490
-1.58333333333333	0.000395644120176948
-1.50000000000000	0.000330058898287366
-1.41666666666667	4.91757259314424e-05
-1.33333333333333	-0.000253642256563032
-1.25000000000000	-0.000377647319732985
-1.16666666666667	-0.000246799922707873
-1.08333333333333	4.18142278909265e-05
-1	0.000292470199111725
-0.916666666666668	0.000340694288439502
-0.833333333333332	0.000162048338954867
-0.750000000000000	-0.000117125782854230
-0.666666666666668	-0.000309301147028235
-0.583333333333332	-0.000290330658208951
-0.500000000000000	-8.02151917451762e-05
-0.416666666666668	0.000175569154197379
-0.333333333333332	0.000306992194202236
-0.250000000000000	0.000231344099878070
-0.166666666666668	5.63342240340969e-06
-0.0833333333333322	-0.000216069025103619
0	-0.000288167073912997
0.0833333333333322	-0.000167715744823766
0.166666666666668	5.90117603486766e-05
0.250000000000000	0.000239451797182783
0.333333333333332	0.000256236515999845
0.416666666666668	0.000104126037746766
0.500000000000000	-0.000111622952552909
0.583333333333332	-0.000247017881778888
0.666666666666668	-0.000215927558603482
0.750000000000000	-4.39861077198750e-05
0.833333333333332	0.000150974091746515
0.916666666666668	0.000240507116607214
1	0.000169570832145003
1.08333333333333	-1.01930813549112e-05
1.16666666666667	-0.000177272049619638
1.25000000000000	-0.000222717391344157
1.33333333333333	-0.000120974441104918
1.41666666666667	5.64272141589593e-05
1.50000000000000	0.000190939050413585
1.58333333333333	0.000196037176888404
1.66666666666667	7.31866083140225e-05
1.75000000000000	-9.31689018454994e-05
1.83333333333333	-0.000192827808509250
1.91666666666667	-0.000163405104390429
1.99999999999977	-2.86387651225623e-05
2.00000000004001	-2.86386683494878e-05
2.00000002602947	-2.85772521722422e-05
2.00000569608974	-1.52347160228922e-05
2.00035094903591	0.000614073757305019
2.00102483577876	0.00110025188889085
2.00234788775732	0.00113166402797949
2.00513549987733	0.000584316107012442
2.00848366347373	-0.000535611269818410
2.01183182707013	-0.00212586003915268
2.01517999066653	-0.00390479491637801
2.01911779650923	-0.00613387188624622
2.02320301291350	-0.00891491679352192
2.02728822931777	-0.0121963279242022
2.03137344572204	-0.0156131569050000
2.03525203900541	-0.0188778382957924
2.04004880318562	-0.0230062458906876
2.04484556736583	-0.0269730927389246
2.05000000000000	-0.0308009514427902
2.05658510645003	-0.0351611899774379
2.06317021290006	-0.0387964959740624
2.06946555526901	-0.0417648815739721
2.07679557105854	-0.0449138879999783
2.08508339990730	-0.0484569482018237
2.09383373277711	-0.0525821494557718
2.10459955228746	-0.0582492967929015
2.11609843300611	-0.0643904837697655
2.12600878368131	-0.0690789531682469
2.13986340470661	-0.0743654729935578
2.15170744116737	-0.0782826856245520
2.17086330866849	-0.0849344999723908
2.19030416387960	-0.0916614609910788
2.20731629207270	-0.0964176645220839
2.23113546724239	-0.102076456985109
2.25731567449823	-0.108008742559100
2.28333333333333	-0.112656439813344
2.32494304638300	-0.118569479426760
2.36666666666667	-0.122736187986958
2.40284705264780	-0.125310220694560
2.41769751431062	-0.126088217294859
2.42429493923199	-0.126387188047787
2.45150000000000	-0.127470750244000
2.47156094736835	-0.128116890377385
2.51666666666667	-0.129192548714827
2.60000000000000	-0.130829571487544
2.61666666666667	-0.131204262436769
2.64647988859641	-0.131937886776865
2.67392029176344	-0.132695394304529
2.70000000000000	-0.133480306964801
2.72918821747335	-0.134402633735360
2.75560233306629	-0.135249162231808
2.78333333333333	-0.136107678405982
2.81192252544041	-0.136914032056772
2.84062495527088	-0.137597239770550
2.86666666666667	-0.138070221580790
2.90876948988959	-0.138484636151110
2.95000000000000	-0.138412833314262
2.99426508476191	-0.137809821765824
3.03333333333333	-0.136889120242320
3.07682259011198	-0.135571296323635
3.11666666666667	-0.134246604444437
3.16423413114750	-0.132738846269400
3.20000000000000	-0.131797697821485
3.26666666666667	-0.130734336371964
3.35000000000000	-0.130878359761017
3.43333333333333	-0.132176080670728
3.51666666666667	-0.133430840750273
3.60000000000000	-0.133457457600414
3.68333333333333	-0.131800412675020
3.76666666666667	-0.128996068336702
3.85000000000000	-0.126242924814629
3.93333333333333	-0.124693800021672
4.01666666666667	-0.124743633889968
4.10000000000000	-0.125803963778418
4.18333333333333	-0.126665671670695
4.26666666666667	-0.126204568142516
4.35000000000000	-0.124061301276228
4.43333333333333	-0.120861867893385
4.51666666666667	-0.117816290607925
4.60000000000000	-0.115998843334829
4.68333333333333	-0.115732687040475
4.76666666666667	-0.116359785405162
4.85000000000000	-0.116688405740038
4.93333333333333	-0.115699166062933
5.01666666666667	-0.113141174591064
5.10000000000000	-0.109732396602792
5.18333333333333	-0.106698710198004
5.26666666666667	-0.105052320920883
5.35000000000000	-0.105001494412727
5.43333333333333	-0.105829308549305
5.51666666666667	-0.106342840638045
5.60000000000000	-0.105560129785100
5.68333333333333	-0.103344598684990
5.76666666666667	-0.100416024257035
5.85000000000000	-0.0979601203479580
5.93333333333333	-0.0968652433038895
6.01666666666667	-0.0972113092554433
6.10000000000000	-0.0981873976511727
6.18333333333333	-0.0986060931454764
6.26666666666667	-0.0975382302412125
6.35000000000000	-0.0949411648024491
6.43333333333333	-0.0916014406245045
6.51666666666667	-0.0887289747373537
6.60000000000000	-0.0871545073030990
6.68333333333333	-0.0869471090668640
6.76666666666667	-0.0872893448336894
6.85000000000000	-0.0870462946827655
6.93333333333333	-0.0854651740880038
7	-0.0832321430065004
7.06666666666666	-0.0806173598190791
7.15000000000000	-0.0776720403527214
7.23333333333333	-0.0760477810874128
7.31666666666666	-0.0759889037266987
7.40000000000000	-0.0768768239902987
7.48333333333333	-0.0775756283992300
7.56666666666666	-0.0770706317644978
7.65000000000000	-0.0750855410840764
7.73333333333333	-0.0721992231525850
7.81666666666666	-0.0695185558858737
7.90000000000000	-0.0679372108088702
7.98333333333333	-0.0676377911113236
8.06666666666666	-0.0679974086277761
8.15000000000000	-0.0679122552012153
8.23333333333333	-0.0665406547126956
8.31666666666666	-0.0637878398215317
8.40000000000000	-0.0603845934041377
8.48333333333333	-0.0574882054017024
8.56666666666666	-0.0559928556804499
8.65000000000000	-0.0560038061536980
8.73333333333333	-0.0568052440382879
8.81666666666666	-0.0572822963220852
8.90000000000000	-0.0565463373265021
8.98333333333333	-0.0544799175034283
9.06666666666666	-0.0517759836346622
9.15000000000000	-0.0494528838991679
9.23333333333333	-0.0482788856985354
9.31666666666666	-0.0482703199421706
9.40000000000000	-0.0486779393644389
9.48333333333333	-0.0484358616986033
9.56666666666666	-0.0468498814403531
9.65000000000000	-0.0439838951070303
9.73333333333333	-0.0406827446632847
9.81666666666666	-0.0380615642863558
9.90000000000000	-0.0369019245751404
9.98333333333333	-0.0371434908560227
10.0666666666667	-0.0379910753390108
10.1500000000000	-0.0383411901773539
10.2333333333333	-0.0374607207352690
10.3166666666667	-0.0353539756134441
10.4000000000000	-0.0327746517170680
10.4833333333333	-0.0307192256095324
10.5666666666667	-0.0298211319973629
10.6500000000000	-0.0299433354854535
10.7333333333333	-0.0302826868838173
10.8166666666667	-0.0298670473250050
10.9000000000000	-0.0281152390181526
10.9833333333333	-0.0252845701153693
11.0666666666667	-0.0222395998609177
11.1500000000000	-0.0200552749605731
11.2333333333333	-0.0193572347227437
11.3166666666667	-0.0199288181845911
11.4000000000000	-0.0208916124661355
11.4833333333333	-0.0211853573009376
11.5666666666667	-0.0201893046528278
11.6500000000000	-0.0180397779942348
11.7333333333333	-0.0155411600023705
11.8166666666667	-0.0136791280050583
11.9000000000000	-0.0129551019891248
11.9833333333333	-0.0131463630790911
12.0666666666667	-0.0134218350633615
12.1500000000000	-0.0128763141954033
12.2333333333333	-0.0110893657669827
12.3166666666667	-0.00840829129957285
12.4000000000000	-0.00574460523016655
12.4833333333333	-0.00406977412751142
12.5666666666667	-0.00385605190162678
12.6500000000000	-0.00474074447060114
12.7333333333333	-0.00579084744628858
12.8166666666667	-0.00600245713711013
12.9000000000000	-0.00486694633518690
12.9833333333333	-0.00266461028394417
13.0666666666667	-0.000256661751748298
13.0833333333333	0.000154501308497087
13.1047975937997	0.000471802065571773
13.1333333333333	0.000783223234152538
13.1762356722511	0.00117994726389227
13.2500000000000	0.00125727236223543
13.3333333333333	0.000719093358790171
13.4166666666667	0.000320403688857136
13.5000000000000	0.000972497832106833
13.5833333333333	0.00312252754663353
13.6666666666667	0.00644598883086180
13.7500000000000	0.0100127102552164
13.8333333333333	0.0127858971621558
13.9166666666667	0.0141968421914942
14	0.0144841584685230
14.0833333333333	0.0144381775565515
14.1666666666667	0.0150461101988594
14.2500000000000	0.0168785696155789
14.3333333333333	0.0198191850958512
14.4166666666667	0.0232231472031256
14.5000000000000	0.0262701674737440
14.5833333333333	0.0284455815325285
14.6666666666667	0.0298635733799073
14.7500000000000	0.0310903646741290
14.8333333333333	0.0327845401175131
14.9166666666667	0.0352875598112521
15	0.0383965135813001
15.0833333333333	0.0414626319222792
15.1666666666667	0.0437644324865525
15.2500000000000	0.0449368551089320
15.3333333333333	0.0451251748202566
15.4166666666667	0.0449534330643057
15.5000000000000	0.0451314071656408
15.5833333333333	0.0461010479960977
15.6666666666667	0.0478131920884963
15.7500000000000	0.0498208202089093
15.8333333333333	0.0515466566681248
15.9166666666667	0.0526620392637036
16	0.0532394078398631
16.0833333333333	0.0536848030559924
16.1666666666667	0.0544827502758984
16.2500000000000	0.0558921010882704
16.3333333333333	0.0577506072496747
16.4166666666667	0.0595833608818588
16.5000000000000	0.0608625603933132
16.5833333333333	0.0612659773149488
16.6666666666667	0.0608903684519312
16.7500000000000	0.0601395489171839
16.8333333333333	0.0595068528210303
16.9166666666667	0.0593207191487258
17	0.0595659055098231
17.0833333333333	0.0599450335490927
17.1666666666667	0.0600826852973953
17.2500000000000	0.0597830067757729
17.3333333333333	0.0591253443313950
17.4166666666667	0.0584574743724216
17.5000000000000	0.0581622844673109
17.5833333333333	0.0584566031602546
17.6666666666667	0.0592454388533003
17.7500000000000	0.0602078822672281
17.8333333333333	0.0609209388704788
17.9166666666667	0.0611449759606377
18	0.0608667028147060
18.0833333333333	0.0603344821136147
18.1666666666667	0.0598408752272392
18.2500000000000	0.0595842228115026
18.3333333333333	0.0595096092870871
18.4166666666667	0.0593880121739749
18.5000000000000	0.0589304399974236
18.5833333333333	0.0579791222253177
18.6666666666667	0.0566091138311826
18.7500000000000	0.0550759240733370
18.8333333333333	0.0537162841888827
18.9166666666667	0.0527243819940158
19	0.0521150216661874
19.0833333333333	0.0517099322821161
19.1666666666667	0.0512626964249635
19.2500000000000	0.0506332629408193
19.3333333333333	0.0498379747227008
19.4166666666667	0.0490604972529938
19.5000000000000	0.0485252539724822
19.5833333333333	0.0483527711815987
19.6666666666667	0.0485080394121919
19.7500000000000	0.0487733706704321
19.8333333333333	0.0489065385946946
19.9166666666667	0.0487371441431337
20	0.0482481411596212
20.0833333333333	0.0475851262873740
20.1666666666667	0.0469179161758882
20.2500000000000	0.0463742891103423
20.3333333333333	0.0459406165614246
20.4166666666667	0.0454634173370895
20.5000000000000	0.0447719400869737
20.5833333333333	0.0437632717814055
20.6666666666667	0.0424570300470839
20.7500000000000	0.0410146495970906
20.8333333333333	0.0396272454200392
20.9166666666667	0.0384370874490306
21	0.0374648824069991
21.0833333333333	0.0366118981453136
21.1666666666667	0.0357421519648946
21.2500000000000	0.0347767882289068
21.3333333333333	0.0337267781490429
21.4166666666667	0.0327189874163211
21.5000000000000	0.0319057914797514
21.5833333333333	0.0313777719699529
21.6666666666667	0.0311269223159380
21.7500000000000	0.0310474690542757
21.8333333333333	0.0309848892160341
21.9166666666667	0.0308345964910966
22	0.0305812182838508
22.0833333333333	0.0302871896395064
22.1666666666667	0.0300561657109504
22.2500000000000	0.0299539148592582
22.3333333333333	0.0299516712791018
22.4166666666667	0.0299582674720588
22.5000000000000	0.0298465768298431
22.5833333333333	0.0295152743406723
22.6666666666667	0.0289656486050878
22.7500000000000	0.0282667139920615
22.8333333333333	0.0275127908977383
22.9166666666667	0.0267910665626139
23	0.0261099719897152
23.0833333333333	0.0254050978472563
23.1666666666667	0.0246025932467897
23.2500000000000	0.0236486592033827
23.3333333333333	0.0225504501001160
23.4166666666667	0.0213948240970403
23.5000000000000	0.0202905623690476
23.5833333333333	0.0193119639923300
23.6666666666667	0.0184823150629992
23.7500000000000	0.0177703877999927
23.8333333333333	0.0171008394072433
23.9166666666667	0.0164231884101520
24	0.0157503000081216
24.0833333333333	0.0151314504192354
24.1666666666667	0.0146384885162517
24.2500000000000	0.0143323930183938
24.3333333333333	0.0142157265777407
24.4166666666667	0.0142294400872849
24.5000000000000	0.0142953157065745
24.5833333333333	0.0143533199585950
24.6666666666667	0.0143765098664972
24.7500000000000	0.0143924764007117
24.8333333333333	0.0144515138370006
24.9166666666667	0.0145775890858766
25	0.0147604020933198
25.0833333333333	0.0149512908225007
25.1666666666667	0.0150771286066356
25.2500000000000	0.0150791329921274
25.3333333333333	0.0149390715768149
25.4166666666667	0.0146894540114500
25.5000000000000	0.0143749454115674
25.5833333333333	0.0140320775809816
25.6666666666667	0.0136725068378946
25.7500000000000	0.0132699195192839
25.8333333333333	0.0127786248815246
25.9166666666667	0.0121644843953827
26	0.0114383966488704
26.0833333333333	0.0106414977966480
26.1666666666667	0.00982633233963620
26.2500000000000	0.00904539280080688
26.3333333333333	0.00832405114959581
26.4166666666667	0.00764687418631492
26.5000000000000	0.00698673219665284
26.5833333333333	0.00633796133555352
26.6666666666667	0.00568882262707417
26.7500000000000	0.00508198987042288
26.8333333333333	0.00456163722350073
26.9166666666667	0.00417151829916108
27	0.00391667752140426
27.0833333333333	0.00377919683544064
27.1666666666667	0.00372804873159635
27.2500000000000	0.00373096843241026
27.3333333333333	0.00376817730593232
27.4166666666667	0.00385802893166057
27.5000000000000	0.00402354186822750
27.5833333333333	0.00427455960886536
27.6666666666667	0.00460114912867214
27.7500000000000	0.00497798850683715
27.8333333333333	0.00536070437120139
27.9166666666667	0.00570183408328895
28	0.00598478620497932
28.0833333333333	0.00621462816817191
28.1666666666667	0.00640251281787951
28.2500000000000	0.00655953026701425
28.3333333333333	0.00668313340177945
28.4166666666667	0.00675540030522594
28.5000000000000	0.00673890714037155
28.5833333333333	0.00661405623148833
28.6666666666667	0.00637921343995081
28.7500000000000	0.00604796454831779
28.8333333333333	0.00564594839212342
28.9166666666667	0.00519768497430281
29	0.00471923988561813
29.0833333333333	0.00421161686950166
29.1666666666667	0.00366206387789990
29.2500000000000	0.00306702101129681
29.3333333333333	0.00243912972153922
29.4166666666667	0.00179959932509885
29.5000000000000	0.00118494490587596
29.5833333333333	0.000617105797142607
29.6666666666667	0.000122636686397456
29.7500000000000	-0.000296393398063185
29.8333333333333	-0.000657041634801764
29.9166666666667	-0.000957066292563975
30	-0.00119564302609114
30.0833333333333	-0.00136638564332043
30.1666666666667	-0.00144484479483321
30.2500000000000	-0.00141624756631073
30.3333333333333	-0.00128215151791252
30.4166666666667	-0.00106107867792331
30.5000000000000	-0.000768586922004083
30.5833333333333	-0.000426968685682371
30.6666666666667	-6.06838593994680e-05
30.7500000000000	0.000329701759379065
30.8333333333333	0.000745642631908882
30.9166666666667	0.00118004368274092
31	0.00162209890089428
31.0833333333333	0.00205615144258019
31.1666666666667	0.00245664135813751
31.2500000000000	0.00279615815531373
31.3333333333333	0.00305645171318868
31.4166666666667	0.00324044449189347
31.5000000000000	0.00335144713729507
31.5833333333333	0.00339126646624765
31.6666666666667	0.00336311642113545
31.7500000000000	0.00326494393448350
31.8333333333333	0.00308352438016350
31.9166666666667	0.00281437261542048
32	0.00246357739560566
32.0833333333333	0.00204256845930848
32.1666666666667	0.00156583371312228
32.2500000000000	0.00105900808120675
32.3333333333333	0.000540641244799618
32.4166666666667	1.71014471444225e-05
32.5000000000000	-0.000507137633041083
32.5833333333333	-0.00102513045295667
32.6666666666667	-0.00152293764188321
32.7500000000000	-0.00199036699743789
32.8333333333333	-0.00240679261885765
32.9166666666667	-0.00274878993376926
33	-0.00300504045886027
33.0833333333333	-0.00317772424999441
33.1666666666667	-0.00326320454199352
33.2500000000000	-0.00326570283941652
33.3333333333333	-0.00319220548553013
33.4166666666667	-0.00304575968434401
33.5000000000000	-0.00281909851281619
33.5833333333333	-0.00251189070086368
33.6666666666667	-0.00213734775675279
33.7500000000000	-0.00170751876223875
33.8333333333333	-0.00123711992507181
33.9166666666667	-0.000747802834208508
34	-0.000260960275300914
34.0833333333333	0.000212481734718884
34.1666666666667	0.000667751613406862
34.2500000000000	0.00109391900914029
34.3333333333333	0.00147648848229999
34.4166666666667	0.00180761210268294
34.5000000000000	0.00207414984815507
34.5833333333333	0.00225875699897421
34.6666666666667	0.00235264488927645
34.7500000000000	0.00236881616691301
34.8333333333333	0.00229616040652702
34.9166666666667	0.00214252307904912
35	0.00190943511937066
35.0833333333333	0.00161113652020047
35.1666666666667	0.00125224522276504
35.2500000000000	0.000829088390054186
35.3333333333333	0.000358911985051009
35.4166666666667	-0.000141799425834762
35.5000000000000	-0.000660992031746848
35.5833333333333	-0.00117956692461304
35.6666666666667	-0.00167700998400955
35.7500000000000	-0.00214153895144437
35.8333333333333	-0.00257051357420419
35.9166666666667	-0.00294850847733238
36	-0.00326489117368211
36.0833333333333	-0.00351253869103698
36.1666666666667	-0.00368400697885028
36.2500000000000	-0.00376528796609257
36.3333333333333	-0.00375110628257840
36.4166666666667	-0.00364849442886637
36.5000000000000	-0.00346558527182471
36.5833333333333	-0.00320365239596845
36.6666666666667	-0.00287107568792474
36.7500000000000	-0.00248702136279804
36.8333333333333	-0.00205209144260804
36.9166666666667	-0.00157501228123671
37	-0.00107163972472193
37.0833333333333	-0.000561470312827494
37.1666666666667	-5.67352092172173e-05
37.2500000000000	0.000426415941817326
37.3333333333333	0.000868065517189220
37.4166666666667	0.00125605421837637
37.5000000000000	0.00158575063788516
37.5833333333333	0.00184890509003540
37.6666666666667	0.00203489870602865
37.7500000000000	0.00214133257700752
37.8333333333333	0.00216576922304132
37.9166666666667	0.00210456178479022
38	0.00194962835020932
38.0833333333333	0.00171499362415452
38.1666666666667	0.00141016375163860
38.2500000000000	0.00103943567529907
38.3333333333333	0.000617812675173621
38.4166666666667	0.000159641727447248
38.5000000000000	-0.000324038577461496
38.5833333333333	-0.000828250784952866
38.6666666666667	-0.00133081251682085
38.7500000000000	-0.00181874910772202
38.8333333333333	-0.00227903942002015
38.9166666666667	-0.00269572827616296
39	-0.00305447668164971
39.0833333333333	-0.00334182816691686
39.1666666666667	-0.00355595250350149
39.2500000000000	-0.00369142136777415
39.3333333333333	-0.00373933887460043
39.4166666666667	-0.00369953159284308
39.5000000000000	-0.00357730879020051
39.5833333333333	-0.00337124562191731
39.6666666666667	-0.00308226813474745
39.7500000000000	-0.00272455118301187
39.8333333333333	-0.00231016139429852
39.9166666666667	-0.00184816113338451
40	-0.00135276310496558
40.0833333333333	-0.000845149130474764
40.1666666666667	-0.000335751969392089
40.2500000000000	0.000164534478593729
40.3333333333333	0.000638923118341710
40.4166666666667	0.00107547249526595
40.5000000000000	0.00145455171659804
40.5833333333333	0.00177101336260723
40.6666666666667	0.00200979560885083
40.7500000000000	0.00216574532064410
40.8333333333333	0.00223955754131921
40.9166666666667	0.00222675192351707
41	0.00212498722757499
41.0833333333333	0.00194420694975647
41.1666666666667	0.00168948278335300
41.2500000000000	0.00135811546839741
41.3333333333333	0.000965888611634272
41.4166666666667	0.000527186459401788
41.5000000000000	5.22842596206264e-05
41.5833333333333	-0.000447266275521339
41.6666666666667	-0.000949997585323821
41.7500000000000	-0.00144209647541407
41.8333333333333	-0.00191474257864980
41.9166666666667	-0.00235188175840134
42	-0.00273702382264274
42.0833333333333	-0.00306541294442988
42.1666666666667	-0.00332357627351341
42.2500000000000	-0.00349864999834232
42.3333333333333	-0.00358396948821747
42.4166666666667	-0.00358736090285986
42.5000000000000	-0.00350072856203639
42.5833333333333	-0.00332626599034922
42.6666666666667	-0.00306791769958712
42.7500000000000	-0.00274359308454034
42.8333333333333	-0.00235486847954887
42.9166666666667	-0.00191011801612221
43	-0.00142654902229686
43.0833333333333	-0.000921228850705190
43.1666666666667	-0.000403434469801790
43.2500000000000	0.000109415676108905
43.3333333333333	0.000595963989270015
43.4166666666667	0.00104427782075779
43.5000000000000	0.00144592711585037
43.5833333333333	0.00178758211367223
43.6666666666667	0.00205636743065031
43.7500000000000	0.00224645026342935
43.8333333333333	0.00235543295971428
43.9166666666667	0.00237630204360626
44	0.00230500412462127
44.0833333333333	0.00214973282329180
44.1666666666667	0.00191691974041264
44.2500000000000	0.00160588196504892
44.3333333333333	0.00123158295217747
44.4166666666667	0.000807352148911106
44.5000000000000	0.000344612343622102
44.5833333333333	-0.000149081643920455
44.6666666666667	-0.000651754870737466
44.7500000000000	-0.00115069767752406
44.8333333333333	-0.00163128741453134
44.9166666666667	-0.00208157573746929
45	-0.00248591676289537
45.0833333333333	-0.00282784613308256
45.1666666666667	-0.00310387038991307
45.2500000000000	-0.00330284766628647
45.3333333333333	-0.00341424221249826
45.4166666666667	-0.00343638950796503
45.5000000000000	-0.00337320842878709
45.5833333333333	-0.00322310522742672
45.6666666666667	-0.00298613448139206
45.7500000000000	-0.00267676087483584
45.8333333333333	-0.00230105140933221
45.9166666666667	-0.00186757736094535
46	-0.00139075091111190
46.0833333333333	-0.000890832961554607
46.1666666666667	-0.000376770220645454
46.2500000000000	0.000137294752843752
46.3333333333333	0.000629805446002044
46.4166666666667	0.00108966353094234
46.5000000000000	0.00150381773081078
46.5833333333333	0.00185416707515569
46.6666666666667	0.00213533320741149
46.7500000000000	0.00234100545185104
46.8333333333333	0.00246276717414061
46.9166666666667	0.00249257264316905
47	0.00243745330152334
47.0833333333333	0.00229938757058966
47.1666666666667	0.00207861532253958
47.2500000000000	0.00177816568739407
47.3333333333333	0.00141318943564549
47.4166666666667	0.000996242302338948
47.5000000000000	0.000534054766942559
47.5833333333333	4.17811062304921e-05
47.6666666666667	-0.000460918375185077
47.7500000000000	-0.000961994733521652
47.8333333333333	-0.00144915739397187
47.9166666666667	-0.00190341327977117
48	-0.00231167229673529
48.0833333333333	-0.00266634033076134
48.1666666666667	-0.00295231382497532
48.2500000000000	-0.00315719241711020
48.3333333333333	-0.00327804189524184
48.4166666666667	-0.00331466017035164
48.5000000000000	-0.00325893008052434
48.5833333333333	-0.00311209661527559
48.6666666666667	-0.00288442428924513
48.7500000000000	-0.00258177120240608
48.8333333333333	-0.00220840618310808
48.9166666666667	-0.00177522943581321
49	-0.00130606488764059
49.0833333333333	-0.000805887116880004
49.1666666666667	-0.000288904681434658
49.2500000000000	0.000223694158509999
49.3333333333333	0.000714800945237678
49.4166666666667	0.00117515171834246
49.5000000000000	0.00159050416975309
49.5833333333333	0.00194239484632260
49.6666666666667	0.00222635092826750
49.7500000000000	0.00243546167256723
49.8333333333333	0.00255800110738398
49.9166666666667	0.00259080498711101
50	0.00254567661258267
50.0833333333333	0.00240636731396059
50.1666666666667	0.00218231431651005
50.2500000000000	0.00188757610189560
50.3333333333333	0.00153265959116355
50.4166666666667	0.00111082685905574
50.5000000000000	0.000643937398281760
50.5833333333333	0.000151508639376372
50.6666666666667	-0.000351458882413095
50.7500000000000	-0.000860240565480653
50.8333333333333	-0.00135120342446347
50.9166666666667	-0.00180784197641693
51	-0.00221876818575625
51.0833333333333	-0.00257456767843339
51.1666666666667	-0.00285764708028778
51.2500000000000	-0.00306080655968074
51.3333333333333	-0.00318166423754734
51.4166666666667	-0.00321593246799515
51.5000000000000	-0.00315746754845615
51.5833333333333	-0.00301069618673192
51.6666666666667	-0.00277785577965593
51.7500000000000	-0.00247162252824026
51.8333333333333	-0.00209439270290640
51.9166666666667	-0.00166293656675015
52	-0.00119109962796470
52.0833333333333	-0.000688196881789282
52.1666666666667	-0.000173395798403457
52.2500000000000	0.000334320960983234
52.3333333333333	0.000825934339088932
52.4166666666667	0.00128661586028964
52.5000000000000	0.00169379376549959
52.5833333333333	0.00204297375322604
52.6666666666667	0.00232952033111956
52.7500000000000	0.00252948947307226
52.8333333333333	0.00264052586478877
52.9166666666667	0.00266602972467684
53	0.00260599102885200
53.0833333333333	0.00245852976698400
53.1666666666667	0.00222470974698656
53.2500000000000	0.00191824373830987
53.3333333333333	0.00154946672944484
53.4166666666667	0.00112375847649995
53.5000000000000	0.000654599317355254
53.5833333333333	0.000161567069502195
53.6666666666667	-0.000342155465375850
53.7500000000000	-0.000848908237192401
53.8333333333333	-0.00133599346251281
53.9166666666667	-0.00178670807613037
54	-0.00219214454298569
54.0833333333333	-0.00253983953707884
54.1666666666667	-0.00281142832353760
54.2500000000000	-0.00300382144832958
54.3333333333333	-0.00311617231333597
54.4166666666667	-0.00313772284106587
54.5000000000000	-0.00306551404279178
54.5833333333333	-0.00290924969394654
54.6666666666667	-0.00266977985543017
54.7500000000000	-0.00235125244334375
54.8333333333333	-0.00196782299617787
54.9166666666667	-0.00153249317753458
55	-0.00105359739681927
55.0833333333333	-0.000545931753438432
55.1666666666667	-2.94466621970178e-05
55.2500000000000	0.000477303587205198
55.3333333333333	0.000964469940997374
55.4166666666667	0.00141825058342047
55.5000000000000	0.00181646166111239
55.5833333333333	0.00215303713920200
55.6666666666667	0.00242044625660486
55.7500000000000	0.00260858292427457
55.8333333333333	0.00270589268367772
55.9166666666667	0.00271635975353751
56	0.00264124531849042
56.0833333333333	0.00247816373051050
56.1666666666667	0.00223301920646635
56.2500000000000	0.00191735691528393
56.3333333333333	0.00153261850351511
56.4166666666667	0.00109719436671277
56.5000000000000	0.000626013655001782
56.5833333333333	0.000126274318158110
56.6666666666667	-0.000383699542982214
56.7500000000000	-0.000885276410607699
56.8333333333333	-0.00136390060607614
56.9166666666667	-0.00180681454741255
57	-0.00220298944687011
57.0833333333333	-0.00253356355740976
57.1666666666667	-0.00278980247795374
57.2500000000000	-0.00297010624195713
57.3333333333333	-0.00306033208535014
57.4166666666667	-0.00305895685619946
57.5000000000000	-0.00297385065656515
57.5833333333333	-0.00279926948460086
57.6666666666667	-0.00253890958187964
57.7500000000000	-0.00220841927585247
57.8333333333333	-0.00181374931428029
57.9166666666667	-0.00136409573807207
58	-0.000878858453847921
58.0833333333333	-0.000372914582493407
58.1666666666667	0.000142807261234793
58.2500000000000	0.000648871704194364
58.3333333333333	0.00112639416621477
58.4166666666667	0.00156619892751971
58.5000000000000	0.00195602138815759
58.5833333333333	0.00227685929404672
58.6666666666667	0.00252264769458046
58.7500000000000	0.00268945328596022
58.8333333333333	0.00277136059419319
58.9166666666667	0.00275802674060362
59	0.00265803568344471
59.0833333333333	0.00247497565086167
59.1666666666667	0.00221561181541559
59.2500000000000	0.00187754060292953
59.3333333333333	0.00147961305301558
59.4166666666667	0.00103594973398402
59.5000000000000	0.000553918153929799
59.5833333333333	4.94537996328001e-05
59.6666666666667	-0.000457159714041391
59.7500000000000	-0.000953668623828463
59.8333333333333	-0.00142840112596014
59.9166666666667	-0.00185952795321838
60	-0.00224153213384587
60.0833333333333	-0.00255879463582872
60.1666666666667	-0.00279826687052474
60.2500000000000	-0.00295324004575187
60.3333333333333	-0.00302465095342602
60.4166666666667	-0.00300471836546868
60.5000000000000	-0.00289209022495103
60.5833333333333	-0.00269312154350877
60.6666666666667	-0.00241170661210859
60.7500000000000	-0.00206241645380720
60.8333333333333	-0.00164883615129406
60.9166666666667	-0.00118902143786261
61	-0.000697367521626584
61.0833333333333	-0.000183988823003216
61.1666666666667	0.000329959960301113
61.2500000000000	0.000827942154204211
61.3333333333333	0.00129969200027089
61.4166666666667	0.00172925903499603
61.5000000000000	0.00209630996865719
61.5833333333333	0.00239825111701439
61.6666666666667	0.00262668418099024
61.7500000000000	0.00276472283705850
61.8333333333333	0.00281712826668198
61.9166666666667	0.00278328270602011
62	0.00265825217903600
62.0833333333333	0.00244970361654684
62.1666666666667	0.00216724681963046
62.2500000000000	0.00180921661794166
62.3333333333333	0.00139409488932746
62.4166666666667	0.000937169811100253
62.5000000000000	0.000446724502033771
62.5833333333333	-6.25348122710174e-05
62.6666666666667	-0.000570681267020468
62.7500000000000	-0.00106120477231706
62.8333333333333	-0.00152750942101849
62.9166666666667	-0.00194871820476168
63	-0.00230955094507782
63.0833333333333	-0.00260207606312634
63.1666666666667	-0.00282040964605584
63.2500000000000	-0.00294722833776213
63.3333333333333	-0.00297826007192877
63.4166666666667	-0.00293014531578593
63.5000000000000	-0.00279580113313210
63.5833333333333	-0.00257428176236918
63.6666666666667	-0.00227122186438604
63.7500000000000	-0.00190341020539519
63.8333333333333	-0.00147812950128034
63.9166666666667	-0.00100548951820496
64	-0.000507728110429083
64.0833333333333	2.97019504641464e-06
64.1666666666667	0.000513633296324703
64.2500000000000	0.00100706740178461
64.3333333333333	0.00146174129241789
64.4166666666667	0.00186982493702986
64.5000000000000	0.00222036381004403
64.5833333333333	0.00249772017289161
64.6666666666667	0.00269378117340085
64.7500000000000	0.00280690878613639
64.8333333333333	0.00283515870248120
64.9166666666667	0.00277141411067049
65	0.00261713621546375
65.0833333333333	0.00238371600764646
65.1666666666667	0.00207670955043995
65.2500000000000	0.00169851597400057
65.3333333333333	0.00126896407073338
65.4166666666667	0.000802080289509032
65.5000000000000	0.000301914541116050
65.5833333333333	-0.000207569938371796
65.6666666666667	-0.000709848749403605
65.7500000000000	-0.00119571192123137
65.8333333333333	-0.00164630805459137
65.9166666666667	-0.00204429774823732
66	-0.00238781521031567
66.0833333333333	-0.00265699588403058
66.1666666666667	-0.00284227163572025
66.2500000000000	-0.00294635242340237
66.3333333333333	-0.00295943821754531
66.4166666666667	-0.00287915292287132
66.5000000000000	-0.00271076651138739
66.5833333333333	-0.00246294424113963
66.6666666666667	-0.00213789303092094
66.7500000000000	-0.00174467684218244
66.8333333333333	-0.00130074670050215
66.9166666666667	-0.000819234487650824
67	-0.000310650873519997
67.0833333333333	0.000203439666167814
67.1666666666667	0.000709758724951655
67.2500000000000	0.00119063750906508
67.3333333333333	0.00163587174570040
67.4166666666667	0.00202658353523282
67.5000000000000	0.00235047015845692
67.5833333333333	0.00260298421109886
67.6666666666667	0.00277498763232886
67.7500000000000	0.00285422656393454
67.8333333333333	0.00284498366074477
67.9166666666667	0.00274987796851450
68	0.00256716069405743
68.0833333333333	0.00230475137055263
68.1666666666667	0.00197622047439476
68.2500000000000	0.00158135595128630
68.3333333333333	0.00113370471743373
68.4166666666667	0.000649707709550624
68.5000000000000	0.000147738533342146
68.5833333333333	-0.000361937759288408
68.6666666666667	-0.000864867449708211
68.7500000000000	-0.00133967872333508
68.8333333333333	-0.00177284863701174
68.9166666666667	-0.00215253615275439
69	-0.00246968889081684
69.0833333333333	-0.00270804383358341
69.1666666666667	-0.00286469683723489
69.2500000000000	-0.00293507120344672
69.3333333333333	-0.00290254030724597
69.4166666666667	-0.00279134856951036
69.5000000000000	-0.00259698699441078
69.5833333333333	-0.00231821071330282
69.6666666666667	-0.00196604389648128
69.7500000000000	-0.00155833848293367
69.8333333333333	-0.00109928138413930
69.9166666666667	-0.000602884705085819
70	-9.56184653330773e-05

==> figures/data/WT_EMT/data_w_r.txt <==
-30	0.800000000000000
-29.9999935469018	0.800000150656354
-29.9996160114196	0.800008964112186
-29.9991106645873	0.800020730482227
-29.9985141854174	0.800034340372009
-29.9977768171053	0.800049844563479
-29.9970394487931	0.800062407215719
-29.9963450566489	0.800070285405358
-29.9959234900956	0.800072786989771
-29.9951651905766	0.800072877367994
-29.9941684015685	0.800067115176478
-29.9929705532046	0.800060038707249
-29.9916383864022	0.800065933931304
-29.9903062195999	0.800094355815467
-29.9889740527975	0.800140008785543
-29.9874076116338	0.800194464997059
-29.9857826018798	0.800224397766607
-29.9841575921257	0.800211436571249
-29.9833333333333	0.800189004353603
-29.9823908009361	0.800153572004096
-29.9810407929940	0.800093000592701
-29.9800000000000	0.800046115731127
-29.9799998086801	0.800046107520201
-29.9798131389307	0.800038196673067
-29.9787885153688	0.799999140351155
-29.9777748817027	0.799971477625293
-29.9777541608966	0.799971054222373
-29.9777321266764	0.799970611083799
-29.9769402562267	0.799959568834107
-29.9762179387439	0.799958408048927
-29.9747990544591	0.799982336397482
-29.9730666562669	0.800055819235833
-29.9722723240769	0.800103077768782
-29.9722714551155	0.800103133313573
-29.9718212562882	0.800132878355189
-29.9705147854801	0.800227044543886
-29.9692083146719	0.800324108516987
-29.9679018438638	0.800411876483490
-29.9669896475893	0.800460993166880
-29.9666666666667	0.800475133821679
-29.9664983641158	0.800481795805475
-29.9650607364843	0.800518364704622
-29.9635281206245	0.800511063602670
-29.9619955047647	0.800455487935070
-29.9614259536854	0.800424855316107
-29.9613735980869	0.800421831857597
-29.9601153237321	0.800342229542492
-29.9588043425764	0.800256280478359
-29.9574933614207	0.800184180082368
-29.9561823802650	0.800140494185803
-29.9546397121116	0.800138116992855
-29.9530391222086	0.800195802731000
-29.9514385323057	0.800306416849742
-29.9500000000000	0.800434684394068
-29.9496208869106	0.800470489619146
-29.9496127742711	0.800471258167765
-29.9484974440283	0.800574696657458
-29.9469530564146	0.800695777054499
-29.9454086688009	0.800770370696511
-29.9438642811872	0.800786235066776
-29.9423198935734	0.800744159691667
-29.9407755059597	0.800657779881380
-29.9392311183460	0.800550480028944
-29.9376867307323	0.800449500301467
-29.9361423431186	0.800378894979900
-29.9345979555049	0.800353568812186
-29.9329953437300	0.800377552004269
-29.9317698344911	0.800423373065708
-29.9307407469033	0.800472247310233
-29.9293843218174	0.800538370759479
-29.9280278967314	0.800590979533818
-29.9266714716455	0.800615872446855
-29.9253150465596	0.800604455233564
-29.9239586214737	0.800555311448696
-29.9226021963877	0.800474207629929
-29.9212457713018	0.800372651202539
-29.9198893462158	0.800265456098414
-29.9185329211299	0.800167909141420
-29.9171764960440	0.800093181052137
-29.9157447747585	0.800049127948874
-29.9142082882449	0.800046675017392
-29.9126718017314	0.800088035151233
-29.9111353152178	0.800162840643057
-29.9095988287042	0.800254640201499
-29.9080623421906	0.800343816452948
-29.9065258556770	0.800411565126367
-29.9049893691635	0.800444096495349
-29.9034528826499	0.800435896696544
-29.9019163961363	0.800391033998694
-29.9003799096227	0.800322119608062
-29.8999273876800	0.800299797680393
-29.8987597480278	0.800243324068332
-29.8973697008228	0.800187434780073
-29.8959796536178	0.800154833980084
-29.8943310906745	0.800155846990431
-29.8926178987965	0.800203276264414
-29.8909047069186	0.800286131296400
-29.8891915150406	0.800381824362111
-29.8876226196550	0.800457613142186
-29.8862701690077	0.800499148369200
-29.8849177183605	0.800510606011409
-29.8833917703334	0.800485242471495
-29.8821645933312	0.800439202407509
-29.8807036683285	0.800364707938850
-29.8792427433258	0.800283376019631
-29.8777818183232	0.800211317387090
-29.8763208933205	0.800162204173555
-29.8747351513829	0.800144806375152
-29.8729621840430	0.800172081086558
-29.8711892167031	0.800238872391308
-29.8694162493632	0.800324300926431
-29.8680335597314	0.800387142733826
-29.8666666666667	0.800433526298664
-29.8653629598701	0.800455675091316
-29.8638291354623	0.800449908200934
-29.8622377816518	0.800410262666943
-29.8606464278413	0.800347097307386
-29.8590550740308	0.800276762812521
-29.8574637202202	0.800216965106447
-29.8558723664097	0.800182479866532
-29.8542810125992	0.800181795814139
-29.8526896587886	0.800215317366932
-29.8510983049781	0.800275346534287
-29.8497388792283	0.800337139039134
-29.8484332753700	0.800395124376354
-29.8471276715116	0.800442348449187
-29.8458220676533	0.800471363983287
-29.8442537833393	0.800476306998464
-29.8426854990253	0.800448737625235
-29.8411172147113	0.800396157307507
-29.8395489303973	0.800331743554426
-29.8379806460833	0.800271032120883
-29.8364123617693	0.800228210599321
-29.8348440774553	0.800212930622927
-29.8333333333333	0.800227216951761
-29.8317919413094	0.800267525377077
-29.8302505492854	0.800324483466628
-29.8287091572614	0.800385041563505
-29.8271677652375	0.800435451399528
-29.8256263732135	0.800464470560073
-29.8240849811895	0.800465977042592
-29.8225435891656	0.800440302490718
-29.8210021971416	0.800393993149854
-29.8194608051176	0.800338135196755
-29.8179194130937	0.800285705567360
-29.8163387554540	0.800247956125398
-29.8146991993908	0.800235212046015
-29.8130596433277	0.800252335601725
-29.8114200872645	0.800294899515920
-29.8097805312013	0.800352098710669
-29.8081409751381	0.800409464629937
-29.8065014190749	0.800452606765783
-29.8048618630117	0.800470988147194
-29.8032223069485	0.800460647822331
-29.8015827508853	0.800425086069412
-29.8000000000000	0.800376035615718
-29.7986444698261	0.800331796889397
-29.7972889396522	0.800293834721704
-29.7959334094783	0.800268790738850
-29.7945778793043	0.800260958225470
-29.7932223491304	0.800271597349266
-29.7918668189565	0.800298757848989
-29.7905112887826	0.800337628085416
-29.7891557586087	0.800381370164303
-29.7878002284348	0.800422327662226
-29.7863324810342	0.800455349666289
-29.7846964077936	0.800470685724032
-29.7833333333333	0.800463770589447
-29.7819779366370	0.800440658672690
-29.7806225399406	0.800405767859173
-29.7792671432442	0.800365480913910
-29.7779117465478	0.800327002169254
-29.7765563498514	0.800297096856567
-29.7752009531550	0.800280944996455
-29.7738455564587	0.800281289810441
-29.7724901597623	0.800298002245793
-29.7711347630659	0.800328119282251
-29.7697793663695	0.800366354464715
-29.7684239696731	0.800406017190242
-29.7670685729768	0.800440200917456
-29.7657596152679	0.800462479549420
-29.7642478629367	0.800470591230132
-29.7627361106054	0.800458635651838
-29.7612243582742	0.800429624273773
-29.7597126059429	0.800390211325049
-29.7582008536116	0.800349171415270
-29.7566891012804	0.800315471609383
-29.7551773489491	0.800296365138531
-29.7536655966179	0.800295891752386
-29.7521538442866	0.800314065274053
-29.7506420919554	0.800346887669614
-29.7495165829527	0.800376667262490
-29.7480342732880	0.800416137995852
-29.7465519636233	0.800448336094006
-29.7450696539586	0.800466615571415
-29.7435873442938	0.800467337130318
-29.7421050346291	0.800450604051332
-29.7406227249644	0.800420174475125
-29.7391404152996	0.800382600835248
-29.7376581056349	0.800345811985533
-29.7360513808603	0.800315665675367
-29.7342580334210	0.800302415715020
-29.7326986598784	0.800311278366791
-29.7311119762412	0.800337602673843
-29.7295252926040	0.800375047332171
-29.7279386089667	0.800414597377559
-29.7263519253295	0.800446747605952
-29.7247652416922	0.800463827566305
-29.7231785580550	0.800461872350624
-29.7215918744178	0.800441544068894
-29.7200051907805	0.800407895794752
-29.7184185071433	0.800369076079681
-29.7168318235060	0.800334333378537
-29.7151677734913	0.800311154510087
-29.7132941570221	0.800308240553276
-29.7114205405529	0.800330313436379
-29.7095469240838	0.800369887853510
-29.7076733076146	0.800413673993197
-29.7057996911454	0.800446992997079
-29.7039260746762	0.800458726272843
-29.7020524582070	0.800445070657772
-29.7001788417378	0.800410706642196
-29.6987364537934	0.800377189763019
-29.6971570210350	0.800341941519418
-29.6953072368917	0.800313149718637
-29.6933898649020	0.800306329900173
-29.6914724929124	0.800324812033142
-29.6895551209227	0.800361882124173
-29.6876377489331	0.800404402930852
-29.6857203769434	0.800437336459444
-29.6838030049537	0.800449050547347
-29.6822333838060	0.800439686582710
-29.6804001345938	0.800410237687794
-29.6785668853815	0.800369962595274
-29.6767336361693	0.800331506539235
-29.6749003869570	0.800306744480184
-29.6730671377448	0.800303105810452
-29.6712338885326	0.800321340112719
-29.6694006393203	0.800355312377163
-29.6675673901081	0.800393900256700
-29.6658703031060	0.800422760217364
-29.6638793942043	0.800437172645324
-29.6618884853026	0.800425658258194
-29.6598975764009	0.800392523472692
-29.6579066674992	0.800350094174991
-29.6559157585975	0.800313934431909
-29.6539248496958	0.800297032291247
-29.6519339407941	0.800305112828829
-29.6500000000000	0.800333591041706
-29.6482939316366	0.800367310080656
-29.6465095921905	0.800400366361657
-29.6444121684140	0.800422870696590
-29.6423147446375	0.800418964941190
-29.6402173208609	0.800390259726164
-29.6381198970844	0.800348637193230
-29.6360224733078	0.800311086536752
-29.6339250495313	0.800292613105293
-29.6321511300885	0.800297351837780
-29.6301807913472	0.800322339484785
-29.6282104526058	0.800358654744040
-29.6262401138645	0.800392605759716
-29.6242697751231	0.800411457513906
-29.6222994363818	0.800408194795864
-29.6203290976404	0.800384093128870
-29.6183587588990	0.800348101775205
-29.6166666666667	0.800317692588961
-29.6145294600176	0.800293023159502
-29.6123922533685	0.800292630228383
-29.6102550467194	0.800316110349558
-29.6081178400703	0.800352913007508
-29.6059806334212	0.800386867555469
-29.6038434267721	0.800403189630380
-29.6017062201230	0.800394934155741
-29.5995761038665	0.800366042993252
-29.5974566231990	0.800329285106241
-29.5953371425315	0.800300076485947
-29.5932176618640	0.800290451587213
-29.5910981811965	0.800304046571030
-29.5889787005290	0.800334729059289
-29.5868592198615	0.800369243855081
-29.5847397391940	0.800392861576002
-29.5829064783580	0.800396666967735
-29.5807722034812	0.800380341162496
-29.5786379286044	0.800349106635305
-29.5765036537276	0.800316680976282
-29.5743693788507	0.800296986657461
-29.5722351039739	0.800298243229243
-29.5701008290971	0.800319627171107
-29.5679665542203	0.800351752306658
-29.5657743114608	0.800381367109894
-29.5635434234462	0.800394490890079
-29.5613125354315	0.800384879848957
-29.5590816474169	0.800357714381069
-29.5568507594022	0.800326286186431
-29.5546198713876	0.800305552110136
-29.5523889833729	0.800305160091221
-29.5501580953583	0.800325133008310
-29.5482912131143	0.800350829795902
-29.5461552295073	0.800378786505009
-29.5440192459002	0.800393956091146
-29.5418832622931	0.800390309299819
-29.5397472786860	0.800370111351902
-29.5376112950789	0.800342719740442
-29.5354753114718	0.800320367416158
-29.5333333333333	0.800312841502732
-29.5311673770691	0.800323666386522
-29.5290014208049	0.800348202029873
-29.5268354645407	0.800375647627031
-29.5246695082765	0.800394100506201
-29.5225035520122	0.800395898337157
-29.5203375957480	0.800380972357000
-29.5181716394838	0.800356689865013
-29.5162108993983	0.800336094552197
-29.5139320630564	0.800324294037851
-29.5116532267145	0.800330868503313
-29.5093743903726	0.800352628413260
-29.5070955540307	0.800379038118199
-29.5048167176889	0.800397478947968
-29.5025378813470	0.800399513489024
-29.5002590450051	0.800384963979629
-29.4983623643090	0.800365739766723
-29.4963153196953	0.800346191803057
-29.4942682750816	0.800335693135814
-29.4922212304679	0.800338498008830
-29.4901741858541	0.800353511443508
-29.4881271412404	0.800374793952931
-29.4860800966267	0.800394001033389
-29.4840330520130	0.800403765634800
-29.4820708310451	0.800401021596911
-29.4799666605648	0.800386654589465
-29.4778624900844	0.800366953905483
-29.4757583196041	0.800350548956532
-29.4736541491238	0.800344483769301
-29.4715499786434	0.800351325903823
-29.4694458081631	0.800368182515075
-29.4673416376827	0.800387995606067
-29.4652530035412	0.800402503448506
-29.4628968983320	0.800405689400007
-29.4605407931228	0.800394083744181
-29.4581846879137	0.800374317693090
-29.4558285827045	0.800357078381567
-29.4534724774953	0.800351468174891
-29.4511163722862	0.800360346888483
-29.4491269576867	0.800375805855499
-29.4469443519033	0.800393886783739
-29.4447617461200	0.800405309214937
-29.4425791403366	0.800405139325539
-29.4403965345533	0.800393760196932
-29.4382139287699	0.800376577455049
-29.4360313229866	0.800361470155864
-29.4338487172032	0.800355214490939
-29.4319484152105	0.800359196223206
-29.4294719038185	0.800374815037336
-29.4269953924265	0.800393451646306
-29.4245188810346	0.800404336774206
-29.4220423696426	0.800401320504618
-29.4195658582506	0.800386312092336
-29.4170893468587	0.800367999394020
-29.4148899642261	0.800357400636159
-29.4123466549030	0.800357988818303
-29.4098033455800	0.800371321620942
-29.4072600362569	0.800388964581755
-29.4047167269339	0.800399988092052
-29.4021734176108	0.800397597548810
-29.4000000000000	0.800385730814246
-29.3976707401139	0.800369062030695
-29.3953414802279	0.800356390253639
-29.3927815839173	0.800354165147675
-29.3898757329701	0.800366850629018
-29.3869698820229	0.800385168637709
-29.3840640310757	0.800394277174679
-29.3814849749768	0.800388262057269
-29.3787996101107	0.800371488052936
-29.3763777335079	0.800355916793003
-29.3739558569050	0.800348265343781
-29.3709264862081	0.800354689497262
-29.3678971155111	0.800372079505998
-29.3647929425515	0.800385001579902
-29.3616700690261	0.800380800722989
-29.3585471955008	0.800362189235235
-29.3554243219755	0.800344509283418
-29.3523014484502	0.800341981648599
-29.3494151399155	0.800354037719608
-29.3464908394928	0.800369699529013
-29.3435665390700	0.800375622827465
-29.3406422386473	0.800366277553448
-29.3377179382246	0.800348059763143
-29.3347936378019	0.800334115684108
-29.3320191100082	0.800333699009671
-29.3287335516953	0.800347776540309
-29.3254479933824	0.800362663338973
-29.3221624350696	0.800362525852195
-29.3188768767567	0.800346213938485
-29.3161008032780	0.800330285747128
-29.3132714863347	0.800323292033886
-29.3104421693913	0.800329526935650
-29.3076128524480	0.800343297546125
-29.3047835355046	0.800353508352446
-29.3019542185613	0.800351822870092
-29.2993414224369	0.800339962735800
-29.2960485346212	0.800321907646257
-29.2927556468056	0.800315317632567
-29.2894627589900	0.800324962843045
-29.2861698711744	0.800339998026729
-29.2833333333333	0.800344978819645
-29.2801916979297	0.800336357193452
-29.2770500625261	0.800319838565294
-29.2739084271225	0.800309144293759
-29.2707667917189	0.800312627234043
-29.2676251563153	0.800326051560391
-29.2648479452674	0.800335889363627
-29.2618167429352	0.800335384822685
-29.2587855406031	0.800323334031816
-29.2557543382709	0.800309278237097
-29.2527231359388	0.800304241073097
-29.2500000000000	0.800310441887929
-29.2466501897788	0.800324614257829
-29.2433003795576	0.800331902418853
-29.2399505693365	0.800324696066624
-29.2366007591153	0.800309991550849
-29.2333333333333	0.800302109823055
-29.2303954453083	0.800306577819252
-29.2274575572832	0.800318183184426
-29.2245196692581	0.800327569242762
-29.2215817812331	0.800327348528495
-29.2182820436081	0.800316351139303
-29.2153593734183	0.800305631582089
-29.2120911402973	0.800302990300908
-29.2088229071763	0.800312149064127
-29.2055546740554	0.800324267397136
-29.2022864409344	0.800327989219825
-29.1993118367818	0.800321274206477
-29.1958710206905	0.800309347784826
-29.1924302045993	0.800305327607577
-29.1889893885081	0.800313595580359
-29.1855485724169	0.800325756463463
-29.1827278778537	0.800329913166792
-29.1794487047713	0.800324608740528
-29.1757916881630	0.800313477574798
-29.1721346715548	0.800310361228953
-29.1684776549465	0.800319541260712
-29.1652507284802	0.800330067186532
-29.1617108830140	0.800333280046900
-29.1581710375479	0.800325949715301
-29.1546311920817	0.800317514460894
-29.1510913466156	0.800318325473098
-29.1478609431811	0.800327364952261
-29.1442958484829	0.800337255790668
-29.1407307537847	0.800337862604957
-29.1371656590865	0.800330204019147
-29.1336005643883	0.800324374188619
-29.1305295446504	0.800327024508001
-29.1270248087968	0.800336801270352
-29.1235200729431	0.800344702029131
-29.1200153370894	0.800343803062291
-29.1166666666667	0.800337129975814
-29.1133113543045	0.800332859471761
-29.1099560419423	0.800336409750183
-29.1066007295801	0.800345321021863
-29.1032454172179	0.800351944349239
-29.1000000000000	0.800351276868237
-29.0963831667262	0.800344968929052
-29.0927663334525	0.800341500733491
-29.0891495001787	0.800346229292140
-29.0855326669049	0.800355107175960
-29.0818281328091	0.800359551639357
-29.0780651314986	0.800355830310870
-29.0743021301880	0.800350220442554
-29.0705391288775	0.800351122912207
-29.0667761275670	0.800358767004562
-29.0639409869412	0.800364209785609
-29.0603103615679	0.800365228610533
-29.0566797361946	0.800360284731351
-29.0530491108213	0.800356340317898
-29.0500000000000	0.800358078784535
-29.0463847369330	0.800364846436944
-29.0427694738660	0.800370125683826
-29.0391542107989	0.800368939540983
-29.0355389477319	0.800363630033688
-29.0318143149898	0.800361036870271
-29.0280167691310	0.800365118805638
-29.0242192232721	0.800371449575982
-29.0204216774133	0.800372753124869
-29.0166666666667	0.800368053074624
-29.0130817963691	0.800363603931160
-29.0094969260715	0.800364392451378
-29.0059120557739	0.800369503830519
-29.0023271854763	0.800373152667351
-28.9992199791322	0.800371771243319
-28.9953198747934	0.800365950170477
-28.9914197704546	0.800362521986449
-28.9875196661158	0.800365333343976
-28.9836195617770	0.800369993878489
-28.9799444272966	0.800369898621339
-28.9757082947507	0.800363867324662
-28.9714721622048	0.800359265977888
-28.9672360296590	0.800361508505102
-28.9634950091679	0.800365331141120
-28.9595304372945	0.800364650222190
-28.9555658654210	0.800358772163773
-28.9516012935476	0.800354082277362
-28.9475748624813	0.800355248328993
-28.9435329666168	0.800358951905953
-28.9394910707523	0.800358280862358
-28.9354491748878	0.800352441911499
-28.9314589115051	0.800347771400278
-28.9267728569344	0.800349307281446
-28.9220868023637	0.800352604491317
-28.9174007477930	0.800349174877640
-28.9129544025609	0.800342891873420
-28.9083140724287	0.800341930623707
-28.9036737422964	0.800345763146571
-28.8991104557829	0.800345515741080
-28.8946627346974	0.800339990704448
-28.8902150136119	0.800336689278327
-28.8857672925264	0.800339392418663
-28.8813008876934	0.800342240324236
-28.8762197735937	0.800338742603006
-28.8711386594940	0.800334252229699
-28.8666666666667	0.800336195923367
-28.8618243341755	0.800340156823555
-28.8569820016844	0.800338488628484
-28.8521396691932	0.800334424527907
-28.8482551035399	0.800335013782193
-28.8432050905981	0.800339749776471
-28.8381550776563	0.800340473062140
-28.8333333333333	0.800337050156054
-28.8278099626862	0.800337762659862
-28.8222865920391	0.800342962838268
-28.8166666666667	0.800342777667160
-28.8118784905496	0.800340366976633
-28.8070903144325	0.800342471703352
-28.8023021383155	0.800346973271724
-28.7979816693033	0.800347708531550
-28.7929358425614	0.800345420113672
-28.7878900158196	0.800346623761959
-28.7833333333333	0.800350768814727
-28.7780370042565	0.800352296251891
-28.7727406751796	0.800350181928310
-28.7674443461027	0.800351610438178
-28.7626029929374	0.800355493273461
-28.7575234007759	0.800356132783994
-28.7524438086144	0.800354098672872
-28.7478843029772	0.800354961426578
-28.7425950604200	0.800358526816008
-28.7373058178629	0.800358737157493
-28.7321741658800	0.800356536628699
-28.7263783286135	0.800357823249535
-28.7205824913470	0.800360335767720
-28.7155796105108	0.800358744869606
-28.7101443297313	0.800356761779579
-28.7047090489518	0.800358465121990
-28.7000000000000	0.800359443619708
-28.6939604955398	0.800356559825071
-28.6879209910797	0.800355183481458
-28.6820857897565	0.800356686653863
-28.6758480718725	0.800354541367176
-28.6696103539885	0.800351360101294
-28.6643158633358	0.800351879226903
-28.6584388550088	0.800351220243283
-28.6525618466817	0.800347270431956
-28.6479336391817	0.800345718299040
-28.6411085080514	0.800345914024949
-28.6342833769210	0.800342056408904
-28.6280066854498	0.800338963035558
-28.6213483755955	0.800338819457070
-28.6153792568685	0.800335741808161
-28.6089422078776	0.800331859615862
-28.6025051588867	0.800331488100166
-28.5963467527345	0.800329147790231
-28.5902580072919	0.800325165376816
-28.5833333333333	0.800324363876673
-28.5769227712689	0.800322703201648
-28.5705122092045	0.800318836213132
-28.5641040312425	0.800318103829363
-28.5576974426819	0.800317326485413
-28.5512908541214	0.800313982530132
-28.5448365835145	0.800313199002438
-28.5383823129076	0.800313254040465
-28.5318549762666	0.800310620484560
-28.5244631909330	0.800310156406586
-28.5170714055993	0.800310495812556
-28.5110761373338	0.800308663913829
-28.5035729232031	0.800309207587087
-28.4970624973060	0.800310021761716
-28.4897187405710	0.800308763868458
-28.4833333333333	0.800310050699894
-28.4756907292430	0.800311335411515
-28.4680481251527	0.800311053295945
-28.4611408327227	0.800313394700965
-28.4529608706241	0.800314442582936
-28.4449461035628	0.800315787593805
-28.4365229428342	0.800318780977265
-28.4288184012680	0.800319522365860
-28.4212935144924	0.800322420933259
-28.4134328804357	0.800324503730378
-28.4053484148583	0.800326214534509
-28.3985866368533	0.800329137536404
-28.3897581506504	0.800330782454330
-28.3816604280335	0.800333523663539
-28.3732959015344	0.800335914292890
-28.3650561476984	0.800337437756807
-28.3570035528572	0.800340208655202
-28.3500000000000	0.800341039741238
-28.3414202722929	0.800342907935415
-28.3333333333333	0.800344417040653
-28.3248009476038	0.800344871897094
-28.3166666666667	0.800346325620634
-28.3079077353246	0.800346037004874
-28.3000000000000	0.800346488927943
-28.2904547339935	0.800346022954140
-28.2815239454194	0.800345208734933
-28.2724770058500	0.800344446982326
-28.2657688472504	0.800342886023248
-28.2558497129946	0.800341731781614
-28.2462358814155	0.800339147825503
-28.2368255849541	0.800337556918027
-28.2267489630161	0.800334764803682
-28.2166666666667	0.800332880569790
-28.2060559504275	0.800330166536088
-28.1959489647358	0.800328654727344
-28.1847521080744	0.800326431282610
-28.1737100214726	0.800325620763642
-28.1622032689155	0.800324359666762
-28.1510447745378	0.800324538414190
-28.1408609159043	0.800324427743921
-28.1308938715187	0.800325408753484
-28.1186965624456	0.800326364123360
-28.1071313924180	0.800327944691990
-28.0957443864572	0.800329674792627
-28.0846787401535	0.800331229602266
-28.0735140502797	0.800333131736987
-28.0614401133446	0.800334519128065
-28.0500000000000	0.800336096328640
-28.0377088927904	0.800336900720254
-28.0262706872597	0.800337518342406
-28.0141252921474	0.800337569122117
-28.0014184195508	0.800336883250214
-27.9896145334223	0.800336036819869
-27.9795063312860	0.800334522415489
-27.9666666666667	0.800332528235727
-27.9534704978991	0.800329716446663
-27.9432829206658	0.800327270879695
-27.9311341194028	0.800324168797577
-27.9166666666667	0.800320037358125
-27.9008134377835	0.800315623994891
-27.8889506250402	0.800312469415676
-27.8740452485777	0.800308581224145
-27.8610901944160	0.800305761680644
-27.8481295760152	0.800303380523013
-27.8297294883913	0.800300866155494
-27.8126578046368	0.800299625268942
-27.7984028573635	0.800299514830802
-27.7833333333333	0.800300153906017
-27.7670477839430	0.800301598579864
-27.7544475667182	0.800303282422103
-27.7423317318176	0.800305296855864
-27.7283666983094	0.800307847922787
-27.7105037441154	0.800311520226615
-27.6982394954881	0.800314161571581
-27.6794202050397	0.800317989849596
-27.6652791632106	0.800320537837474
-27.6500000000000	0.800322900937322
-27.6333333333333	0.800324758740607
-27.6166666666667	0.800325691296682
-27.6000000000000	0.800325650457791
-27.5833333333333	0.800324687455675
-27.5666666666667	0.800322925112147
-27.5464409214181	0.800320003302517
-27.5238909321755	0.800316381488806
-27.5000000000000	0.800312993691286
-27.4731893643648	0.800310673247880
-27.4463787287295	0.800310406358078
-27.4305563862678	0.800311125917783
-27.4145004678127	0.800312348665548
-27.3967641219535	0.800313997152006
-27.3833333333333	0.800315249833145
-27.3666666666667	0.800316617008623
-27.3511763921282	0.800317513926971
-27.3369350395744	0.800317886195572
-27.3189265083690	0.800317616299566
-27.3036343262073	0.800316696693124
-27.2854626951707	0.800314786400559
-27.2674807474700	0.800312097303240
-27.2500000000000	0.800308871681224
-27.2215098312578	0.800302864371658
-27.1833333333333	0.800295014366105
-27.1579933088483	0.800291007802685
-27.1378580639086	0.800288954465047
-27.1166666666667	0.800287998305442
-27.1012042919617	0.800288080983665
-27.0854750550306	0.800288819378755
-27.0703309963320	0.800290078494027
-27.0520093480055	0.800292178049565
-27.0373397282209	0.800294191198442
-27.0173077537832	0.800297193574670
-27.0024595788939	0.800299435304461
-26.9858294873509	0.800301782738300
-26.9683454668253	0.800303879293202
-26.9500000000000	0.800305476984955
-26.9305253647560	0.800306346228766
-26.8917184832208	0.800305346841821
-26.8500000000000	0.800301280641809
-26.8166666666667	0.800297781079446
-26.7978185854588	0.800296385451810
-26.7814837550458	0.800295692475669
-26.7643407756733	0.800295500732305
-26.7469234966676	0.800295819876068
-26.7333333333333	0.800296348067402
-26.7166666666667	0.800297192226604
-26.7000000000000	0.800298080431035
-26.6848871998877	0.800298772772385
-26.6674843223698	0.800299275059264
-26.6500000000000	0.800299318187866
-26.6243754072481	0.800298359437247
-26.6000000000000	0.800296251245364
-26.5716994681229	0.800292539323835
-26.5475233715693	0.800288668735315
-26.5166666666667	0.800283536355758
-26.4945682224819	0.800280252104334
-26.4666666666667	0.800277138204548
-26.4481818962695	0.800275889545588
-26.4306993105476	0.800275374691150
-26.4141221348645	0.800275480849266
-26.3974608054975	0.800276122068450
-26.3810841696086	0.800277202075422
-26.3641298176936	0.800278687882107
-26.3397193344013	0.800281226177984
-26.3196730457992	0.800283392239618
-26.3000000000000	0.800285338309142
-26.2666666666667	0.800287663169616
-26.2333333333333	0.800288218351296
-26.2030986400658	0.800287105986314
-26.1833333333333	0.800285803134289
-26.1626927597356	0.800284218972294
-26.1486881503940	0.800283156429070
-26.1318128214448	0.800282022192696
-26.1144147129688	0.800281130930432
-26.0973966866637	0.800280599766920
-26.0808062691683	0.800280419766051
-26.0649832725251	0.800280519604518
-26.0489029274725	0.800280817660054
-26.0223566820500	0.800281481555677
-25.9947133641000	0.800281936220012
-25.9580907357829	0.800281371174938
-25.9166666666667	0.800278546531101
-25.8833333333333	0.800274783855104
-25.8615889532634	0.800271951706862
-25.8445694504915	0.800269720877102
-25.8285678166186	0.800267736127737
-25.8114856678880	0.800265846733652
-25.7943633558886	0.800264288061853
-25.7778626722893	0.800263175827661
-25.7615963763911	0.800262495037325
-25.7333333333333	0.800262310372585
-25.7132583750754	0.800262889803117
-25.6926364695451	0.800263983367112
-25.6500000000000	0.800267106928167
-25.6166666666667	0.800269473908705
-25.5849853265980	0.800270893430161
-25.5666666666667	0.800271191916616
-25.5500000000000	0.800271105140623
-25.5285755926247	0.800270529849878
-25.5107732374832	0.800269754020285
-25.4943696201850	0.800268890795220
-25.4786006883973	0.800268018799215
-25.4621412384688	0.800267155386446
-25.4333333333333	0.800265977481496
-25.4124620171911	0.800265496954119
-25.3890004905057	0.800265332468212
-25.3597508667386	0.800265471919179
-25.3166666666667	0.800265558229492
-25.2757490572037	0.800264477223178
-25.2541580619940	0.800263245271343
-25.2333333333333	0.800261631430931
-25.2125774420543	0.800259698530645
-25.1912020143406	0.800257504827808
-25.1729242688007	0.800255590134599
-25.1542134211276	0.800253718254486
-25.1333333333333	0.800251878352569
-25.1166666666667	0.800250684724918
-25.0969437485532	0.800249663871170
-25.0742770390511	0.800249063506406
-25.0472171514475	0.800249147729217
-25.0077088866270	0.800250521552627
-24.9896305815476	0.800251455478650
-24.9646293409370	0.800252818234969
-24.9435754900890	0.800253853122239
-24.9204617663662	0.800254702519457
-24.9014862678685	0.800255089489262
-24.8833333333333	0.800255166424185
-24.8636669298103	0.800254934831420
-24.8402496318056	0.800254299511828
-24.8209064002796	0.800253579909295
-24.8000000000000	0.800252731082311
-24.7794547435579	0.800251944230582
-24.7500000000000	0.800251076063007
-24.7166666666667	0.800250558797382
-24.6833333333333	0.800250369042876
-24.6552960885403	0.800250190701946
-24.6333333333333	0.800249839852852
-24.6132357379676	0.800249267142536
-24.5921986494686	0.800248363943975
-24.5697403562424	0.800247048427428
-24.5500000000000	0.800245632359307
-24.5301530853235	0.800244033797794
-24.5085493229881	0.800242202044278
-24.4948137646428	0.800241048020805
-24.4704701123212	0.800239151439706
-24.4425669412056	0.800237401514551
-24.4166666666667	0.800236350276188
-24.3793360303361	0.800235913935220
-24.3500000000000	0.800236377362355
-24.3200113090007	0.800237348152024
-24.3000000000000	0.800238105787129
-24.2792356107270	0.800238869032949
-24.2579196689712	0.800239517250338
-24.2376770697846	0.800239926653882
-24.2166666666667	0.800240089172033
-24.1960164597581	0.800239979979661
-24.1741373974203	0.800239603300458
-24.1512182516958	0.800239000735448
-24.1236158933715	0.800238146882709
-24.0833333333333	0.800237016810622
-24.0457585747792	0.800236327238893
-24.0166666666667	0.800235983214188
-23.9977681100609	0.800235762203387
-23.9765696174529	0.800235431659746
-23.9544900871458	0.800234921623592
-23.9366770540710	0.800234345428244
-23.9166666666667	0.800233499623289
-23.8968165267968	0.800232458835590
-23.8755400453190	0.800231150404864
-23.8508063547239	0.800229469162997
-23.8230929117612	0.800227543310422
-23.7963107585333	0.800225833847009
-23.7500000000000	0.800223738162645
-23.7166666666667	0.800223143214299
-23.6746530445929	0.800223420601911
-23.6361740020786	0.800224305906445
-23.6166666666667	0.800224819358874
-23.5968327346423	0.800225287282752
-23.5755032603110	0.800225665104553
-23.5516520182877	0.800225871699363
-23.5241565576717	0.800225787308740
-23.4968813606467	0.800225394778869
-23.4500000000000	0.800224300847340
-23.3946084221687	0.800223028236183
-23.3666666666667	0.800222571541165
-23.3471569435259	0.800222276507437
-23.3264987347259	0.800221946327010
-23.3030778399273	0.800221495058647
-23.2833333333333	0.800221000037441
-23.2632372045558	0.800220355683047
-23.2435191083674	0.800219573748449
-23.2037048834014	0.800217585075219
-23.1793436357644	0.800216187882885
-23.1376785374792	0.800213819961247
-23.1000000000000	0.800212079223227
-23.0701087232958	0.800211181979605
-23.0434187773294	0.800210800605130
-23.0185287353808	0.800210769444085
-23	0.800210917950107
-22.9804678575873	0.800211186498571
-22.9591566196745	0.800211549000857
-22.9344772373951	0.800211970887079
-22.9068371122886	0.800212332386237
-22.8786211148517	0.800212482925804
-22.8333333333333	0.800212170193122
-22.7666666666667	0.800210887397400
-22.7362496287740	0.800210270948171
-22.7091096469997	0.800209776211786
-22.6852208275012	0.800209366183378
-22.6666666666667	0.800209045104012
-22.6478988339598	0.800208690199612
-22.6268481019152	0.800208223163115
-22.5870295371638	0.800207047028663
-22.5629324894891	0.800206121071736
-22.5220198525505	0.800204248743110
-22.4833333333333	0.800202352985072
-22.4567569799485	0.800201150693757
-22.4293476713272	0.800200121589930
-22.4000000000000	0.800199340602724
-22.3818903504644	0.800199043486909
-22.3438984392547	0.800198853994381
-22.3166666666667	0.800199004013287
-22.2873538309975	0.800199305727212
-22.2617307778500	0.800199583064172
-22.2208429675077	0.800199848424418
-22.1833333333333	0.800199758272514
-22.1500000000000	0.800199393421609
-22.1230916872822	0.800198966612421
-22.0954003702408	0.800198466241765
-22.0666666666667	0.800197938033888
-22.0483892239424	0.800197611063787
-22.0099593616798	0.800196934480688
-21.9833333333333	0.800196431502879
-21.9562770551468	0.800195834398966
-21.9166666666667	0.800194717884259
-21.8755592160178	0.800193226828142
-21.8372614346492	0.800191638011608
-21.8118763955590	0.800190581553863
-21.7833333333333	0.800189494955265
-21.7552069930433	0.800188613706661
-21.7282057513424	0.800188000951557
-21.7000000000000	0.800187624791754
-21.6689329218393	0.800187495287383
-21.6430047214633	0.800187559127507
-21.6000000000000	0.800187819503327
-21.5562854351858	0.800187997554825
-21.5166666666667	0.800187893234590
-21.4912013753035	0.800187674090472
-21.4649572601579	0.800187344519304
-21.4261746599469	0.800186740346449
-21.4000000000000	0.800186300007748
-21.3713681029133	0.800185814040994
-21.3464494827756	0.800185380763215
-21.3031608156387	0.800184546431220
-21.2666666666667	0.800183678695268
-21.2230788846223	0.800182375346700
-21.1968556202780	0.800181469368928
-21.1666666666667	0.800180372074186
-21.1394522963520	0.800179401267352
-21.1110407855228	0.800178481398919
-21.0833333333333	0.800177739621408
-21.0524520838490	0.800177142962724
-21.0271146469000	0.800176844522098
-20.9833333333333	0.800176676480034
-20.9401886941118	0.800176767435724
-20.9000000000000	0.800176852448752
-20.8666666666667	0.800176806299991
-20.8348374429889	0.800176617155935
-20.8089819976804	0.800176364051447
-20.7833333333333	0.800176042807309
-20.7578175074573	0.800175676592824
-20.7310189336458	0.800175263251070
-20.6872755329415	0.800174549845214
-20.6500000000000	0.800173880739010
-20.6099181447410	0.800173035304233
-20.5728494680281	0.800172090947585
-20.5333333333333	0.800170919902580
-20.5078597345494	0.800170113345221
-20.4814195378983	0.800169278237514
-20.4414793389040	0.800168127332735
-20.4000000000000	0.800167207225375
-20.3587805314531	0.800166650709500
-20.2867435724429	0.800166388935899
-20.2615488804490	0.800166397310038
-20.2333333333333	0.800166385678538
-20.2061319381821	0.800166325064220
-20.1793209231901	0.800166192216581
-20.1500000000000	0.800165958362873
-20.1166666666667	0.800165594620188
-20.0666666666667	0.800164918072761
-19.9833333333333	0.800163566261108
-19.9166666666667	0.800162161485720
-19.8833333333333	0.800161310049551
-19.8414260050016	0.800160151290818
-19.8000000000000	0.800159015616409
-19.7595934873799	0.800158051634715
-19.6833333333333	0.800156923125220
-19.6034405045135	0.800156601714536
-19.5771568523593	0.800156555884245
-19.5500000000000	0.800156480720617
-19.5062249878216	0.800156257949235
-19.4666666666667	0.800155921097551
-19.4000000000000	0.800155122269712
-19.3166666666667	0.800153848273080
-19.2623495257120	0.800152808454172
-19.2333333333333	0.800152166079365
-19.2000000000000	0.800151368365271
-19.1518737342648	0.800150177395608
-19.1000000000000	0.800149010287132
-19.0166666666667	0.800147796767949
-18.9367041992003	0.800147370657225
-18.9115024159585	0.800147291215054
-18.8833333333333	0.800147185563798
-18.8451043828392	0.800146985067590
-18.7666666666667	0.800146287253392
-18.6833333333333	0.800145207992985
-18.6000000000000	0.800143808813660
-18.5166666666667	0.800142051453931
-18.4333333333333	0.800140310505549
-18.3500000000000	0.800139160828291
-18.2666666666667	0.800138648637008
-18.1833333333333	0.800138251360947
-18.1000000000000	0.800137558403702
-18.0166666666667	0.800136550891075
-17.9333333333333	0.800135247078905
-17.8500000000000	0.800133655039378
-17.7666666666667	0.800132089124328
-17.6833333333333	0.800131001685926
-17.6000000000000	0.800130439923161
-17.5166666666667	0.800130002061963
-17.4333333333333	0.800129339794757
-17.3500000000000	0.800128397130906
-17.2666666666667	0.800127185082602
-17.1833333333333	0.800125739107248
-17.1000000000000	0.800124323611380
-17.0166666666667	0.800123297042820
-16.9333333333333	0.800122705937035
-16.8500000000000	0.800122239735074
-16.7666666666667	0.800121603015358
-16.6833333333333	0.800120719516474
-16.6000000000000	0.800119594634389
-16.5166666666667	0.800118278217993
-16.4333333333333	0.800116992848794
-16.3500000000000	0.800116025280952
-16.2666666666667	0.800115419919861
-16.1833333333333	0.800114935273447
-16.1000000000000	0.800114320978312
-16.0166666666667	0.800113491840865
-15.9333333333333	0.800112448855676
-15.8500000000000	0.800111247461655
-15.7666666666667	0.800110075696793
-15.6833333333333	0.800109164878596
-15.6000000000000	0.800108556436340
-15.5166666666667	0.800108061336232
-15.4333333333333	0.800107467770916
-15.3500000000000	0.800106688903166
-15.2666666666667	0.800105722076125
-15.1833333333333	0.800104623173338
-15.1000000000000	0.800103551366790
-15.0166666666667	0.800102694850974
-14.9333333333333	0.800102091414084
-14.8500000000000	0.800101592339331
-14.7666666666667	0.800101018698754
-14.6833333333333	0.800100286443358
-14.6000000000000	0.800099390073805
-14.5166666666667	0.800098382762642
-14.4333333333333	0.800097399571726
-14.3500000000000	0.800096594563714
-14.2666666666667	0.800096002081614
-14.1833333333333	0.800095504264851
-14.1000000000000	0.800094950317864
-14.0166666666667	0.800094261371849
-13.9333333333333	0.800093429873761
-13.8500000000000	0.800092504663265
-13.7666666666667	0.800091600366001
-13.6833333333333	0.800090844291829
-13.6000000000000	0.800090266893541
-13.5166666666667	0.800089774557692
-13.4333333333333	0.800089240240941
-13.3500000000000	0.800088591626852
-13.2666666666667	0.800087819771436
-13.1833333333333	0.800086968301981
-13.1000000000000	0.800086134885577
-13.0166666666667	0.800085424859395
-12.9333333333333	0.800084865475783
-12.8500000000000	0.800084381923810
-12.7666666666667	0.800083867290270
-12.6833333333333	0.800083256361825
-12.6000000000000	0.800082539280934
-12.5166666666667	0.800081754196255
-12.4333333333333	0.800080984615725
-12.3500000000000	0.800080317995448
-12.2666666666667	0.800079778622566
-12.1833333333333	0.800079306394171
-12.1000000000000	0.800078811507084
-12.0166666666667	0.800078235837963
-11.9333333333333	0.800077568935824
-11.8500000000000	0.800076844120039
-11.7666666666667	0.800076132022035
-11.6833333333333	0.800075506272969
-11.6000000000000	0.800074988065658
-11.5166666666667	0.800074529093549
-11.4333333333333	0.800074054069621
-11.3500000000000	0.800073511425905
-11.2666666666667	0.800072890617511
-11.1833333333333	0.800072220230848
-11.1000000000000	0.800071560411246
-11.0166666666667	0.800070973042518
-10.9333333333333	0.800070476698980
-10.8500000000000	0.800070032492180
-10.7666666666667	0.800069577243625
-10.6833333333333	0.800069065578225
-10.6000000000000	0.800068487067790
-10.5166666666667	0.800067866117577
-10.4333333333333	0.800067253908099
-10.3500000000000	0.800066702565875
-10.2666666666667	0.800066228346969
-10.1833333333333	0.800065799934676
-10.1000000000000	0.800065364303890
-10.0166666666667	0.800064881751493
-9.93333333333333	0.800064342170865
-9.85000000000000	0.800063766179398
-9.76666666666667	0.800063197437113
-9.68333333333333	0.800062679890845
-9.60000000000000	0.800062227774072
-9.51666666666667	0.800061815802746
-9.43333333333333	0.800061399596214
-9.35000000000000	0.800060944383635
-9.26666666666667	0.800060440599782
-9.18333333333333	0.800059905681983
-9.10000000000000	0.800059376722519
-9.01666666666667	0.800058890855193
-8.93333333333333	0.800058460587880
-8.85000000000000	0.800058065476783
-8.76666666666667	0.800057668353518
-8.68333333333333	0.800057238852312
-8.60000000000000	0.800056768105057
-8.51666666666667	0.800056270754441
-8.43333333333333	0.800055778262447
-8.35000000000000	0.800055322110478
-8.26666666666667	0.800054913246404
-8.18333333333333	0.800054535212258
-8.10000000000000	0.800054156671982
-8.01666666666667	0.800053751421932
-7.93333333333333	0.800053311195558
-7.85000000000000	0.800052848281563
-7.76666666666667	0.800052389306915
-7.68333333333333	0.800051961003079
-7.60000000000000	0.800051572985103
-7.51666666666667	0.800051211953717
-7.43333333333333	0.800050851571123
-7.35000000000000	0.800050469166807
-7.26666666666667	0.800050057190384
-7.18333333333333	0.800049625815408
-7.10000000000000	0.800049197797192
-7.01666666666667	0.800048795587227
-6.93333333333333	0.800048427764136
-6.85000000000000	0.800048083541961
-6.76666666666667	0.800047740792544
-6.68333333333333	0.800047379942598
-6.60000000000000	0.800046994151722
-6.51666666666667	0.800046591886184
-6.43333333333333	0.800046192306006
-6.35000000000000	0.800045814588790
-6.26666666666667	0.800045466235258
-6.18333333333333	0.800045138541173
-6.10000000000000	0.800044812838341
-6.01666666666667	0.800044472344496
-5.93333333333333	0.800044110858720
-5.85000000000000	0.800043735384837
-5.76666666666667	0.800043362108949
-5.68333333333333	0.800043007358096
-5.60000000000000	0.800042677709684
-5.51666666666667	0.800042366095247
-5.43333333333333	0.800042056912315
-5.35000000000000	0.800041735629321
-5.26666666666667	0.800041396736977
-5.18333333333333	0.800041045975293
-5.10000000000000	0.800040697055761
-5.01666666666667	0.800040363834394
-4.93333333333333	0.800040052103024
-4.85000000000000	0.800039756143754
-4.76666666666667	0.800039462833703
-4.68333333333333	0.800039159705589
-4.60000000000000	0.800038841838934
-4.51666666666667	0.800038513958928
-4.43333333333333	0.800038187568092
-4.35000000000000	0.800037874543991
-4.26666666666667	0.800037579929652
-4.18333333333333	0.800037299122695
-4.10000000000000	0.800037021060044
-4.01666666666667	0.800036735080219
-3.93333333333333	0.800036436806542
-3.85000000000000	0.800036130063646
-3.76666666666667	0.800035824629344
-3.68333333333333	0.800035530531761
-3.60000000000000	0.800035252240166
-3.51666666666667	0.800034986009474
-3.43333333333333	0.800034722569520
-3.35000000000000	0.800034452835347
-3.26666666666667	0.800034172827446
-3.18333333333333	0.800033885709952
-3.10000000000000	0.800033599695916
-3.01666666666667	0.800033323371359
-2.93333333333333	0.800033060610767
-2.85000000000000	0.800032808433024
-2.76666666666667	0.800032559008838
-2.68333333333333	0.800032304564212
-2.60000000000000	0.800032041619660
-2.51666666666667	0.800031772716704
-2.43333333333333	0.800031504796101
-2.35000000000000	0.800031245100054
-2.26666666666667	0.800030997135371
-2.18333333333333	0.800030758369733
-2.10000000000000	0.800030522361621
-2.01666666666667	0.800030282380069
-1.93333333333333	0.800030035379073
-1.85000000000000	0.800029783395039
-1.76666666666667	0.800029532234222
-1.68333333333333	0.800029288241009
-1.60000000000000	0.800029054254655
-1.51666666666667	0.800028828398224
-1.43333333333333	0.800028605189210
-1.35000000000000	0.800028378850533
-1.26666666666667	0.800028146790256
-1.18333333333333	0.800027910532782
-1.10000000000000	0.800027675073529
-1.01666666666667	0.800027445712942
-0.933333333333334	0.800027225031986
-0.850000000000001	0.800027011447751
-0.766666666666666	0.800026800414655
-0.683333333333334	0.800026586972495
-0.600000000000001	0.800026368841925
-0.516666666666666	0.800026147298189
-0.433333333333334	0.800025926435030
-0.350000000000001	0.800025710835359
-0.266666666666666	0.800025502723998
-0.183333333333334	0.800025300893680
-0.100000000000001	0.800025101444573
-0.0166666666666657	0.800024900277846
0.0666666666666664	0.800024695181901
0.149999999999999	0.800024487286964
0.233333333333334	0.800024280070603
0.316666666666666	0.800024077363103
0.399999999999999	0.800023881209042
0.483333333333334	0.800023690516446
0.566666666666666	0.800023502118972
0.649999999999999	0.800023312387590
0.733333333333334	0.800023119590601
0.816666666666666	0.800022924471981
0.899999999999999	0.800022729998067
0.983333333333334	0.800022539412171
1.06666666666667	0.800022354482448
1.15000000000000	0.800022174439735
1.23333333333333	0.800021996509260
1.31666666666667	0.800021817685862
1.40000000000000	0.800021636317100
1.48333333333333	0.800021453145510
1.56666666666667	0.800021270556108
1.65000000000000	0.800021091398453
1.73333333333333	0.800020917101721
1.81666666666667	0.800020747122072
1.90000000000000	0.800020579132803
1.98333333333333	0.800020410572598
2.00000000000772	0.800020376638081
2.00000000585132	0.800020376638069
2.00000317382094	0.800020376553581
2.00024769592772	0.800019987632033
2.00086823870070	0.800017345674979
2.00196674425136	0.800012562271313
2.00446483606631	0.800008987786291
2.00781362603818	0.800009985155427
2.01116241601004	0.800005392290711
2.01451120598191	0.799999678940458
2.01829855605868	0.800003362382246
2.02237827953872	0.800012429506294
2.02645800301876	0.800011491762299
2.03053772649880	0.800006118079653
2.03429326759544	0.800005633599292
2.03909293890597	0.800003157254563
2.04389261021650	0.799995311379341
2.04869228152702	0.799994003621464
2.05523087389189	0.799997231227918
2.06176946625675	0.800000429625699
2.06807111750183	0.800004426832538
2.07509337167767	0.799998916950676
2.08333333333334	0.799982790363528
2.09211109224425	0.799954355075853
2.10224662403206	0.799921835554584
2.11347974419237	0.799895023038611
2.12303230657876	0.799875948152888
2.13683390084147	0.799837980628364
2.15345686229624	0.799764656051851
2.17574946920580	0.799647344718213
2.19600561405005	0.799534966563515
2.21666666666667	0.799396323935675
2.23886509540976	0.799222867780225
2.26666666666667	0.798986376268568
2.30620623930683	0.798597619545499
2.34142920711614	0.798213740418435
2.38333333333333	0.797714860577208
2.42732035465833	0.797157215788646
2.46666666666667	0.796636631637624
2.51016902361237	0.796047595043001
2.55000000000000	0.795502634416850
2.60000000000000	0.794819009163947
2.68333333333333	0.793697196814367
2.76666666666667	0.792605184273717
2.85000000000000	0.791535372823882
2.93333333333333	0.790472447379545
3.01666666666667	0.789405403439302
3.10000000000000	0.788334767653958
3.18333333333333	0.787272048000228
3.26666666666667	0.786232462122863
3.35000000000000	0.785225544760282
3.43333333333333	0.784249231388159
3.45540000000000	0.783994373368681
3.50000000000000	0.783481727880498
3.58333333333334	0.782525461235257
3.66666666666666	0.781561547284188
3.75000000000000	0.780588991400309
3.83333333333334	0.779618474945189
3.91666666666666	0.778666255965997
4	0.777744895435350
4.08333333333334	0.776856164794048
4.16666666666666	0.775990289984773
4.25000000000000	0.775131899982679
4.33333333333334	0.774269058523093
4.41666666666666	0.773400310805638
4.50000000000000	0.772535791458392
4.58333333333334	0.771691500530256
4.66666666666666	0.770880214902967
4.75000000000000	0.770104400943819
4.83333333333334	0.769354956705854
4.91666666666666	0.768616720751866
5	0.767877164051895
5.08333333333334	0.767133647262206
5.16666666666666	0.766394743015047
5.25000000000000	0.765675090946398
5.33333333333334	0.764986660536565
5.41666666666666	0.764331494832692
5.50000000000000	0.763700377973602
5.58333333333334	0.763077753795997
5.66666666666666	0.762450418663711
5.75000000000000	0.761814715115038
5.83333333333334	0.761178379645136
5.91666666666666	0.760555725176428
6	0.759959380785632
6.08333333333334	0.759392917444023
6.16666666666666	0.758849092465893
6.25000000000000	0.758314281996374
6.33333333333334	0.757776728543482
6.41666666666666	0.757233637265549
6.50000000000000	0.756693249327857
6.58333333333334	0.756170439718792
6.66666666666666	0.755678449427086
6.75000000000000	0.755221581592448
6.83333333333334	0.754793016979509
6.91666666666666	0.754378672712077
6.99999999999955	0.753965311267874
7.05000000000000	0.753715153352835
7.13333333333333	0.753297029852910
7.21666666666667	0.752887162375284
7.30000000000000	0.752498404509447
7.38333333333333	0.752138056956619
7.46666666666667	0.751803346568932
7.55000000000000	0.751482530419051
7.63333333333333	0.751161661594026
7.71666666666667	0.750832487504318
7.80000000000000	0.750497302903095
7.88333333333333	0.750167935004842
7.96666666666667	0.749859347878654
8.05000000000000	0.749581471940677
8.13333333333333	0.749334098203852
8.21666666666667	0.749107575245160
8.30000000000000	0.748888753732464
8.38333333333333	0.748668616670742
8.46666666666667	0.748447397605026
8.55000000000000	0.748234108929376
8.63333333333333	0.748040850167490
8.71666666666667	0.747875093585416
8.80000000000000	0.747734850919768
8.88333333333333	0.747609299768772
8.96666666666667	0.747484522323213
9.05000000000000	0.747351233591119
9.13333333333333	0.747209843026498
9.21666666666667	0.747070494114991
9.30000000000000	0.746947423184783
9.38333333333333	0.746851250539464
9.46666666666667	0.746783506017893
9.55000000000000	0.746736431729691
9.63333333333333	0.746697861748065
9.71666666666667	0.746658427248017
9.80000000000000	0.746617183778544
9.88333333333333	0.746581526372302
9.96666666666667	0.746562603348242
10.0500000000000	0.746568207692880
10.1333333333333	0.746597673577555
10.2166666666667	0.746641576092126
10.3000000000000	0.746686655080057
10.3833333333333	0.746723154693837
10.4666666666667	0.746750324137724
10.5500000000000	0.746776926332480
10.6333333333333	0.746816523835385
10.7166666666667	0.746880360043323
10.8000000000000	0.746971373402267
10.8833333333333	0.747083254566936
10.9666666666667	0.747204399766929
11.0500000000000	0.747324839036494
11.1333333333333	0.747441665712786
11.2166666666667	0.747560345620638
11.3000000000000	0.747690970685357
11.3833333333333	0.747841598258638
11.4666666666667	0.748012933578854
11.5500000000000	0.748197501475161
11.6333333333333	0.748383462332477
11.7166666666667	0.748561294205918
11.8000000000000	0.748729363899999
11.8833333333333	0.748895178485885
11.9666666666667	0.749071588574838
12.0500000000000	0.749269933231763
12.1333333333333	0.749494145780860
12.2166666666667	0.749739112866890
12.3000000000000	0.749993523194942
12.3833333333333	0.750246464079685
12.4666666666667	0.750493328184631
12.5500000000000	0.750737634869452
12.6333333333333	0.750988357794270
12.7166666666667	0.751254017174283
12.8000000000000	0.751537059836244
12.8833333333333	0.751832282117581
12.9666666666667	0.752129620174975
13.0500000000000	0.752419967368456
13.1333333333333	0.752700905357237
13.2166666666667	0.752978392068038
13.3000000000000	0.753265266387500
13.3833333333333	0.753573066219279
13.4666666666667	0.753890432685817
13.5500000000000	0.754210807887187
13.6333333333333	0.754531307533557
13.7166666666667	0.754850716502149
13.8000000000000	0.755168494420940
13.8833333333333	0.755484392664198
13.9666666666667	0.755798291610312
14.0500000000000	0.756110168564386
14.1333333333333	0.756420001587152
14.2166666666667	0.756727803243458
14.3000000000000	0.757033582809875
14.3833333333333	0.757337371618251
14.4666666666667	0.757639183254751
14.5500000000000	0.757938985125029
14.6333333333333	0.758236763184911
14.7166666666667	0.758532562626145
14.8000000000000	0.758826349979792
14.8833333333333	0.759118162657948
14.9666666666667	0.759408048803081
15.0500000000000	0.759696033164676
15.1333333333333	0.759982118930000
15.2166666666667	0.760266323045772
15.3000000000000	0.760548625688737
15.3833333333333	0.760829038761649
15.4666666666667	0.761107588972164
15.5500000000000	0.761384272794808
15.6333333333333	0.761659112261049
15.7166666666667	0.761932140070421
15.8000000000000	0.762203334645935
15.8833333333333	0.762472718270293
15.9666666666667	0.762740246446191
16.0500000000000	0.763005962691783
16.1333333333333	0.763269866548237
16.2166666666667	0.763531966520748
16.3000000000000	0.763792301458288
16.3833333333333	0.764050872544033
16.4666666666667	0.764307726268872
16.5500000000000	0.764562848701237
16.6333333333333	0.764816244636838
16.7166666666667	0.765067918033838
16.8000000000000	0.765317883300049
16.8833333333333	0.765566160596545
16.9666666666667	0.765812759695423
17.0500000000000	0.766057712549858
17.1333333333333	0.766300998728431
17.2166666666667	0.766542649075592
17.3000000000000	0.766782646120119
17.3833333333333	0.767020989961560
17.4666666666667	0.767257696312556
17.5500000000000	0.767492783525666
17.6333333333333	0.767726241397468
17.7166666666667	0.767958112366730
17.8000000000000	0.768188391527725
17.8833333333333	0.768417090660360
17.9666666666667	0.768644214035118
18.0500000000000	0.768869768157640
18.1333333333333	0.769093763129118
18.2166666666667	0.769316218466708
18.3000000000000	0.769537141152953
18.3833333333333	0.769756566729726
18.4666666666667	0.769974482582646
18.5500000000000	0.770190915554270
18.6333333333333	0.770405857676480
18.7166666666667	0.770619319784228
18.8000000000000	0.770831305378253
18.8833333333333	0.771041833091996
18.9666666666667	0.771250901635313
19.0500000000000	0.771458535036541
19.1333333333333	0.771664747082641
19.2166666666667	0.771869521142863
19.3000000000000	0.772072880551747
19.3833333333333	0.772274816683458
19.4666666666667	0.772475343174969
19.5500000000000	0.772674463075265
19.6333333333333	0.772872196348891
19.7166666666667	0.773068552355745
19.8000000000000	0.773263542409374
19.8833333333333	0.773457157527861
19.9666666666667	0.773649450553888
20.0500000000000	0.773840373327848
20.1333333333333	0.774029958924236
20.2166666666667	0.774218217656075
20.3000000000000	0.774405177986371
20.3833333333333	0.774590830493453
20.4666666666667	0.774775188522027
20.5500000000000	0.774958260689893
20.6333333333333	0.775140068363048
20.7166666666667	0.775320601037067
20.8000000000000	0.775499866632197
20.8833333333333	0.775677877252453
20.9666666666667	0.775854638068426
21.0500000000000	0.776030173742308
21.1333333333333	0.776204479359825
21.2166666666667	0.776377557596321
21.3000000000000	0.776549436322440
21.3833333333333	0.776720096216439
21.4666666666667	0.776889549286051
21.5500000000000	0.777057812181293
21.6333333333333	0.777224882962043
21.7166666666667	0.777390775284501
21.8000000000000	0.777555499543107
21.8833333333333	0.777719057297780
21.9666666666667	0.777881458871818
22.0500000000000	0.778042700710669
22.1333333333333	0.778202793351484
22.2166666666667	0.778361761666923
22.3000000000000	0.778519597862970
22.3833333333333	0.778676312538465
22.4666666666667	0.778831921500937
22.5500000000000	0.778986434965727
22.6333333333333	0.779139847086091
22.7166666666667	0.779292167640789
22.8000000000000	0.779443412845742
22.8833333333333	0.779593577646656
22.9666666666667	0.779742684021834
23.0500000000000	0.779890732993148
23.1333333333333	0.780037739237860
23.2166666666667	0.780183711641697
23.3000000000000	0.780328642456760
23.3833333333333	0.780472543474821
23.4666666666667	0.780615425769363
23.5500000000000	0.780757291230294
23.6333333333333	0.780898147869916
23.7166666666667	0.781038006490521
23.8000000000000	0.781176873014391
23.8833333333333	0.781314748980382
23.9666666666667	0.781451640565345
24.0500000000000	0.781587553644819
24.1333333333333	0.781722495290993
24.2166666666667	0.781856468358279
24.3000000000000	0.781989474449661
24.3833333333333	0.782121543617296
24.4666666666667	0.782252661227047
24.5500000000000	0.782382837288035
24.6333333333333	0.782512081939025
24.7166666666667	0.782640395986413
24.8000000000000	0.782767783164747
24.8833333333333	0.782894258567062
24.9666666666667	0.783019822007073
25.0500000000000	0.783144479158557
25.1333333333333	0.783268240471203
25.2166666666667	0.783391120386515
25.3000000000000	0.783513116213193
25.3833333333333	0.783634235672211
25.4666666666667	0.783754483877323
25.5500000000000	0.783873864961835
25.6333333333333	0.783992393193849
25.7166666666667	0.784110066933557
25.8000000000000	0.784226903276980
25.8833333333333	0.784342897154451
25.9666666666667	0.784458058950470
26.0500000000000	0.784572396818425
26.1333333333333	0.784685910616614
26.2166666666667	0.784798608569426
26.3000000000000	0.784910499087777
26.3833333333333	0.785021588056351
26.4666666666667	0.785131875170030
26.5500000000000	0.785241371706385
26.6333333333333	0.785350079351496
26.7166666666667	0.785458002997883
26.8000000000000	0.785565150738581
26.8833333333333	0.785671519036727
26.9666666666667	0.785777126953198
27.0500000000000	0.785881965660463
27.1333333333333	0.785986048520386
27.2166666666667	0.786089380844882
27.3000000000000	0.786191959793912
27.3833333333333	0.786293793854862
27.4666666666667	0.786394893682595
27.5500000000000	0.786495252139115
27.6333333333333	0.786594881164420
27.7166666666667	0.786693790325435
27.8000000000000	0.786791978707823
27.8833333333333	0.786889455691619
27.9666666666667	0.786986218442219
28.0500000000000	0.787082275244352
28.1333333333333	0.787177634803606
28.2166666666667	0.787272303127452
28.3000000000000	0.787366280092164
28.3833333333333	0.787459574813348
28.4666666666667	0.787552195789618
28.5500000000000	0.787644139869574
28.6333333333333	0.787735412037133
28.7166666666667	0.787826033628148
28.8000000000000	0.787915994442864
28.8833333333333	0.788005298808320
28.9666666666667	0.788093954335294
29.0500000000000	0.788181974191776
29.1333333333333	0.788269353480222
29.2166666666667	0.788356095290448
29.3000000000000	0.788442211476472
29.3833333333333	0.788527705718591
29.4666666666667	0.788612574219981
29.5500000000000	0.788696832329462
29.6333333333333	0.788780476914324
29.7166666666667	0.788863513950065
29.8000000000000	0.788945947121768
29.8833333333333	0.789027784646955
29.9666666666667	0.789109024009855
30.0500000000000	0.789189668132121
30.1333333333333	0.789269721868685
30.2166666666667	0.789349194093031
30.3000000000000	0.789428086970896
30.3833333333333	0.789506397418532
30.4666666666667	0.789584140710632
30.5500000000000	0.789661306092832
30.6333333333333	0.789737908712148
30.7166666666667	0.789813948043191
30.8000000000000	0.789889426170751
30.8833333333333	0.789964352339423
30.9666666666667	0.790038725585946
31.0500000000000	0.790112550775077
31.1333333333333	0.790185839678925
31.2166666666667	0.790258590971926
31.3000000000000	0.790330802382879
31.3833333333333	0.790402483552146
31.4666666666667	0.790473645487083
31.5500000000000	0.790544279367096
31.6333333333333	0.790614393402342
31.7166666666667	0.790684008606539
31.8000000000000	0.790753108257632
31.8833333333333	0.790821697357538
31.9666666666667	0.790889792308466
32.0500000000000	0.790957384868054
32.1333333333333	0.791024488972429
32.2166666666667	0.791091097608661
32.3000000000000	0.791157219751143
32.3833333333333	0.791222868165215
32.4666666666667	0.791288031127142
32.5500000000000	0.791352717782443
32.6333333333333	0.791416934276346
32.7166666666667	0.791480693087656
32.8000000000000	0.791543965942720
32.8833333333333	0.791606782653920
32.9666666666667	0.791669144171307
33.0500000000000	0.791731043423933
33.1333333333333	0.791792490632325
33.2166666666667	0.791853484075639
33.3000000000000	0.791914032574159
33.3833333333333	0.791974130826491
33.4666666666667	0.792033791184862
33.5500000000000	0.792092997645741
33.6333333333333	0.792151778657752
33.7166666666667	0.792210119160977
33.8000000000000	0.792268026937935
33.8833333333333	0.792325510551857
33.9666666666667	0.792382564637385
34.0500000000000	0.792439196287457
34.1333333333333	0.792495411005642
34.2166666666667	0.792551209269031
34.3000000000000	0.792606590286134
34.3833333333333	0.792661563124977
34.4666666666667	0.792716129725300
34.5500000000000	0.792770291961622
34.6333333333333	0.792824051872276
34.7166666666667	0.792877422846100
34.8000000000000	0.792930400389456
34.8833333333333	0.792982983856662
34.9666666666667	0.793035176928196
35.0500000000000	0.793086990975471
35.1333333333333	0.793138433224861
35.2166666666667	0.793189494230919
35.3000000000000	0.793240173595315
35.3833333333333	0.793290493223355
35.4666666666667	0.793340442091306
35.5500000000000	0.793390016887376
35.6333333333333	0.793439236408053
35.7166666666667	0.793488094040770
35.8000000000000	0.793536588002076
35.8833333333333	0.793584729635339
35.9666666666667	0.793632520849164
36.0500000000000	0.793679955188453
36.1333333333333	0.793727039934977
36.2166666666667	0.793773778246999
36.3000000000000	0.793820169276027
36.3833333333333	0.793866216455340
36.4666666666667	0.793911929114830
36.5500000000000	0.793957292321478
36.6333333333333	0.794002320433952
36.7166666666667	0.794047015742733
36.8000000000000	0.794091374814905
36.8833333333333	0.794135409496846
36.9666666666667	0.794179120381270
37.0500000000000	0.794222496710915
37.1333333333333	0.794265552728955
37.2166666666667	0.794308285655032
37.3000000000000	0.794350697208442
37.3833333333333	0.794392798266217
37.4666666666667	0.794434579830813
37.5500000000000	0.794476050363298
37.6333333333333	0.794517210346362
37.7166666666667	0.794558071838843
37.8000000000000	0.794598631268309
37.8833333333333	0.794638887748905
37.9666666666667	0.794678845610770
38.0500000000000	0.794718510888154
38.1333333333333	0.794757888040985
38.2166666666667	0.794796971616753
38.3000000000000	0.794835768372104
38.3833333333333	0.794874285398631
38.4666666666667	0.794912515516174
38.5500000000000	0.794950465491887
38.6333333333333	0.794988129055783
38.7166666666667	0.795025529868522
38.8000000000000	0.795062648709530
38.8833333333333	0.795099497656450
38.9666666666667	0.795136070368454
39.0500000000000	0.795172373454663
39.1333333333333	0.795208409692783
39.2166666666667	0.795244181896098
39.3000000000000	0.795279688715187
39.3833333333333	0.795314929057386
39.4666666666667	0.795349903366597
39.5500000000000	0.795384617162394
39.6333333333333	0.795419082475374
39.7166666666667	0.795453285232174
39.8000000000000	0.795487233401194
39.8833333333333	0.795520925535564
39.9666666666667	0.795554359944624
40.0500000000000	0.795587552131004
40.1333333333333	0.795620491062622
40.2166666666667	0.795653181894055
40.3000000000000	0.795685622889033
40.3833333333333	0.795717825649767
40.4666666666667	0.795749781774878
40.5500000000000	0.795781499399407
40.6333333333333	0.795812981561403
40.7166666666667	0.795844233564960
40.8000000000000	0.795875250963049
40.8833333333333	0.795906036153128
40.9666666666667	0.795936591539928
41.0500000000000	0.795966925555632
41.1333333333333	0.795997038895775
41.2166666666667	0.796026923982723
41.3000000000000	0.796056589841973
41.3833333333333	0.796086039714299
41.4666666666667	0.796115274440029
41.5500000000000	0.796144289107569
41.6333333333333	0.796173091501187
41.7166666666667	0.796201687676250
41.8000000000000	0.796230070901822
41.8833333333333	0.796258248883306
41.9666666666667	0.796286208797974
42.0500000000000	0.796313974932867
42.1333333333333	0.796341527704841
42.2166666666667	0.796368880702939
42.3000000000000	0.796396030223111
42.3833333333333	0.796422975069870
42.4666666666667	0.796449718317297
42.5500000000000	0.796476263941072
42.6333333333333	0.796502609168483
42.7166666666667	0.796528755753547
42.8000000000000	0.796554704782768
42.8833333333333	0.796580461823309
42.9666666666667	0.796606025100116
43.0500000000000	0.796631389810751
43.1333333333333	0.796656562025155
43.2166666666667	0.796681555351090
43.3000000000000	0.796706353484950
43.3833333333333	0.796730959527585
43.4666666666667	0.796755381673967
43.5500000000000	0.796779624043491
43.6333333333333	0.796803681976213
43.7166666666667	0.796827558865816
43.8000000000000	0.796851258668242
43.8833333333333	0.796874783966080
43.9666666666667	0.796898131747759
44.0500000000000	0.796921304270913
44.1333333333333	0.796944309382090
44.2166666666667	0.796967146970731
44.3000000000000	0.796989810697547
44.3833333333333	0.797012315197332
44.4666666666667	0.797034649395399
44.5500000000000	0.797056829013819
44.6333333333333	0.797078835596551
44.7166666666667	0.797100682452681
44.8000000000000	0.797122370344571
44.8833333333333	0.797143899481826
44.9666666666667	0.797165270928373
45.0500000000000	0.797186489736650
45.1333333333333	0.797207543720503
45.2166666666667	0.797228442464599
45.3000000000000	0.797249187861867
45.3833333333333	0.797269783839385
45.4666666666667	0.797290220308431
45.5500000000000	0.797310496915489
45.6333333333333	0.797330631750599
45.7166666666667	0.797350606880844
45.8000000000000	0.797370434212234
45.8833333333333	0.797390109576658
45.9666666666667	0.797409639241995
46.0500000000000	0.797429013885216
46.1333333333333	0.797448245725365
46.2166666666667	0.797467333880121
46.3000000000000	0.797486270861860
46.3833333333333	0.797505063457912
46.4666666666667	0.797523715129080
46.5500000000000	0.797542227439310
46.6333333333333	0.797560596789107
46.7166666666667	0.797578827297485
46.8000000000000	0.797596926440984
46.8833333333333	0.797614886388825
46.9666666666667	0.797632719177497
47.0500000000000	0.797650416472513
47.1333333333333	0.797667983638552
47.2166666666667	0.797685418324790
47.3000000000000	0.797702731355883
47.3833333333333	0.797719912207963
47.4666666666667	0.797736970385277
47.5500000000000	0.797753898548937
47.6333333333333	0.797770704922494
47.7166666666667	0.797787393869765
47.8000000000000	0.797803956944232
47.8833333333333	0.797820397420446
47.9666666666667	0.797836722154896
48.0500000000000	0.797852922324539
48.1333333333333	0.797869015991988
48.2166666666667	0.797884965926581
48.3000000000000	0.797900808537543
48.3833333333333	0.797916533863428
48.4666666666667	0.797932140056799
48.5500000000000	0.797947632492226
48.6333333333333	0.797963007423971
48.7166666666667	0.797978262094968
48.8000000000000	0.797993403475000
48.8833333333333	0.798008429167334
48.9666666666667	0.798023336963551
49.0500000000000	0.798038130450022
49.1333333333333	0.798052813163995
49.2166666666667	0.798067383803172
49.3000000000000	0.798081836738017
49.3833333333333	0.798096186632889
49.4666666666667	0.798110423427286
49.5500000000000	0.798124549024214
49.6333333333333	0.798138568630167
49.7166666666667	0.798152485212806
49.8000000000000	0.798166295932714
49.8833333333333	0.798180002148521
49.9666666666667	0.798193611102579
50.0500000000000	0.798207107941788
50.1333333333333	0.798220518372552
50.2166666666667	0.798233823907445
50.3000000000000	0.798247038230846
50.3833333333333	0.798260149311165
50.4666666666667	0.798273171847783
50.5500000000000	0.798286092623896
50.6333333333333	0.798298927129404
50.7166666666667	0.798311659008342
50.8000000000000	0.798324306690047
50.8833333333333	0.798336852403214
50.9666666666667	0.798349309454376
51.0500000000000	0.798361689142279
51.1333333333333	0.798373958708482
51.2166666666667	0.798386146717394
51.3000000000000	0.798398244774101
51.3833333333333	0.798410248390077
51.4666666666667	0.798422158167820
51.5500000000000	0.798433989734105
51.6333333333333	0.798445725937481
51.7166666666667	0.798457371379410
51.8000000000000	0.798468929954735
51.8833333333333	0.798480398599809
51.9666666666667	0.798491775931374
52.0500000000000	0.798503066560175
52.1333333333333	0.798514275488895
52.2166666666667	0.798525392224413
52.3000000000000	0.798536421330631
52.3833333333333	0.798547368609942
52.4666666666667	0.798558232159039
52.5500000000000	0.798569006584461
52.6333333333333	0.798579700742431
52.7166666666667	0.798590316812817
52.8000000000000	0.798600852343376
52.8833333333333	0.798611307498838
52.9666666666667	0.798621689344416
53.0500000000000	0.798631992226852
53.1333333333333	0.798642222298664
53.2166666666667	0.798652372464564
53.3000000000000	0.798662455298577
53.3833333333333	0.798672459624961
53.4666666666667	0.798682395710061
53.5500000000000	0.798692254340333
53.6333333333333	0.798702047030449
53.7166666666667	0.798711772628694
53.8000000000000	0.798721423516317
53.8833333333333	0.798731005223680
53.9666666666667	0.798740513980379
54.0500000000000	0.798749954205475
54.1333333333333	0.798759330450382
54.2166666666667	0.798768633265818
54.3000000000000	0.798777867659112
54.3833333333333	0.798787035447741
54.4666666666667	0.798796128893674
54.5500000000000	0.798805150274923
54.6333333333333	0.798814114374575
54.7166666666667	0.798823003001660
54.8000000000000	0.798831816026061
54.8833333333333	0.798840569684354
54.9666666666667	0.798849253512964
55.0500000000000	0.798857864387020
55.1333333333333	0.798866413729168
55.2166666666667	0.798874896083894
55.3000000000000	0.798883311289828
55.3833333333333	0.798891655562318
55.4666666666667	0.798899938168318
55.5500000000000	0.798908155695731
55.6333333333333	0.798916310503329
55.7166666666667	0.798924406385184
55.8000000000000	0.798932440527750
55.8833333333333	0.798940411889523
55.9666666666667	0.798948323993462
56.0500000000000	0.798956183583923
56.1333333333333	0.798963981250876
56.2166666666667	0.798971719208379
56.3000000000000	0.798979407012322
56.3833333333333	0.798987038714875
56.4666666666667	0.798994619354628
56.5500000000000	0.799002140523392
56.6333333333333	0.799009614673026
56.7166666666667	0.799017026808479
56.8000000000000	0.799024390049807
56.8833333333333	0.799031703834891
56.9666666666667	0.799038963360546
57.0500000000000	0.799046170656983
57.1333333333333	0.799053322965421
57.2166666666667	0.799060420057156
57.3000000000000	0.799067474776632
57.3833333333333	0.799074467017454
57.4666666666667	0.799081410487895
57.5500000000000	0.799088302068637
57.6333333333333	0.799095138209029
57.7166666666667	0.799101920322319
57.8000000000000	0.799108648162268
57.8833333333333	0.799115323512191
57.9666666666667	0.799121946146495
58.0500000000000	0.799128515101560
58.1333333333333	0.799135034780306
58.2166666666667	0.799141503323331
58.3000000000000	0.799147914896699
58.3833333333333	0.799154278764559
58.4666666666667	0.799160597112094
58.5500000000000	0.799166860692949
58.6333333333333	0.799173080024227
58.7166666666667	0.799179246926108
58.7666666666667	0.799182931942664
58.8146404043589	0.799186445030283
58.8666666666667	0.799190237864151
58.9500000000000	0.799196286972286
59.0333333333333	0.799202276887150
59.1166666666667	0.799208231454272
59.2000000000000	0.799214142848417
59.2833333333333	0.799220016653465
59.3666666666667	0.799225846287836
59.4500000000000	0.799231636417864
59.5333333333333	0.799237379731285
59.6166666666667	0.799243089558700
59.7000000000000	0.799248760310858
59.7833333333333	0.799254381839102
59.8666666666667	0.799259966902543
59.9500000000000	0.799265516444688
60.0333333333333	0.799271022833439
60.1166666666667	0.799276493774246
60.2000000000000	0.799281918700201
60.2833333333333	0.799287307504754
60.3666666666667	0.799292652723725
60.4500000000000	0.799297953011386
60.5333333333333	0.799303220144747
60.6166666666667	0.799308442785895
60.7000000000000	0.799313626366093
60.7833333333333	0.799318765092965
60.8666666666667	0.799323863944222
60.9500000000000	0.799328924478197
61.0333333333333	0.799333944261458
61.1166666666667	0.799338923966698
61.2000000000000	0.799343858237779
61.2833333333333	0.799348753711928
61.3666666666667	0.799353614474201
61.4500000000000	0.799358435054685
61.5333333333333	0.799363216065140
61.6166666666667	0.799367963883390
61.7000000000000	0.799372673415122
61.7833333333333	0.799377344984923
61.8666666666667	0.799381989191184
61.9500000000000	0.799386592261688
62.0333333333333	0.799391161707191
62.1166666666667	0.799395706114630
62.2000000000000	0.799400212521165
62.2833333333333	0.799404685850977
62.3666666666667	0.799409126437182
62.4500000000000	0.799413545518243
62.5333333333333	0.799417927530517
62.6166666666667	0.799422278622894
62.7000000000000	0.799426601781630
62.7833333333333	0.799430895429810
62.8666666666667	0.799435163736343
62.9500000000000	0.799439396549335
63.0333333333333	0.799443597077116
63.1166666666667	0.799447771320323
63.2000000000000	0.799451914875511
63.2833333333333	0.799456028095747
63.3666666666667	0.799460115000898
63.4500000000000	0.799464165091381
63.5333333333333	0.799468181774347
63.6166666666667	0.799472170133132
63.7000000000000	0.799476122211882
63.7833333333333	0.799480041382383
63.8666666666667	0.799483932159579
63.9500000000000	0.799487789751738
64.0333333333333	0.799491612872388
64.1166666666667	0.799495406536815
64.2000000000000	0.799499172601331
64.2833333333333	0.799502903307849
64.3666666666667	0.799506602795471
64.4500000000000	0.799510272319792
64.5333333333333	0.799513913007564
64.6166666666667	0.799517525241626
64.7000000000000	0.799521110000917
64.7833333333333	0.799524673682350
64.8666666666667	0.799528206301625
64.9500000000000	0.799531708997962
65.0333333333333	0.799535188687861
65.1166666666667	0.799538652384280
65.2000000000000	0.799542087899451
65.2833333333333	0.799545497856712
65.3666666666667	0.799548890128194
65.4500000000000	0.799552257557455
65.5333333333333	0.799555600415318
65.6166666666667	0.799558929112082
65.7000000000000	0.799562229406050
65.7833333333333	0.799565506854179
65.8666666666667	0.799568758979200
65.9500000000000	0.799571990595069
66.0333333333333	0.799575204142302
66.1166666666667	0.799578388953968
66.2000000000000	0.799581552029466
66.2833333333333	0.799584693209218
66.3666666666667	0.799587806815001
66.4500000000000	0.799590900336171
66.5333333333333	0.799593964285972
66.6166666666667	0.799597007643702
66.7000000000000	0.799600021321407
66.7833333333333	0.799603009383505
66.8666666666667	0.799605980219973
66.9500000000000	0.799608918747915
67.0333333333333	0.799611831245768
67.1166666666667	0.799614726807670
67.2000000000000	0.799617593734400
67.2833333333333	0.799620431840174
67.3666666666667	0.799623250142487
67.4500000000000	0.799626049026785
67.5333333333333	0.799628820777536
67.6166666666667	0.799631572208528
67.7000000000000	0.799634307470280
67.7833333333333	0.799637017393923
67.8666666666667	0.799639701310301
67.9500000000000	0.799642377756095
68.0333333333333	0.799645028308288
68.1166666666667	0.799647664516578
68.2000000000000	0.799650277310607
68.2833333333333	0.799652877658875
68.3666666666667	0.799655465175050
68.4500000000000	0.799658031538354
68.5333333333333	0.799660581422930
68.6166666666667	0.799663118904887
68.7000000000000	0.799665633979114
68.7833333333333	0.799668136811340
68.8666666666667	0.799670626515304
68.9500000000000	0.799673094338751
69.0333333333333	0.799675547900930
69.1166666666667	0.799677983276017
69.2000000000000	0.799680402589461
69.2833333333333	0.799682798340024
69.3666666666667	0.799685177963193
69.4500000000000	0.799687541145361
69.5333333333333	0.799689879790631
69.6166666666667	0.799692201868982
69.7000000000000	0.799694501652615
69.7833333333333	0.799696782324732
69.8666666666667	0.799699035341877
69.9500000000000	0.799701279148597

==> figures/data/ctrl_scheme/data1.txt <==
0.606000000000000	0.0270023264025467
0.626000000000000	0.0297934876529123
0.647000000000000	0.0327710025778119
0.667000000000000	0.0359402372899806
0.687000000000000	0.0393074682101316
0.707000000000000	0.0428786942410811
0.728000000000000	0.0466603051924386
0.748000000000000	0.0506576139254772
0.768000000000000	0.0548769191084838
0.788000000000000	0.0593242196442747
0.809000000000000	0.0640059332700625
0.829000000000000	0.0689273257482290
0.849000000000000	0.0740947149183490
0.869000000000000	0.0795140996832392
0.890000000000000	0.0851919226314292
0.910000000000000	0.0911334085789816
0.930000000000000	0.0973448914604730
0.950000000000000	0.103832370178720
0.971000000000000	0.110602309097284
0.991000000000000	0.117659898238481
1.01100000000000	0.125011484555602
1.03100000000000	0.132663066951464
1.05100000000000	0.140620644328884
1.07200000000000	0.148890830547472
1.09200000000000	0.157478530024480
1.11200000000000	0.166390225822215
1.13200000000000	0.175631916843494
1.15300000000000	0.185210241326701
1.17300000000000	0.195130063687855
1.19300000000000	0.205397882611721
1.21300000000000	0.216019697001116
1.23400000000000	0.227002166396913
1.25400000000000	0.238350121366471
1.27400000000000	0.250070073140726
1.29400000000000	0.262168020622495
1.31500000000000	0.274650641578854
1.33500000000000	0.287522738881074
1.35500000000000	0.300790833229976
1.37500000000000	0.314460923528378
1.39600000000000	0.328539702693269
1.41600000000000	0.343031952052409
1.43600000000000	0.357944198700216
1.45600000000000	0.373282441539509
1.47700000000000	0.389053385560905
1.49700000000000	0.405261796701223
1.51700000000000	0.421914205372193
1.53700000000000	0.439016610476635
1.55700000000000	0.456575010917363
1.57800000000000	0.474596308648260
1.59800000000000	0.493084889066652
1.61800000000000	0.512047466160500
1.63800000000000	0.531490038832621
1.65900000000000	0.551419523714266
1.67900000000000	0.571840285604339
1.69900000000000	0.592759044411852
1.71900000000000	0.614181799039623
1.74000000000000	0.636115477719988
1.76000000000000	0.658564430805998
1.78000000000000	0.681535381051433
1.80000000000000	0.705034327359113
1.82100000000000	0.729068206486170
1.84100000000000	0.753641360492375
1.86100000000000	0.778760511899993
1.88100000000000	0.804431659611839
1.90200000000000	0.830661745833557
1.92200000000000	0.857455110484217
1.94200000000000	0.884818472778274
1.96200000000000	0.912757831618545
1.98300000000000	0.941280131582897
2.00300000000000	0.970389716602270
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702
2.02300000000000	1.00009329950702

==> figures/data/ctrl_scheme/data2.txt <==
0.606000000000000	0.0608073131482846
0.607000000000000	0.0613246073501799
0.608000000000000	0.0618443444067779
0.609000000000000	0.0623665219483369
0.610000000000000	0.0628911375375535
0.611000000000000	0.0634181886699596
0.612000000000000	0.0639476727743219
0.613000000000000	0.0644795872130415
0.614000000000000	0.0650139292825571
0.615000000000000	0.0655506962137485
0.616000000000000	0.0660898851723411
0.617000000000000	0.0666314932593128
0.618000000000000	0.0671755175113028
0.619000000000000	0.0677219549010193
0.620000000000000	0.0682708023376513
0.621000000000000	0.0688220566672794
0.622000000000000	0.0693757146732892
0.623000000000000	0.0699317730767852
0.624000000000000	0.0704902285370049
0.625000000000000	0.0710510776517359
0.626000000000000	0.0716143169577320
0.627000000000000	0.0721799429311312
0.628000000000000	0.0727479519878745
0.629000000000000	0.0733183404841250
0.630000000000000	0.0738911047166883
0.631000000000000	0.0744662409234327
0.632000000000000	0.0750437452837118
0.633000000000000	0.0756236139187856
0.634000000000000	0.0762058428922436
0.635000000000000	0.0767904282104280
0.636000000000000	0.0773773658228571
0.637000000000000	0.0779666516226493
0.638000000000000	0.0785582814469480
0.639000000000000	0.0791522510773460
0.640000000000000	0.0797485562403105
0.641000000000000	0.0803471926076089
0.642000000000000	0.0809481557967339
0.643000000000000	0.0815514413713294
0.644000000000000	0.0821570448416160
0.645000000000000	0.0827649616648178
0.646000000000000	0.0833751872455874
0.647000000000000	0.0839877169364328
0.648000000000000	0.0846025460381429
0.649000000000000	0.0852196698002131
0.650000000000000	0.0858390834212720
0.651000000000000	0.0864607820495072
0.652000000000000	0.0870847607830892
0.653000000000000	0.0877110146705988
0.654000000000000	0.0883395387114510
0.655000000000000	0.0889703278563202
0.656000000000000	0.0896033770075650
0.657000000000000	0.0902386810196518
0.658000000000000	0.0908762346995787
0.659000000000000	0.0915160328073000
0.660000000000000	0.0921580700561474
0.661000000000000	0.0928023411132543
0.662000000000000	0.0934488405999767
0.663000000000000	0.0940975630923148
0.664000000000000	0.0947485031213348
0.665000000000000	0.0954016551735880
0.666000000000000	0.0960570136915316
0.667000000000000	0.0967145730739475
0.668000000000000	0.0973743276763602
0.669000000000000	0.0980362718114557
0.670000000000000	0.0987003997494968
0.671000000000000	0.0993667057187415
0.672000000000000	0.100035183905856
0.673000000000000	0.100705828456333
0.674000000000000	0.101378633474901
0.675000000000000	0.102053593025939
0.676000000000000	0.102730701133893
0.677000000000000	0.103409951783680
0.678000000000000	0.104091338921101
0.679000000000000	0.104774856453256
0.680000000000000	0.105460498248942
0.681000000000000	0.106148258139068
0.682000000000000	0.106838129917060
0.683000000000000	0.107530107339264
0.684000000000000	0.108224184125352
0.685000000000000	0.108920353958726
0.686000000000000	0.109618610486918
0.687000000000000	0.110318947321992
0.688000000000000	0.111021358040945
0.689000000000000	0.111725836186103
0.690000000000000	0.112432375265521
0.691000000000000	0.113140968753377
0.692000000000000	0.113851610090370
0.693000000000000	0.114564292684112
0.694000000000000	0.115279009909520
0.695000000000000	0.115995755109208
0.696000000000000	0.116714521593880
0.697000000000000	0.117435302642712
0.698000000000000	0.118158091503746
0.699000000000000	0.118882881394274
0.700000000000000	0.119609665501221
0.701000000000000	0.120338436981530
0.702000000000000	0.121069188962546
0.703000000000000	0.121801914542393
0.704000000000000	0.122536606790354
0.705000000000000	0.123273258747251
0.706000000000000	0.124011863425819
0.707000000000000	0.124752413811085
0.708000000000000	0.125494902860736
0.709000000000000	0.126239323505495
0.710000000000000	0.126985668649488
0.711000000000000	0.127733931170619
0.712000000000000	0.128484103920933
0.713000000000000	0.129236179726982
0.714000000000000	0.129990151390191
0.715000000000000	0.130746011687222
0.716000000000000	0.131503753370334
0.717000000000000	0.132263369167742
0.718000000000000	0.133024851783979
0.719000000000000	0.133788193900248
0.720000000000000	0.134553388174781
0.721000000000000	0.135320427243193
0.722000000000000	0.136089303718829
0.723000000000000	0.136860010193122
0.724000000000000	0.137632539235934
0.725000000000000	0.138406883395909
0.726000000000000	0.139183035200818
0.727000000000000	0.139960987157898
0.728000000000000	0.140740731754201
0.729000000000000	0.141522261456930
0.730000000000000	0.142305568713781
0.731000000000000	0.143090645953279
0.732000000000000	0.143877485585111
0.733000000000000	0.144666080000467
0.734000000000000	0.145456421572364
0.735000000000000	0.146248502655983
0.736000000000000	0.147042315588996
0.737000000000000	0.147837852691892
0.738000000000000	0.148635106268304
0.739000000000000	0.149434068605332
0.740000000000000	0.150234731973867
0.741000000000000	0.151037088628909
0.742000000000000	0.151841130809886
0.743000000000000	0.152646850740976
0.744000000000000	0.153454240631412
0.745000000000000	0.154263292675808
0.746000000000000	0.155073999054461
0.747000000000000	0.155886351933666
0.748000000000000	0.156700343466024
0.749000000000000	0.157515965790746
0.750000000000000	0.158333211033962
0.751000000000000	0.159152071309021
0.752000000000000	0.159972538716794
0.753000000000000	0.160794605345974
0.754000000000000	0.161618263273370
0.755000000000000	0.162443504564212
0.756000000000000	0.163270321272436
0.757000000000000	0.164098705440981
0.758000000000000	0.164928649102081
0.759000000000000	0.165760144277552
0.760000000000000	0.166593182979083
0.761000000000000	0.167427757208515
0.762000000000000	0.168263858958133
0.763000000000000	0.169101480210943
0.764000000000000	0.169940612940954
0.765000000000000	0.170781249113456
0.766000000000000	0.171623380685299
0.767000000000000	0.172466999605167
0.768000000000000	0.173312097813851
0.769000000000000	0.174158667244522
0.770000000000000	0.175006699823000
0.771000000000000	0.175856187468021
0.772000000000000	0.176707122091508
0.773000000000000	0.177559495598831
0.774000000000000	0.178413299889073
0.775000000000000	0.179268526855290
0.776000000000000	0.180125168384771
0.777000000000000	0.180983216359295
0.778000000000000	0.181842662655389
0.779000000000000	0.182703499144580
0.780000000000000	0.183565717693651
0.781000000000000	0.184429310164887
0.782000000000000	0.185294268416330
0.783000000000000	0.186160584302022
0.784000000000000	0.187028249672251
0.785000000000000	0.187897256373800
0.786000000000000	0.188767596250182
0.787000000000000	0.189639261141887
0.788000000000000	0.190512242886616
0.789000000000000	0.191386533319523
0.790000000000000	0.192262124273446
0.791000000000000	0.193139007579144
0.792000000000000	0.194017175065528
0.793000000000000	0.194896618559890
0.794000000000000	0.195777329888135
0.795000000000000	0.196659300875006
0.796000000000000	0.197542523344308
0.797000000000000	0.198426989119136
0.798000000000000	0.199312690022093
0.799000000000000	0.200199617875511
0.800000000000000	0.201087764501673
0.801000000000000	0.201977121723025
0.802000000000000	0.202867681362396
0.803000000000000	0.203759435243210
0.804000000000000	0.204652375189696
0.805000000000000	0.205546493027101
0.806000000000000	0.206441780581902
0.807000000000000	0.207338229682003
0.808000000000000	0.208235832156953
0.809000000000000	0.209134579838141
0.810000000000000	0.210034464559002
0.811000000000000	0.210935478155216
0.812000000000000	0.211837612464912
0.813000000000000	0.212740859328858
0.814000000000000	0.213645210590662
0.815000000000000	0.214550658096966
0.816000000000000	0.215457193697637
0.817000000000000	0.216364809245959
0.818000000000000	0.217273496598824
0.819000000000000	0.218183247616916
0.820000000000000	0.219094054164902
0.821000000000000	0.220005908111615
0.822000000000000	0.220918801330237
0.823000000000000	0.221832725698482
0.824000000000000	0.222747673098774
0.825000000000000	0.223663635418429
0.826000000000000	0.224580604549828
0.827000000000000	0.225498572390597
0.828000000000000	0.226417530843779
0.829000000000000	0.227337471818006
0.830000000000000	0.228258387227672
0.831000000000000	0.229180268993099
0.832000000000000	0.230103109040712
0.833000000000000	0.231026899303197
0.834000000000000	0.231951631719673
0.835000000000000	0.232877298235852
0.836000000000000	0.233803890804203
0.837000000000000	0.234731401384112
0.838000000000000	0.235659821942041
0.839000000000000	0.236589144451685
0.840000000000000	0.237519360894132
0.841000000000000	0.238450463258013
0.842000000000000	0.239382443539660
0.843000000000000	0.240315293743254
0.844000000000000	0.241249005880978
0.845000000000000	0.242183571973168
0.846000000000000	0.243118984048454
0.847000000000000	0.244055234143916
0.848000000000000	0.244992314305221
0.849000000000000	0.245930216586769
0.850000000000000	0.246868933051840
0.851000000000000	0.247808455772724
0.852000000000000	0.248748776830875
0.853000000000000	0.249689888317034
0.854000000000000	0.250631782331377
0.855000000000000	0.251574450983646
0.856000000000000	0.252517886393282
0.857000000000000	0.253462080689561
0.858000000000000	0.254407026011722
0.859000000000000	0.255352714509099
0.860000000000000	0.256299138341248
0.861000000000000	0.257246289678079
0.862000000000000	0.258194160699976
0.863000000000000	0.259142743597925
0.864000000000000	0.260092030573636
0.865000000000000	0.261042013839669
0.866000000000000	0.261992685619551
0.867000000000000	0.262944038147895
0.868000000000000	0.263896063670523
0.869000000000000	0.264848754444579
0.870000000000000	0.265802102738646
0.871000000000000	0.266756100832862
0.872000000000000	0.267710741019031
0.873000000000000	0.268666015600737
0.874000000000000	0.269621916893454
0.875000000000000	0.270578437224656
0.876000000000000	0.271535568933926
0.877000000000000	0.272493304373063
0.878000000000000	0.273451635906187
0.879000000000000	0.274410555909845
0.880000000000000	0.275370056773113
0.881000000000000	0.276330130897703
0.882000000000000	0.277290770698058
0.883000000000000	0.278251968601458
0.884000000000000	0.279213717048113
0.885000000000000	0.280176008491268
0.886000000000000	0.281138835397294
0.887000000000000	0.282102190245784
0.888000000000000	0.283066065529651
0.889000000000000	0.284030453755218
0.890000000000000	0.284995347442312
0.891000000000000	0.285960739124352
0.892000000000000	0.286926621348444
0.893000000000000	0.287892986675466
0.894000000000000	0.288859827680156
0.895000000000000	0.289827136951200
0.896000000000000	0.290794907091316
0.897000000000000	0.291763130717340
0.898000000000000	0.292731800460309
0.899000000000000	0.293700908965542
0.900000000000000	0.294670448892723
0.901000000000000	0.295640412915982
0.902000000000000	0.296610793723969
0.903000000000000	0.297581584019940
0.904000000000000	0.298552776521826
0.905000000000000	0.299524363962317
0.906000000000000	0.300496339088928
0.907000000000000	0.301468694664084
0.908000000000000	0.302441423465183
0.909000000000000	0.303414518284673
0.910000000000000	0.304387971930123
0.911000000000000	0.305361777224292
0.912000000000000	0.306335927005197
0.913000000000000	0.307310414126184
0.914000000000000	0.308285231455993
0.915000000000000	0.309260371878824
0.916000000000000	0.310235828294404
0.917000000000000	0.311211593618048
0.918000000000000	0.312187660780728
0.919000000000000	0.313164022729128
0.920000000000000	0.314140672425712
0.921000000000000	0.315117602848779
0.922000000000000	0.316094806992528
0.923000000000000	0.317072277867112
0.924000000000000	0.318050008498698
0.925000000000000	0.319027991929525
0.926000000000000	0.320006221217957
0.927000000000000	0.320984689438540
0.928000000000000	0.321963389682056
0.929000000000000	0.322942315055576
0.930000000000000	0.323921458682512
0.931000000000000	0.324900813702670
0.932000000000000	0.325880373272300
0.933000000000000	0.326860130564145
0.934000000000000	0.327840078767490
0.935000000000000	0.328820211088212
0.936000000000000	0.329800520748827
0.937000000000000	0.330781000988535
0.938000000000000	0.331761645063264
0.939000000000000	0.332742446245722
0.940000000000000	0.333723397825432
0.941000000000000	0.334704493108782
0.942000000000000	0.335685725419064
0.943000000000000	0.336667088096518
0.944000000000000	0.337648574498369
0.945000000000000	0.338630177998873
0.946000000000000	0.339611891989349
0.947000000000000	0.340593709878225
0.948000000000000	0.341575625091070
0.949000000000000	0.342557631070633
0.950000000000000	0.343539721276881
0.951000000000000	0.344521889187031
0.952000000000000	0.345504128295588
0.953000000000000	0.346486432114378
0.954000000000000	0.347468794172579
0.955000000000000	0.348451208016757
0.956000000000000	0.349433667210895
0.957000000000000	0.350416165336426
0.958000000000000	0.351398695992262
0.959000000000000	0.352381252794827
0.960000000000000	0.353363829378080
0.961000000000000	0.354346419393549
0.962000000000000	0.355329016510353
0.963000000000000	0.356311614415237
0.964000000000000	0.357294206812590
0.965000000000000	0.358276787424474
0.966000000000000	0.359259349990650
0.967000000000000	0.360241888268599
0.968000000000000	0.361224396033551
0.969000000000000	0.362206867078501
0.970000000000000	0.363189295214237
0.971000000000000	0.364171674269358
0.972000000000000	0.365153998090296
0.973000000000000	0.366136260541338
0.974000000000000	0.367118455504643
0.975000000000000	0.368100576880263
0.976000000000000	0.369082618586162
0.977000000000000	0.370064574558229
0.978000000000000	0.371046438750304
0.979000000000000	0.372028205134185
0.980000000000000	0.373009867699652
0.981000000000000	0.373991420454476
0.982000000000000	0.374972857424439
0.983000000000000	0.375954172653345
0.984000000000000	0.376935360203037
0.985000000000000	0.377916414153405
0.986000000000000	0.378897328602402
0.987000000000000	0.379878097666059
0.988000000000000	0.380858715478487
0.989000000000000	0.381839176191898
0.990000000000000	0.382819473976610
0.991000000000000	0.383799603021058
0.992000000000000	0.384779557531801
0.993000000000000	0.385759331733535
0.994000000000000	0.386738919869098
0.995000000000000	0.387718316199479
0.996000000000000	0.388697515003822
0.997000000000000	0.389676510579439
0.998000000000000	0.390655297241809
0.999000000000000	0.391633869324588
1	0.392612221179612
1.00100000000000	0.393590347176904
1.00200000000000	0.394568241704673
1.00300000000000	0.395545899169324
1.00400000000000	0.396523313995455
1.00500000000000	0.397500480625866
1.00600000000000	0.398477393521555
1.00700000000000	0.399454047161721
1.00800000000000	0.400430436043770
1.00900000000000	0.401406554683308
1.01000000000000	0.402382397614149
1.01100000000000	0.403357959388307
1.01200000000000	0.404333234576002
1.01300000000000	0.405308217765654
1.01400000000000	0.406282903563885
1.01500000000000	0.407257286595515
1.01600000000000	0.408231361503560
1.01700000000000	0.409205122949227
1.01800000000000	0.410178565611916
1.01900000000000	0.411151684189210
1.02000000000000	0.412124473396875
1.02100000000000	0.413096927968852
1.02200000000000	0.414069042657258
1.02300000000000	0.415040812232372
1.02400000000000	0.416012231482636
1.02500000000000	0.416983295214646
1.02600000000000	0.417953998253146
1.02700000000000	0.418924335441020
1.02800000000000	0.419894301639284
1.02900000000000	0.420863891727082
1.03000000000000	0.421833100601674
1.03100000000000	0.422801923178427
1.03200000000000	0.423770354390810
1.03300000000000	0.424738389190380
1.03400000000000	0.425706022546775
1.03500000000000	0.426673249447706
1.03600000000000	0.427640064898939
1.03700000000000	0.428606463924292
1.03800000000000	0.429572441565621
1.03900000000000	0.430537992882807
1.04000000000000	0.431503112953746
1.04100000000000	0.432467796874337
1.04200000000000	0.433432039758468
1.04300000000000	0.434395836738004
1.04400000000000	0.435359182962772
1.04500000000000	0.436322073600551
1.04600000000000	0.437284503837055
1.04700000000000	0.438246468875921
1.04800000000000	0.439207963938692
1.04900000000000	0.440168984264802
1.05000000000000	0.441129525111566
1.05100000000000	0.442089581754158
1.05200000000000	0.443049149485599
1.05300000000000	0.444008223616738
1.05400000000000	0.444966799476241
1.05500000000000	0.445924872410567
1.05600000000000	0.446882437783956
1.05700000000000	0.447839490978412
1.05800000000000	0.448796027393682
1.05900000000000	0.449752042447240
1.06000000000000	0.450707531574269
1.06100000000000	0.451662490227644
1.06200000000000	0.452616913877909
1.06300000000000	0.453570798013261
1.06400000000000	0.454524138139533
1.06500000000000	0.455476929780169
1.06600000000000	0.456429168476208
1.06700000000000	0.457380849786265
1.06800000000000	0.458331969286504
1.06900000000000	0.459282522570627
1.07000000000000	0.460232505249846
1.07100000000000	0.461181912952863
1.07200000000000	0.462130741325854
1.07300000000000	0.463078986032438
1.07400000000000	0.464026642753665
1.07500000000000	0.464973707187987
1.07600000000000	0.465920175051239
1.07700000000000	0.466866042076615
1.07800000000000	0.467811304014647
1.07900000000000	0.468755956633180
1.08000000000000	0.469699995717350
1.08100000000000	0.470643417069561
1.08200000000000	0.471586216509458
1.08300000000000	0.472528389873909
1.08400000000000	0.473469933016977
1.08500000000000	0.474410841809893
1.08600000000000	0.475351112141040
1.08700000000000	0.476290739915920
1.08800000000000	0.477229721057132
1.08900000000000	0.478168051504349
1.09000000000000	0.479105727214288
1.09100000000000	0.480042744160691
1.09200000000000	0.480979098334292
1.09300000000000	0.481914785742797
1.09400000000000	0.482849802410854
1.09500000000000	0.483784144380029
1.09600000000000	0.484717807708778
1.09700000000000	0.485650788472422
1.09800000000000	0.486583082763119
1.09900000000000	0.487514686689837
1.10000000000000	0.488445596378328
1.10100000000000	0.489375807971098
1.10200000000000	0.490305317627381
1.10300000000000	0.491234121523115
1.10400000000000	0.492162215850907
1.10500000000000	0.493089596820009
1.10600000000000	0.494016260656291
1.10700000000000	0.494942203602209
1.10800000000000	0.495867421916780
1.10900000000000	0.496791911875551
1.11000000000000	0.497715669770572
1.11100000000000	0.498638691910365
1.11200000000000	0.499560974619895
1.11300000000000	0.500482514240544
1.11400000000000	0.501403307130077
1.11500000000000	0.502323349662617
1.11600000000000	0.503242638228610
1.11700000000000	0.504161169234800
1.11800000000000	0.505078939104196
1.11900000000000	0.505995944276046
1.12000000000000	0.506912181205800
1.12100000000000	0.507827646365084
1.12200000000000	0.508742336241671
1.12300000000000	0.509656247339446
1.12400000000000	0.510569376178380
1.12500000000000	0.511481719294494
1.12600000000000	0.512393273239832
1.12700000000000	0.513304034582428
1.12800000000000	0.514213999906275
1.12900000000000	0.515123165811297
1.13000000000000	0.516031528913309
1.13100000000000	0.516939085843995
1.13200000000000	0.517845833250872
1.13300000000000	0.518751767797256
1.13400000000000	0.519656886162235
1.13500000000000	0.520561185040633
1.13600000000000	0.521464661142981
1.13700000000000	0.522367311195480
1.13800000000000	0.523269131939976
1.13900000000000	0.524170120133922
1.14000000000000	0.525070272550345
1.14100000000000	0.525969585977817
1.14200000000000	0.526868057220423
1.14300000000000	0.527765683097722
1.14400000000000	0.528662460444720
1.14500000000000	0.529558386111836
1.14600000000000	0.530453456964866
1.14700000000000	0.531347669884954
1.14800000000000	0.532241021768557
1.14900000000000	0.533133509527408
1.15000000000000	0.534025130088491
1.15100000000000	0.534915880394000
1.15200000000000	0.535805757401309
1.15300000000000	0.536694758082937
1.15400000000000	0.537582879426515
1.15500000000000	0.538470118434754
1.15600000000000	0.539356472125407
1.15700000000000	0.540241937531239
1.15800000000000	0.541126511699991
1.15900000000000	0.542010191694349
1.16000000000000	0.542892974591903
1.16100000000000	0.543774857485122
1.16200000000000	0.544655837481312
1.16300000000000	0.545535911702588
1.16400000000000	0.546415077285834
1.16500000000000	0.547293331382672
1.16600000000000	0.548170671159429
1.16700000000000	0.549047093797099
1.16800000000000	0.549922596491309
1.16900000000000	0.550797176452286
1.17000000000000	0.551670830904823
1.17100000000000	0.552543557088242
1.17200000000000	0.553415352256360
1.17300000000000	0.554286213677456
1.17400000000000	0.555156138634233
1.17500000000000	0.556025124423787
1.17600000000000	0.556893168357568
1.17700000000000	0.557760267761348
1.17800000000000	0.558626419975185
1.17900000000000	0.559491622353389
1.18000000000000	0.560355872264485
1.18100000000000	0.561219167091179
1.18200000000000	0.562081504230323
1.18300000000000	0.562942881092881
1.18400000000000	0.563803295103891
1.18500000000000	0.564662743702431
1.18600000000000	0.565521224341585
1.18700000000000	0.566378734488406
1.18800000000000	0.567235271623883
1.18900000000000	0.568090833242903
1.19000000000000	0.568945416854216
1.19100000000000	0.569799019980401
1.19200000000000	0.570651640157832
1.19300000000000	0.571503274936637
1.19400000000000	0.572353921880669
1.19500000000000	0.573203578567466
1.19600000000000	0.574052242588218
1.19700000000000	0.574899911547731
1.19800000000000	0.575746583064389
1.19900000000000	0.576592254770123
1.20000000000000	0.577436924310374
1.20100000000000	0.578280589344052
1.20200000000000	0.579123247543509
1.20300000000000	0.579964896594498
1.20400000000000	0.580805534196138
1.20500000000000	0.581645158060881
1.20600000000000	0.582483765914473
1.20700000000000	0.583321355495919
1.20800000000000	0.584157924557451
1.20900000000000	0.584993470864488
1.21000000000000	0.585827992195600
1.21100000000000	0.586661486342480
1.21200000000000	0.587493951109897
1.21300000000000	0.588325384315668
1.21400000000000	0.589155783790622
1.21500000000000	0.589985147378559
1.21600000000000	0.590813472936222
1.21700000000000	0.591640758333256
1.21800000000000	0.592467001452172
1.21900000000000	0.593292200188317
1.22000000000000	0.594116352449830
1.22100000000000	0.594939456157614
1.22200000000000	0.595761509245297
1.22300000000000	0.596582509659194
1.22400000000000	0.597402455358278
1.22500000000000	0.598221344314137
1.22600000000000	0.599039174510943
1.22700000000000	0.599855943945417
1.22800000000000	0.600671650626787
1.22900000000000	0.601486292576763
1.23000000000000	0.602299867829490
1.23100000000000	0.603112374431522
1.23200000000000	0.603923810441780
1.23300000000000	0.604734173931520
1.23400000000000	0.605543462984296
1.23500000000000	0.606351675695926
1.23600000000000	0.607158810174453
1.23700000000000	0.607964864540114
1.23800000000000	0.608769836925304
1.23900000000000	0.609573725474535
1.24000000000000	0.610376528344408
1.24100000000000	0.611178243703574
1.24200000000000	0.611978869732697
1.24300000000000	0.612778404624424
1.24400000000000	0.613576846583344
1.24500000000000	0.614374193825957
1.24600000000000	0.615170444580633
1.24700000000000	0.615965597087585
1.24800000000000	0.616759649598829
1.24900000000000	0.617552600378146
1.25000000000000	0.618344447701052
1.25100000000000	0.619135189854761
1.25200000000000	0.619924825138152
1.25300000000000	0.620713351861726
1.25400000000000	0.621500768347583
1.25500000000000	0.622287072929375
1.25600000000000	0.623072263952283
1.25700000000000	0.623856339772969
1.25800000000000	0.624639298759553
1.25900000000000	0.625421139291569
1.26000000000000	0.626201859759937
1.26100000000000	0.626981458566923
1.26200000000000	0.627759934126109
1.26300000000000	0.628537284862351
1.26400000000000	0.629313509211754
1.26500000000000	0.630088605621629
1.26600000000000	0.630862572550461
1.26700000000000	0.631635408467878
1.26800000000000	0.632407111854610
1.26900000000000	0.633177681202460
1.27000000000000	0.633947115014265
1.27100000000000	0.634715411803864
1.27200000000000	0.635482570096066
1.27300000000000	0.636248588426610
1.27400000000000	0.637013465342133
1.27500000000000	0.637777199400138
1.27600000000000	0.638539789168958
1.27700000000000	0.639301233227719
1.27800000000000	0.640061530166311
1.27900000000000	0.640820678585350
1.28000000000000	0.641578677096145
1.28100000000000	0.642335524320664
1.28200000000000	0.643091218891501
1.28300000000000	0.643845759451838
1.28400000000000	0.644599144655418
1.28500000000000	0.645351373166504
1.28600000000000	0.646102443659849
1.28700000000000	0.646852354820663
1.28800000000000	0.647601105344574
1.28900000000000	0.648348693937602
1.29000000000000	0.649095119316118
1.29100000000000	0.649840380206816
1.29200000000000	0.650584475346674
1.29300000000000	0.651327403482926
1.29400000000000	0.652069163373025
1.29500000000000	0.652809753784610
1.29600000000000	0.653549173495473
1.29700000000000	0.654287421293528
1.29800000000000	0.655024495976772
1.29900000000000	0.655760396353256
1.30000000000000	0.656495121241054
1.30100000000000	0.657228669468222
1.30200000000000	0.657961039872772
1.30300000000000	0.658692231302638
1.30400000000000	0.659422242615640
1.30500000000000	0.660151072679451
1.30600000000000	0.660878720371570
1.30700000000000	0.661605184579280
1.30800000000000	0.662330464199624
1.30900000000000	0.663054558139366
1.31000000000000	0.663777465314963
1.31100000000000	0.664499184652526
1.31200000000000	0.665219715087796
1.31300000000000	0.665939055566104
1.31400000000000	0.666657205042343
1.31500000000000	0.667374162480931
1.31600000000000	0.668089926855786
1.31700000000000	0.668804497150285
1.31800000000000	0.669517872357240
1.31900000000000	0.670230051478860
1.32000000000000	0.670941033526719
1.32100000000000	0.671650817521727
1.32200000000000	0.672359402494099
1.32300000000000	0.673066787483316
1.32400000000000	0.673772971538100
1.32500000000000	0.674477953716381
1.32600000000000	0.675181733085262
1.32700000000000	0.675884308720989
1.32800000000000	0.676585679708922
1.32900000000000	0.677285845143497
1.33000000000000	0.677984804128201
1.33100000000000	0.678682555775538
1.33200000000000	0.679379099206995
1.33300000000000	0.680074433553016
1.33400000000000	0.680768557952964
1.33500000000000	0.681461471555096
1.33600000000000	0.682153173516528
1.33700000000000	0.682843663003204
1.33800000000000	0.683532939189868
1.33900000000000	0.684221001260028
1.34000000000000	0.684907848405929
1.34100000000000	0.685593479828521
1.34200000000000	0.686277894737427
1.34300000000000	0.686961092350915
1.34400000000000	0.687643071895861
1.34500000000000	0.688323832607728
1.34600000000000	0.689003373730526
1.34700000000000	0.689681694516787
1.34800000000000	0.690358794227534
1.34900000000000	0.691034672132246
1.35000000000000	0.691709327508835
1.35100000000000	0.692382759643609
1.35200000000000	0.693054967831246
1.35300000000000	0.693725951374761
1.35400000000000	0.694395709585480
1.35500000000000	0.695064241783002
1.35600000000000	0.695731547295179
1.35700000000000	0.696397625458079
1.35800000000000	0.697062475615958
1.35900000000000	0.697726097121231
1.36000000000000	0.698388489334442
1.36100000000000	0.699049651624232
1.36200000000000	0.699709583367314
1.36300000000000	0.700368283948438
1.36400000000000	0.701025752760368
1.36500000000000	0.701681989203844
1.36600000000000	0.702336992687560
1.36700000000000	0.702990762628135
1.36800000000000	0.703643298450074
1.36900000000000	0.704294599585751
1.37000000000000	0.704944665475373
1.37100000000000	0.705593495566953
1.37200000000000	0.706241089316278
1.37300000000000	0.706887446186886
1.37400000000000	0.707532565650032
1.37500000000000	0.708176447184659
1.37600000000000	0.708819090277375
1.37700000000000	0.709460494422418
1.37800000000000	0.710100659121629
1.37900000000000	0.710739583884427
1.38000000000000	0.711377268227775
1.38100000000000	0.712013711676157
1.38200000000000	0.712648913761545
1.38300000000000	0.713282874023373
1.38400000000000	0.713915592008510
1.38500000000000	0.714547067271228
1.38600000000000	0.715177299373179
1.38700000000000	0.715806287883362
1.38800000000000	0.716434032378099
1.38900000000000	0.717060532441004
1.39000000000000	0.717685787662957
1.39100000000000	0.718309797642076
1.39200000000000	0.718932561983690
1.39300000000000	0.719554080300308
1.39400000000000	0.720174352211596
1.39500000000000	0.720793377344348
1.39600000000000	0.721411155332456
1.39700000000000	0.722027685816885
1.39800000000000	0.722642968445646
1.39900000000000	0.723257002873769
1.40000000000000	0.723869788763272
1.40100000000000	0.724481325783140
1.40200000000000	0.725091613609293
1.40300000000000	0.725700651924560
1.40400000000000	0.726308440418655
1.40500000000000	0.726914978788146
1.40600000000000	0.727520266736433
1.40700000000000	0.728124303973715
1.40800000000000	0.728727090216969
1.40900000000000	0.729328625189922
1.41000000000000	0.729928908623023
1.41100000000000	0.730527940253415
1.41200000000000	0.731125719824915
1.41300000000000	0.731722247087982
1.41400000000000	0.732317521799691
1.41500000000000	0.732911543723710
1.41600000000000	0.733504312630272
1.41700000000000	0.734095828296149
1.41800000000000	0.734686090504625
1.41900000000000	0.735275099045473
1.42000000000000	0.735862853714926
1.42100000000000	0.736449354315653
1.42200000000000	0.737034600656732
1.42300000000000	0.737618592553627
1.42400000000000	0.738201329828159
1.42500000000000	0.738782812308483
1.42600000000000	0.739363039829061
1.42700000000000	0.739942012230637
1.42800000000000	0.740519729360213
1.42900000000000	0.741096191071023
1.43000000000000	0.741671397222505
1.43100000000000	0.742245347680280
1.43200000000000	0.742818042316126
1.43300000000000	0.743389481007951
1.43400000000000	0.743959663639770
1.43500000000000	0.744528590101679
1.43600000000000	0.745096260289831
1.43700000000000	0.745662674106413
1.43800000000000	0.746227831459615
1.43900000000000	0.746791732263613
1.44000000000000	0.747354376438540
1.44100000000000	0.747915763910464
1.44200000000000	0.748475894611360
1.44300000000000	0.749034768479091
1.44400000000000	0.749592385457378
1.44500000000000	0.750148745495780
1.44600000000000	0.750703848549669
1.44700000000000	0.751257694580202
1.44800000000000	0.751810283554305
1.44900000000000	0.752361615444641
1.45000000000000	0.752911690229591
1.45100000000000	0.753460507893228
1.45200000000000	0.754008068425294
1.45300000000000	0.754554371821177
1.45400000000000	0.755099418081886
1.45500000000000	0.755643207214028
1.45600000000000	0.756185739229784
1.45700000000000	0.756727014146889
1.45800000000000	0.757267031988602
1.45900000000000	0.757805792783690
1.46000000000000	0.758343296566398
1.46100000000000	0.758879543376432
1.46200000000000	0.759414533258932
1.46300000000000	0.759948266264449
1.46400000000000	0.760480742448925
1.46500000000000	0.761011961873668
1.46600000000000	0.761541924605326
1.46700000000000	0.762070630715872
1.46800000000000	0.762598080282575
1.46900000000000	0.763124273387978
1.47000000000000	0.763649210119879
1.47100000000000	0.764172890571304
1.47200000000000	0.764695314840488
1.47300000000000	0.765216483030851
1.47400000000000	0.765736395250975
1.47500000000000	0.766255051614584
1.47600000000000	0.766772452240520
1.47700000000000	0.767288597252720
1.47800000000000	0.767803486780198
1.47900000000000	0.768317120957019
1.48000000000000	0.768829499922276
1.48100000000000	0.769340623820075
1.48200000000000	0.769850492799505
1.48300000000000	0.770359107014622
1.48400000000000	0.770866466624423
1.48500000000000	0.771372571792829
1.48600000000000	0.771877422688658
1.48700000000000	0.772381019485612
1.48800000000000	0.772883362362242
1.48900000000000	0.773384451501943
1.49000000000000	0.773884287092919
1.49100000000000	0.774382869328169
1.49200000000000	0.774880198405463
1.49300000000000	0.775376274527323
1.49400000000000	0.775871097901000
1.49500000000000	0.776364668738454
1.49600000000000	0.776856987256332
1.49700000000000	0.777348053675951
1.49800000000000	0.777837868223270
1.49900000000000	0.778326431128876
1.50000000000000	0.778813742627959
1.50100000000000	0.779299802960296
1.50200000000000	0.779784612370225
1.50300000000000	0.780268171106626
1.50400000000000	0.780750479422904
1.50500000000000	0.781231537576966
1.50600000000000	0.781711345831200
1.50700000000000	0.782189904452455
1.50800000000000	0.782667213712023
1.50900000000000	0.783143273885615
1.51000000000000	0.783618085253347
1.51100000000000	0.784091648099712
1.51200000000000	0.784563962713566
1.51300000000000	0.785035029388107
1.51400000000000	0.785504848420853
1.51500000000000	0.785973420113626
1.51600000000000	0.786440744772527
1.51700000000000	0.786906822707921
1.51800000000000	0.787371654234417
1.51900000000000	0.787835239670845
1.52000000000000	0.788297579340239
1.52100000000000	0.788758673569818
1.52200000000000	0.789218522690968
1.52300000000000	0.789677127039216
1.52400000000000	0.790134486954220
1.52500000000000	0.790590602779743
1.52600000000000	0.791045474863636
1.52700000000000	0.791499103557820
1.52800000000000	0.791951489218266
1.52900000000000	0.792402632204976
1.53000000000000	0.792852532881963
1.53100000000000	0.793301191617238
1.53200000000000	0.793748608782781
1.53300000000000	0.794194784754531
1.53400000000000	0.794639719912364
1.53500000000000	0.795083414640075
1.53600000000000	0.795525869325360
1.53700000000000	0.795967084359794
1.53800000000000	0.796407060138818
1.53900000000000	0.796845797061718
1.54000000000000	0.797283295531604
1.54100000000000	0.797719555955399
1.54200000000000	0.798154578743813
1.54300000000000	0.798588364311328
1.54400000000000	0.799020913076183
1.54500000000000	0.799452225460349
1.54600000000000	0.799882301889520
1.54700000000000	0.800311142793086
1.54800000000000	0.800738748604122
1.54900000000000	0.801165119759367
1.55000000000000	0.801590256699206
1.55100000000000	0.802014159867656
1.55200000000000	0.802436829712342
1.55300000000000	0.802858266684486
1.55400000000000	0.803278471238885
1.55500000000000	0.803697443833896
1.55600000000000	0.804115184931418
1.55700000000000	0.804531694996874
1.55800000000000	0.804946974499193
1.55900000000000	0.805361023910797
1.56000000000000	0.805773843707578
1.56100000000000	0.806185434368885
1.56200000000000	0.806595796377506
1.56300000000000	0.807004930219650
1.56400000000000	0.807412836384930
1.56500000000000	0.807819515366349
1.56600000000000	0.808224967660279
1.56700000000000	0.808629193766447
1.56800000000000	0.809032194187917
1.56900000000000	0.809433969431076
1.57000000000000	0.809834520005612
1.57100000000000	0.810233846424503
1.57200000000000	0.810631949203998
1.57300000000000	0.811028828863599
1.57400000000000	0.811424485926049
1.57500000000000	0.811818920917311
1.57600000000000	0.812212134366554
1.57700000000000	0.812604126806137
1.57800000000000	0.812994898771593
1.57900000000000	0.813384450801610
1.58000000000000	0.813772783438019
1.58100000000000	0.814159897225775
1.58200000000000	0.814545792712944
1.58300000000000	0.814930470450683
1.58400000000000	0.815313930993226
1.58500000000000	0.815696174897872
1.58600000000000	0.816077202724962
1.58700000000000	0.816457015037870
1.58800000000000	0.816835612402981
1.58900000000000	0.817212995389682
1.59000000000000	0.817589164570343
1.59100000000000	0.817964120520300
1.59200000000000	0.818337863817842
1.59300000000000	0.818710395044196
1.59400000000000	0.819081714783510
1.59500000000000	0.819451823622838
1.59600000000000	0.819820722152124
1.59700000000000	0.820188410964192
1.59800000000000	0.820554890654722
1.59900000000000	0.820920161822243
1.60000000000000	0.821284225068112
1.60100000000000	0.821647080996505
1.60200000000000	0.822008730214395
1.60300000000000	0.822369173331544
1.60400000000000	0.822728410960484
1.60500000000000	0.823086443716502
1.60600000000000	0.823443272217629
1.60700000000000	0.823798897084621
1.60800000000000	0.824153318940946
1.60900000000000	0.824506538412771
1.61000000000000	0.824858556128946
1.61100000000000	0.825209372720989
1.61200000000000	0.825558988823072
1.61300000000000	0.825907405072008
1.61400000000000	0.826254622107235
1.61500000000000	0.826600640570801
1.61600000000000	0.826945461107353
1.61700000000000	0.827289084364121
1.61800000000000	0.827631510990900
1.61900000000000	0.827972741640044
1.62000000000000	0.828312776966445
1.62100000000000	0.828651617627523
1.62200000000000	0.828989264283210
1.62300000000000	0.829325717595937
1.62400000000000	0.829660978230619
1.62500000000000	0.829995046854643
1.62600000000000	0.830327924137853
1.62700000000000	0.830659610752537
1.62800000000000	0.830990107373413
1.62900000000000	0.831319414677614
1.63000000000000	0.831647533344679
1.63100000000000	0.831974464056533
1.63200000000000	0.832300207497479
1.63300000000000	0.832624764354181
1.63400000000000	0.832948135315653
1.63500000000000	0.833270321073245
1.63600000000000	0.833591322320628
1.63700000000000	0.833911139753785
1.63800000000000	0.834229774070992
1.63900000000000	0.834547225972809
1.64000000000000	0.834863496162067
1.64100000000000	0.835178585343853
1.64200000000000	0.835492494225496
1.64300000000000	0.835805223516560
1.64400000000000	0.836116773928823
1.64500000000000	0.836427146176270
1.64600000000000	0.836736340975078
1.64700000000000	0.837044359043603
1.64800000000000	0.837351201102368
1.64900000000000	0.837656867874050
1.65000000000000	0.837961360083469
1.65100000000000	0.838264678457570
1.65200000000000	0.838566823725420
1.65300000000000	0.838867796618183
1.65400000000000	0.839167597869121
1.65500000000000	0.839466228213570
1.65600000000000	0.839763688388935
1.65700000000000	0.840059979134675
1.65800000000000	0.840355101192291
1.65900000000000	0.840649055305312
1.66000000000000	0.840941842219288
1.66100000000000	0.841233462681770
1.66200000000000	0.841523917442306
1.66300000000000	0.841813207252424
1.66400000000000	0.842101332865621
1.66500000000000	0.842388295037350
1.66600000000000	0.842674094525013
1.66700000000000	0.842958732087941
1.66800000000000	0.843242208487388
1.66900000000000	0.843524524486520
1.67000000000000	0.843805680850399
1.67100000000000	0.844085678345974
1.67200000000000	0.844364517742067
1.67300000000000	0.844642199809365
1.67400000000000	0.844918725320406
1.67500000000000	0.845194095049567
1.67600000000000	0.845468309773053
1.67700000000000	0.845741370268887
1.67800000000000	0.846013277316899
1.67900000000000	0.846284031698708
1.68000000000000	0.846553634197721
1.68100000000000	0.846822085599114
1.68200000000000	0.847089386689823
1.68300000000000	0.847355538258533
1.68400000000000	0.847620541095668
1.68500000000000	0.847884395993377
1.68600000000000	0.848147103745526
1.68700000000000	0.848408665147685
1.68800000000000	0.848669080997117
1.68900000000000	0.848928352092768
1.69000000000000	0.849186479235255
1.69100000000000	0.849443463226856
1.69200000000000	0.849699304871499
1.69300000000000	0.849954004974752
1.69400000000000	0.850207564343808
1.69500000000000	0.850459983787483
1.69600000000000	0.850711264116193
1.69700000000000	0.850961406141956
1.69800000000000	0.851210410678373
1.69900000000000	0.851458278540619
1.70000000000000	0.851705010545436
1.70100000000000	0.851950607511118
1.70200000000000	0.852195070257504
1.70300000000000	0.852438399605965
1.70400000000000	0.852680596379395
1.70500000000000	0.852921661402199
1.70600000000000	0.853161595500288
1.70700000000000	0.853400399501060
1.70800000000000	0.853638074233398
1.70900000000000	0.853874620527655
1.71000000000000	0.854110039215645
1.71100000000000	0.854344331130634
1.71200000000000	0.854577497107329
1.71300000000000	0.854809537981867
1.71400000000000	0.855040454591808
1.71500000000000	0.855270247776120
1.71600000000000	0.855498918375176
1.71700000000000	0.855726467230736
1.71800000000000	0.855952895185946
1.71900000000000	0.856178203085320
1.72000000000000	0.856402391774735
1.72100000000000	0.856625462101421
1.72200000000000	0.856847414913949
1.72300000000000	0.857068251062223
1.72400000000000	0.857287971397472
1.72500000000000	0.857506576772236
1.72600000000000	0.857724068040360
1.72700000000000	0.857940446056984
1.72800000000000	0.858155711678532
1.72900000000000	0.858369865762705
1.73000000000000	0.858582909168467
1.73100000000000	0.858794842756044
1.73200000000000	0.859005667386903
1.73300000000000	0.859215383923755
1.73400000000000	0.859423993230536
1.73500000000000	0.859631496172403
1.73600000000000	0.859837893615724
1.73700000000000	0.860043186428067
1.73800000000000	0.860247375478193
1.73900000000000	0.860450461636046
1.74000000000000	0.860652445772743
1.74100000000000	0.860853328760567
1.74200000000000	0.861053111472958
1.74300000000000	0.861251794784500
1.74400000000000	0.861449379570919
1.74500000000000	0.861645866709066
1.74600000000000	0.861841257076917
1.74700000000000	0.862035551553556
1.74800000000000	0.862228751019170
1.74900000000000	0.862420856355042
1.75000000000000	0.862611868443540
1.75100000000000	0.862801788168107
1.75200000000000	0.862990616413256
1.75300000000000	0.863178354064558
1.75400000000000	0.863365002008635
1.75500000000000	0.863550561133153
1.75600000000000	0.863735032326809
1.75700000000000	0.863918416479328
1.75800000000000	0.864100714481450
1.75900000000000	0.864281927224924
1.76000000000000	0.864462055602500
1.76100000000000	0.864641100507917
1.76200000000000	0.864819062835902
1.76300000000000	0.864995943482153
1.76400000000000	0.865171743343336
1.76500000000000	0.865346463317077
1.76600000000000	0.865520104301950
1.76700000000000	0.865692667197475
1.76800000000000	0.865864152904103
1.76900000000000	0.866034562323212
1.77000000000000	0.866203896357099
1.77100000000000	0.866372155908969
1.77200000000000	0.866539341882932
1.77300000000000	0.866705455183990
1.77400000000000	0.866870496718032
1.77500000000000	0.867034467391824
1.77600000000000	0.867197368113004
1.77700000000000	0.867359199790073
1.77800000000000	0.867519963332384
1.77900000000000	0.867679659650140
1.78000000000000	0.867838289654381
1.78100000000000	0.867995854256980
1.78200000000000	0.868152354370634
1.78300000000000	0.868307790908855
1.78400000000000	0.868462164785965
1.78500000000000	0.868615476917085
1.78600000000000	0.868767728218131
1.78700000000000	0.868918919605806
1.78800000000000	0.869069051997588
1.78900000000000	0.869218126311729
1.79000000000000	0.869366143467243
1.79100000000000	0.869513104383902
1.79200000000000	0.869659009982224
1.79300000000000	0.869803861183469
1.79400000000000	0.869947658909634
1.79500000000000	0.870090404083438
1.79600000000000	0.870232097628324
1.79700000000000	0.870372740468445
1.79800000000000	0.870512333528658
1.79900000000000	0.870650877734520
1.80000000000000	0.870788374012278
1.80100000000000	0.870924823288863
1.80200000000000	0.871060226491882
1.80300000000000	0.871194584549611
1.80400000000000	0.871327898390990
1.80500000000000	0.871460168945613
1.80600000000000	0.871591397143723
1.80700000000000	0.871721583916205
1.80800000000000	0.871850730194578
1.80900000000000	0.871978836910989
1.81000000000000	0.872105904998206
1.81100000000000	0.872231935389611
1.81200000000000	0.872356929019192
1.81300000000000	0.872480886821540
1.81400000000000	0.872603809731837
1.81500000000000	0.872725698685855
1.81600000000000	0.872846554619943
1.81700000000000	0.872966378471026
1.81800000000000	0.873085171176595
1.81900000000000	0.873202933674701
1.82000000000000	0.873319666903951
1.82100000000000	0.873435371803496
1.82200000000000	0.873550049313031
1.82300000000000	0.873663700372782
1.82400000000000	0.873776325923505
1.82500000000000	0.873887926906477
1.82600000000000	0.873998504263489
1.82700000000000	0.874108058936841
1.82800000000000	0.874216591869335
1.82900000000000	0.874324104004269
1.83000000000000	0.874430596285430
1.83100000000000	0.874536069657089
1.83200000000000	0.874640525063992
1.83300000000000	0.874743963451358
1.83400000000000	0.874846385764869
1.83500000000000	0.874947792950665
1.83600000000000	0.875048185955339
1.83700000000000	0.875147565725930
1.83800000000000	0.875245933209917
1.83900000000000	0.875343289355210
1.84000000000000	0.875439635110151
1.84100000000000	0.875534971423501
1.84200000000000	0.875629299244436
1.84300000000000	0.875722619522545
1.84400000000000	0.875814933207817
1.84500000000000	0.875906241250641
1.84600000000000	0.875996544601796
1.84700000000000	0.876085844212451
1.84800000000000	0.876174141034149
1.84900000000000	0.876261436018813
1.85000000000000	0.876347730118732
1.85100000000000	0.876433024286556
1.85200000000000	0.876517319475295
1.85300000000000	0.876600616638310
1.85400000000000	0.876682916729305
1.85500000000000	0.876764220702326
1.85600000000000	0.876844529511752
1.85700000000000	0.876923844112292
1.85800000000000	0.877002165458976
1.85900000000000	0.877079494507152
1.86000000000000	0.877155832212481
1.86100000000000	0.877231179530928
1.86200000000000	0.877305537418760
1.86300000000000	0.877378906832540
1.86400000000000	0.877451288729119
1.86500000000000	0.877522684065632
1.86600000000000	0.877593093799496
1.86700000000000	0.877662518888397
1.86800000000000	0.877730960290293
1.86900000000000	0.877798418963402
1.87000000000000	0.877864895866200
1.87100000000000	0.877930391957417
1.87200000000000	0.877994908196027
1.87300000000000	0.878058445541247
1.87400000000000	0.878121004952530
1.87500000000000	0.878182587389560
1.87600000000000	0.878243193812246
1.87700000000000	0.878302825180720
1.87800000000000	0.878361482455328
1.87900000000000	0.878419166596626
1.88000000000000	0.878475878565375
1.88100000000000	0.878531619322538
1.88200000000000	0.878586389829271
1.88300000000000	0.878640191046923
1.88400000000000	0.878693023937025
1.88500000000000	0.878744889461289
1.88600000000000	0.878795788581604
1.88700000000000	0.878845722260027
1.88800000000000	0.878894691458780
1.88900000000000	0.878942697140247
1.89000000000000	0.878989740266968
1.89100000000000	0.879035821801630
1.89200000000000	0.879080942707069
1.89300000000000	0.879125103946260
1.89400000000000	0.879168306482316
1.89500000000000	0.879210551278480
1.89600000000000	0.879251839298122
1.89700000000000	0.879292171504733
1.89800000000000	0.879331548861922
1.89900000000000	0.879369972333411
1.90000000000000	0.879407442883027
1.90100000000000	0.879443961474704
1.90200000000000	0.879479529072471
1.90300000000000	0.879514146640453
1.90400000000000	0.879547815142863
1.90500000000000	0.879580535543999
1.90600000000000	0.879612308808239
1.90700000000000	0.879643135900037
1.90800000000000	0.879673017783918
1.90900000000000	0.879701955424473
1.91000000000000	0.879729949786355
1.91100000000000	0.879757001834277
1.91200000000000	0.879783112533001
1.91300000000000	0.879808282847341
1.91400000000000	0.879832513742155
1.91500000000000	0.879855806182340
1.91600000000000	0.879878161132828
1.91700000000000	0.879899579558585
1.91800000000000	0.879920062424603
1.91900000000000	0.879939610695895
1.92000000000000	0.879958225337494
1.92100000000000	0.879975907314447
1.92200000000000	0.879992657591812
1.92300000000000	0.880008477134649
1.92400000000000	0.880023366908025
1.92500000000000	0.880037327877000
1.92600000000000	0.880050361006629
1.92700000000000	0.880062467261957
1.92800000000000	0.880073647608011
1.92900000000000	0.880083903009801
1.93000000000000	0.880093234432314
1.93100000000000	0.880101642840509
1.93200000000000	0.880109129199314
1.93300000000000	0.880115694473621
1.93400000000000	0.880121339628283
1.93500000000000	0.880126065628109
1.93600000000000	0.880129873437862
1.93700000000000	0.880132764022253
1.93800000000000	0.880134738345937
1.93900000000000	0.880135797373511
1.94000000000000	0.880135942069509
1.94100000000000	0.880135173398396
1.94200000000000	0.880133492324568
1.94300000000000	0.880130899812347
1.94400000000000	0.880127396825975
1.94500000000000	0.880122984329613
1.94600000000000	0.880117663287333
1.94700000000000	0.880111434663122
1.94800000000000	0.880104299420868
1.94900000000000	0.880096258524366
1.95000000000000	0.880087312937308
1.95100000000000	0.880077463623281
1.95200000000000	0.880066711545764
1.95300000000000	0.880055057668123
1.95400000000000	0.880042502953610
1.95500000000000	0.880029048365357
1.95600000000000	0.880014694866371
1.95700000000000	0.879999443419534
1.95800000000000	0.879983294987599
1.95900000000000	0.879966250533182
1.96000000000000	0.879948311018764
1.96100000000000	0.879929477406684
1.96200000000000	0.879909750659138
1.96300000000000	0.879889131738172
1.96400000000000	0.879867621605682
1.96500000000000	0.879845221223409
1.96600000000000	0.879821931552936
1.96700000000000	0.879797753555682
1.96800000000000	0.879772688192905
1.96900000000000	0.879746736425690
1.97000000000000	0.879719899214952
1.97100000000000	0.879692177521432
1.97200000000000	0.879663572305689
1.97300000000000	0.879634084528104
1.97400000000000	0.879603715148870
1.97500000000000	0.879572465127991
1.97600000000000	0.879540335425280
1.97700000000000	0.879507327000356
1.97800000000000	0.879473440812637
1.97900000000000	0.879438677821341
1.98000000000000	0.879403038985481
1.98100000000000	0.879366525263862
1.98200000000000	0.879329137615075
1.98300000000000	0.879290876997500
1.98400000000000	0.879251744369298
1.98500000000000	0.879211740688408
1.98600000000000	0.879170866912547
1.98700000000000	0.879129123999203
1.98800000000000	0.879086512905636
1.98900000000000	0.879043034588872
1.99000000000000	0.878998690005697
1.99100000000000	0.878953480112664
1.99200000000000	0.878907405866079
1.99300000000000	0.878860468222003
1.99400000000000	0.878812668136251
1.99500000000000	0.878764006564383
1.99600000000000	0.878714484461707
1.99700000000000	0.878664102783273
1.99800000000000	0.878612862483870
1.99900000000000	0.878560764518025
2	0.878507809839998
2.00100000000000	0.878453999403778
2.00200000000000	0.878399334163085
2.00300000000000	0.878343815071362
2.00400000000000	0.878287443081776
2.00500000000000	0.878230219147211
2.00600000000000	0.878172144220269
2.00700000000000	0.878113219253266
2.00800000000000	0.878053445198228
2.00900000000000	0.877992823006889
2.01000000000000	0.877931353630689
2.01100000000000	0.877869038020769
2.01200000000000	0.877805877127973
2.01300000000000	0.877741871902839
2.01400000000000	0.877677023295600
2.01500000000000	0.877611332256182
2.01600000000000	0.877544799734197
2.01700000000000	0.877477426678946
2.01800000000000	0.877409214039413
2.01900000000000	0.877340162764262
2.02000000000000	0.877270273801836
2.02100000000000	0.877199548100153
2.02200000000000	0.877127986606904
2.02300000000000	0.877055590269452
2.02400000000000	0.876982360034825
2.02500000000000	0.876908296849720
2.02600000000000	0.876833401660492
2.02700000000000	0.876757675413160
2.02800000000000	0.876681119053400
2.02900000000000	0.876603733526540
2.03000000000000	0.876525519777565
2.03100000000000	0.876446478751108
2.03200000000000	0.876366611391447
2.03300000000000	0.876285918642511
2.03400000000000	0.876204401447866
2.03500000000000	0.876122060750721
2.03600000000000	0.876038897493922
2.03700000000000	0.875954912619952
2.03800000000000	0.875870107070924
2.03900000000000	0.875784481788584
2.04000000000000	0.875698037714305
2.04100000000000	0.875610775789086
2.04200000000000	0.875522696953551
2.04300000000000	0.875433802147942
2.04400000000000	0.875344092312122
2.04500000000000	0.875253568385570
2.04600000000000	0.875162231307379
2.04700000000000	0.875070082016254
2.04800000000000	0.874977121450510
2.04900000000000	0.874883350548069
2.05000000000000	0.874788770246456
2.05100000000000	0.874693381482803
2.05200000000000	0.874597185193840
2.05300000000000	0.874500182315894
2.05400000000000	0.874402373784891
2.05500000000000	0.874303760536349
2.05600000000000	0.874204343505379
2.05700000000000	0.874104123626682
2.05800000000000	0.874003101834543
2.05900000000000	0.873901279062836
2.06000000000000	0.873798656245018
2.06100000000000	0.873695234314125
2.06200000000000	0.873591014202772
2.06300000000000	0.873485996843151
2.06400000000000	0.873380183167032
2.06500000000000	0.873273574105753
2.06600000000000	0.873166170590224
2.06700000000000	0.873057973550925
2.06800000000000	0.872948983917900
2.06900000000000	0.872839202620760
2.07000000000000	0.872728630588677
2.07100000000000	0.872617268750383
2.07200000000000	0.872505118034168
2.07300000000000	0.872392179367881
2.07400000000000	0.872278453678922
2.07500000000000	0.872163941894246
2.07600000000000	0.872048644940357
2.07700000000000	0.871932563743309
2.07800000000000	0.871815699228700
2.07900000000000	0.871698052321675
2.08000000000000	0.871579623946922
2.08100000000000	0.871460415028667
2.08200000000000	0.871340426490678
2.08300000000000	0.871219659256260
2.08400000000000	0.871098114248250
2.08500000000000	0.870975792389020
2.08600000000000	0.870852694600477
2.08700000000000	0.870728821804051
2.08800000000000	0.870604174920707
2.08900000000000	0.870478754870929
2.09000000000000	0.870352562574731
2.09100000000000	0.870225598951646
2.09200000000000	0.870097864920729
2.09300000000000	0.869969361400554
2.09400000000000	0.869840089309210
2.09500000000000	0.869710049564305
2.09600000000000	0.869579243082956
2.09700000000000	0.869447670781796
2.09800000000000	0.869315333576967
2.09900000000000	0.869182232384116
2.10000000000000	0.869048368118403.txt

==> figures/data/ctrl_scheme/data3.txt <==
1.93000000000000	0.880093234432315
1.93000000000000	1.30072195997543
1.91548771441184	1.29336307987109
1.90111338188506	1.28594144240316
1.88687559195871	1.27845787213395
1.87277292784806	1.27091321032973
1.85880396787304	1.26330831392321
1.84496728688569	1.25564405451159
1.83126145769670	1.24792131739250
1.81768505250127	1.24014100064012
1.80423664430472	1.23230401422381
1.79091480834839	1.22441127917122
1.77771812353674	1.21646372677792
1.76464517386662	1.20846229786538
1.75169454986011	1.20040794208917
1.73886485000216	1.19230161729891
1.72615468218510	1.18414428895180
1.71356266516170	1.17593692958103
1.70108743000908	1.16768051832083
1.68872762160602	1.15937604048927
1.67648190012627	1.15102448723049
1.66434894255090	1.14262685521750
1.65232744420293	1.13418414641702
1.64041612030784	1.12569736791748
1.62861370758370	1.11716753182184
1.61691896586525	1.10859565520608
1.60533067976606	1.09998276014511
1.59384766038392	1.09132987380723
1.58246874705426	1.08263802861853
1.57119280915728	1.07390826249886
1.56001874798445	1.06514161917055
1.54894549867060	1.05633914854171
1.53797203219821	1.04750190716560
1.52709735748085	1.03863095877771
1.51632052353306	1.02972737491239
1.50564062173453	1.02079223560084
1.49505678819681	1.01182663015244
1.48456820624117	1.00283165802127
1.47417410899674	0.993808429760181
1.46387378212861	0.984758068064275
1.45366656670574	0.975681708906400
1.44355186221953	0.966580502766661
1.43352912976378	0.957455615958606
1.42359789538773	0.948308232054357
1.41375775363414	0.939139553411268
1.40400837127485	0.929950802802595
1.39434949125672	0.920743225154666
1.38478093687127	0.911518089393024
1.37530261616199	0.902276690400046
1.36591452658307	0.893020351086245
1.35661675992430	0.883750424577590
1.34740950751667	0.874468296520771
1.33829306573349	0.865175387508310
1.32926784180210	0.855873155624997
1.32033435994081	0.846563099116827
1.31149326783608	0.837246759183289
1.30274534347396	0.827925722893241
1.29409150233997	0.818601626224130
1.28553280500018	0.809276157223598
1.27707046507584	0.799951059291859
1.26870585762223	0.790628134582230
1.26044052792088	0.781309247516381
1.25227620069241	0.771996328409688
1.24421478973470	0.762691377200909
1.23625840798825	0.753396467279104
1.22840937802710	0.744113749399187
1.22067024296972	0.734845455675981
1.21304377779973	0.725593903644865
1.20553300108048	0.716361500375247
1.19814118704203	0.707150746621137
1.19087187801148	0.697964240990808
1.18372889715007	0.688804684115393
1.17671636145144	0.679674882793735
1.16983869494582	0.670577754088220
1.16310064204375	0.661516329343584
1.15650728094129	0.652493758097853
1.15006403699541	0.643513311851365
1.14377669596425	0.634578387656625
1.13765141699185	0.625692511488259
1.13169474520066	0.616859341348483
1.12591362373813	0.608082670059446
1.12031540510603	0.599366427689308
1.11490786158242	0.590714683553897
1.10969919452762	0.582131647730215
1.10469804234640	0.573621672011662
1.09991348686005	0.565189250227794
1.09535505782342	0.556839017842804
1.09103273530536	0.548575750737703
1.08695694963464	0.540404363069831
1.08313857860030	0.532329904090827
1.07958894158400	0.524357553789505
1.07631979029400	0.516492617209572
1.07334329576703	0.508740517273741
1.07067203130429	0.501106785924903
1.06831895101454	0.493597053373041
1.06629736364880	0.486217035212608
1.06462090143006	0.478972517150618
1.06330348360764	0.471869337061424
1.06235927449922	0.464913364061285
1.06180263582657	0.458110474276156
1.06164490629500	0.452278065589867
1.06164490629500	0.452278065589867

==> figures/data/ctrl_scheme/data4.txt <==
1.93000000000000	0.880093234432315
1.93000000000000	1.30072195997543
1.91548771441184	1.29358948823386
1.90111338188506	1.28658663485746
1.88687559195871	1.27971154390701
1.87277292784806	1.27296234092928
1.85880396787304	1.26633713467656
1.84496728688569	1.25983401876282
1.83126145769670	1.25345107325274
1.81768505250127	1.24718636618046
1.80423664430472	1.24103795499470
1.79091480834839	1.23500388792726
1.77771812353674	1.22908220528227
1.76464517386662	1.22327094064334
1.75169454986011	1.21756812199629
1.73886485000216	1.21197177276512
1.72615468218510	1.20647991275893
1.71356266516170	1.20109055902792
1.70108743000908	1.19580172662634
1.68872762160602	1.19061142928065
1.67648190012627	1.18551767996098
1.66434894255090	1.18051849135435
1.65232744420293	1.17561187623776
1.64041612030784	1.17079584774966
1.62861370758370	1.16606841955806
1.61691896586525	1.16142760592374
1.60533067976606	1.15687142165680
1.59384766038392	1.15239788196485
1.58246874705426	1.14800500219125
1.57119280915728	1.14369079744146
1.56001874798445	1.13945328209557
1.54894549867060	1.13529046920530
1.53797203219821	1.13120036977308
1.52709735748085	1.12718099191140
1.51632052353306	1.12323033987980
1.50564062173453	1.11934641299740
1.49505678819681	1.11552720442829
1.48456820624117	1.11177069983722
1.47417410899674	1.10807487591270
1.46387378212861	1.10443769875484
1.45366656670574	1.10085712212473
1.44355186221953	1.09733108555238
1.43352912976378	1.09385751229997
1.42359789538773	1.09043430717725
1.41375775363414	1.08705935420559
1.40400837127485	1.08373051412767
1.39434949125672	1.08044562175918
1.38478093687127	1.07720248317946
1.37530261616199	1.07399887275798
1.36591452658307	1.07083253001343
1.35661675992430	1.06770115630294
1.34740950751667	1.06460241133871
1.33829306573349	1.06153390953001
1.32926784180210	1.05849321614886
1.32033435994081	1.05547784331833
1.31149326783608	1.05248524582277
1.30274534347396	1.04951281674051
1.29409150233997	1.04655788290007
1.28553280500018	1.04361770016211
1.27707046507584	1.04068944853056
1.26870585762223	1.03777022709763
1.26044052792088	1.03485704882901
1.25227620069241	1.03194683519702
1.24421478973470	1.02903641067175
1.23625840798825	1.02612249708184
1.22840937802710	1.02320170785906
1.22067024296972	1.02027054218330
1.21304377779973	1.01732537904719
1.20553300108048	1.01436247126238
1.19814118704203	1.01137793943279
1.19087187801148	1.00836776592326
1.18372889715007	1.00532778885558
1.17671636145144	1.00225369616772
1.16983869494582	0.999141019775838
1.16310064204375	0.995985129882927
1.15650728094129	0.992781229482429
1.15006403699541	0.989524349109617
1.14377669596425	0.986209341898709
1.13765141699185	0.982830879008855
1.13169474520066	0.979383445487881
1.12591362373813	0.975861336648864
1.12031540510603	0.972258655041443
1.11490786158242	0.968569308107244
1.10969919452762	0.964787006617356
1.10469804234640	0.960905263999339
1.09991348686005	0.956917396672267
1.09535505782342	0.952816525520913
1.09103273530536	0.948595578654800
1.08695694963464	0.944247295614685
1.08313857860030	0.939764233208430
1.07958894158400	0.935138773180469
1.07631979029400	0.930363131944379
1.07334329576703	0.925429372636333
1.07067203130429	0.920329419778759
1.06831895101454	0.915055076877493
1.06629736364880	0.909598047311970
1.06462090143006	0.903949958915197
1.06330348360764	0.898102392677061
1.06235927449922	0.892046916038727
1.06180263582657	0.885775121275082
1.06164490629500	0.880093234432315

==> figures/data/f_EMT/data1.txt <==
-50	50
-49.9000000000000	49.9392851995611
-49.8000000000000	49.8841530484065
-49.7000000000000	49.8399408145111
-49.6000000000000	49.8099270010261
-49.5000000000000	49.7939918914804
-49.4000000000000	49.7917831922716
-49.3000000000000	49.8006053320706
-49.2000000000000	49.8170998881075
-49.1000000000000	49.8382313911266
-49	49.8620628855733
-48.9000000000000	49.8866834478840
-48.8000000000000	49.9120100432018
-48.7000000000000	49.9386664462949
-48.6000000000000	49.9659306323304
-48.5000000000000	49.9941110312076
-48.4000000000000	50.0237219891331
-48.3000000000000	50.0541838394234
-48.2000000000000	50.0840573798658
-48.1000000000000	50.1112759812366
-48	50.1336348733058
-47.9000000000000	50.1489229602907
-47.8000000000000	50.1555233062479
-47.7000000000000	50.1527864962046
-47.6000000000000	50.1414983090818
-47.5000000000000	50.1230890454064
-47.4000000000000	50.1005372247570
-47.3000000000000	50.0760138670326
-47.2000000000000	50.0516913543601
-47.1000000000000	50.0293307301775
-47	50.0095663698458
-46.9000000000000	49.9921669494550
-46.8000000000000	49.9763566100163
-46.7000000000000	49.9605928936869
-46.6000000000000	49.9438488070355
-46.5000000000000	49.9259224638376
-46.4000000000000	49.9073848254438
-46.3000000000000	49.8898184197290
-46.2000000000000	49.8748985083427
-46.1000000000000	49.8648240095063
-46	49.8625165727217
-45.9000000000000	49.8691654377884
-45.8000000000000	49.8846335430263
-45.7000000000000	49.9077562984335
-45.6000000000000	49.9369535428693
-45.5000000000000	49.9696030649323
-45.4000000000000	50.0032687600846
-45.3000000000000	50.0353040519807
-45.2000000000000	50.0636137101306
-45.1000000000000	50.0867176256436
-45	50.1036947120577
-44.9000000000000	50.1141527769113
-44.8000000000000	50.1182426208612
-44.7000000000000	50.1167150472759
-44.6000000000000	50.1108748024116
-44.5000000000000	50.1011952966528
-44.4000000000000	50.0883710661326
-44.3000000000000	50.0727746242555
-44.2000000000000	50.0547517255003
-44.1000000000000	50.0345366734541
-44	50.0125168002130
-43.9000000000000	49.9896782630779
-43.8000000000000	49.9662184766443
-43.7000000000000	49.9447104816982
-43.6000000000000	49.9260946797498
-43.5000000000000	49.9123997459370
-43.4000000000000	49.9041057237597
-43.3000000000000	49.9018359926834
-43.2000000000000	49.9052592093492
-43.1000000000000	49.9137900640913
-43	49.9259486316215
-42.9000000000000	49.9406861405557
-42.8000000000000	49.9565272697393
-42.7000000000000	49.9723991531219
-42.6000000000000	49.9875994473208
-42.5000000000000	50.0015727741219
-42.4000000000000	50.0143351857502
-42.3000000000000	50.0258686325448
-42.2000000000000	50.0361796570990
-42.1000000000000	50.0454635051943
-42	50.0534674716308
-41.9000000000000	50.0598990030263
-41.8000000000000	50.0644450302664
-41.7000000000000	50.0664757027400
-41.6000000000000	50.0655469762065
-41.5000000000000	50.0615407714418
-41.4000000000000	50.0542986551623
-41.3000000000000	50.0441807193604
-41.2000000000000	50.0320032491616
-41.1000000000000	50.0185108341401
-41	50.0046926886479
-40.9000000000000	49.9913069775245
-40.8000000000000	49.9795883491095
-40.7000000000000	49.9700971455686
-40.6000000000000	49.9628087544894
-40.5000000000000	49.9575555730163
-40.4000000000000	49.9541107676672
-40.3000000000000	49.9520758516482
-40.2000000000000	49.9513874088334
-40.1000000000000	49.9517834737833
-40	49.9533514730347
-39.9000000000000	49.9561836631720
-39.8000000000000	49.9605694448275
-39.7000000000000	49.9665897796002
-39.6000000000000	49.9743715823850
-39.5000000000000	49.9836830059275
-39.4000000000000	49.9942835348184
-39.3000000000000	50.0054401979062
-39.2000000000000	50.0166755859534
-39.1000000000000	50.0272918991471
-39	50.0365275427647
-38.9000000000000	50.0439129631653
-38.8000000000000	50.0489548866342
-38.7000000000000	50.0514544505104
-38.6000000000000	50.0514746444005
-38.5000000000000	50.0491298840651
-38.4000000000000	50.0445505603619
-38.3000000000000	50.0381821293476
-38.2000000000000	50.0303470414860
-38.1000000000000	50.0212103333332
-38	50.0112876966853
-37.9000000000000	50.0006003636102
-37.8000000000000	49.9898398412857
-37.7000000000000	49.9793089805375
-37.6000000000000	49.9695452188061
-37.5000000000000	49.9611767968197
-37.4000000000000	49.9546808632076
-37.3000000000000	49.9506513065296
-37.2000000000000	49.9495316858816
-37.1000000000000	49.9514289796508
-37	49.9562171226421
-36.9000000000000	49.9635409167602
-36.8000000000000	49.9728765391525
-36.7000000000000	49.9834224632579
-36.6000000000000	49.9944278399438
-36.5000000000000	50.0049311824844
-36.4000000000000	50.0144456796382
-36.3000000000000	50.0223052161522
-36.2000000000000	50.0281685939290
-36.1000000000000	50.0319278363874
-36	50.0335341436336
-35.9000000000000	50.0333544841568
-35.8000000000000	50.0316534791424
-35.7000000000000	50.0287594259218
-35.6000000000000	50.0249915699463
-35.5000000000000	50.0206532332327
-35.4000000000000	50.0159090363903
-35.3000000000000	50.0111649175535
-35.2000000000000	50.0064906841983
-35.1000000000000	50.0019750879643
-35	49.9979133600578
-34.9000000000000	49.9940594470442
-34.8000000000000	49.9907284705485
-34.7000000000000	49.9879296724121
-34.6000000000000	49.9856509785298
-34.5000000000000	49.9839472327140
-34.4000000000000	49.9826508493148
-34.3000000000000	49.9818305313105
-34.2000000000000	49.9813058305508
-34.1000000000000	49.9812612930876
-34	49.9815555959122
-33.9000000000000	49.9823324619549
-33.8000000000000	49.9836201299560
-33.7000000000000	49.9854622045430
-33.6000000000000	49.9879305026348
-33.5000000000000	49.9911138154854
-33.4000000000000	49.9950266330760
-33.3000000000000	49.9995194586336
-33.2000000000000	50.0045213918217
-33.1000000000000	50.0097488684448
-33	50.0148413404519
-32.9000000000000	50.0194158109348
-32.8000000000000	50.0230981492065
-32.7000000000000	50.0255835899083
-32.6000000000000	50.0265610899626
-32.5000000000000	50.0259296319608
-32.4000000000000	50.0236000254833
-32.3000000000000	50.0199400819414
-32.2000000000000	50.0150217562486
-32.1000000000000	50.0092534287826
-32	50.0031240910899
-31.9000000000000	49.9969827652343
-31.8000000000000	49.9912814001193
-31.7000000000000	49.9863029661325
-31.6000000000000	49.9822742936011
-31.5000000000000	49.9793890147468
-31.4000000000000	49.9777124387005
-31.3000000000000	49.9773569419680
-31.2000000000000	49.9781065135060
-31.1000000000000	49.9799381699959
-31	49.9827010134520
-30.9000000000000	49.9862328668654
-30.8000000000000	49.9902773551084
-30.7000000000000	49.9945978162890
-30.6000000000000	49.9990029270070
-30.5000000000000	50.0032330236407
-30.4000000000000	50.0070515283853
-30.3000000000000	50.0101932766482
-30.2000000000000	50.0126103450476
-30.1000000000000	50.0141228491590
-30	50.0148182929680
-29.9000000000000	50.0147204886353
-29.8000000000000	50.0139400703594
-29.7000000000000	50.0125438557088
-29.6000000000000	50.0107861906029
-29.5000000000000	50.0088108084667
-29.4000000000000	50.0067606607759
-29.3000000000000	50.0046978050171
-29.2000000000000	50.0026958446739
-29.1000000000000	50.0008030448555
-29	49.9990381946449
-28.9000000000000	49.9973782012003
-28.8000000000000	49.9958389518204
-28.7000000000000	49.9944381153761
-28.6000000000000	49.9931715410387
-28.5000000000000	49.9920697536769
-28.4000000000000	49.9912224731583
-28.3000000000000	49.9906719672348
-28.2000000000000	49.9904595164775
-28.1000000000000	49.9905583903473
-28	49.9910390716868
-27.9000000000000	49.9918871815543
-27.8000000000000	49.9930384639255
-27.7000000000000	49.9945028090201
-27.6000000000000	49.9961810781267
-27.5000000000000	49.9980518417994
-27.4000000000000	49.9999970974541
-27.3000000000000	50.0019505505990
-27.2000000000000	50.0038300237627
-27.1000000000000	50.0055459658154
-27	50.0071013632191
-26.9000000000000	50.0083272302404
-26.8000000000000	50.0092624682238
-26.7000000000000	50.0098227808924
-26.6000000000000	50.0099501398403
-26.5000000000000	50.0096541627287
-26.4000000000000	50.0088841683210
-26.3000000000000	50.0076458890798
-26.2000000000000	50.0060253722086
-26.1000000000000	50.0040498482854
-26	50.0018187007065
-25.9000000000000	49.9994976730751
-25.8000000000000	49.9971552122696
-25.7000000000000	49.9950026645974
-25.6000000000000	49.9931016521430
-25.5000000000000	49.9915655347545
-25.4000000000000	49.9904771549522
-25.3000000000000	49.9899131685834
-25.2000000000000	49.9899074101149
-25.1000000000000	49.9904155931181
-25	49.9914051854569
-24.9000000000000	49.9927736013648
-24.8000000000000	49.9945341599527
-24.7000000000000	49.9965532899076
-24.6000000000000	49.9987650447154
-24.5000000000000	50.0009585676066
-24.4000000000000	50.0030255203286
-24.3000000000000	50.0048976191516
-24.2000000000000	50.0064091279023
-24.1000000000000	50.0074882638550
-24	50.0081238706497
-23.9000000000000	50.0082490397620
-23.8000000000000	50.0078648081866
-23.7000000000000	50.0070804941661
-23.6000000000000	50.0059646409387
-23.5000000000000	50.0046064543071
-23.4000000000000	50.0030946614591
-23.3000000000000	50.0015163504142
-23.2000000000000	50.0000231897100
-23.1000000000000	49.9986814042895
-23	49.9975866048507
-22.9000000000000	49.9967289387568
-22.8000000000000	49.9961695305458
-22.7000000000000	49.9958902032046
-22.6000000000000	49.9958323913547
-22.5000000000000	49.9959891200990
-22.4000000000000	49.9962678669009
-22.3000000000000	49.9966033820447
-22.2000000000000	49.9969963433104
-22.1000000000000	49.9973787514813
-22	49.9977442508427
-21.9000000000000	49.9980473015682
-21.8000000000000	49.9982796984759
-21.7000000000000	49.9985398773585
-21.6000000000000	49.9988160323165
-21.5000000000000	49.9991689947619
-21.4000000000000	49.9995550740614
-21.3000000000000	50.0000548054650
-21.2000000000000	50.0006754582641
-21.1000000000000	50.0013405501708
-21	50.0020548165889
-20.9000000000000	50.0027713974930
-20.8000000000000	50.0034630572714
-20.7000000000000	50.0040290031129
-20.6000000000000	50.0044090206335
-20.5000000000000	50.0046084883884
-20.4000000000000	50.0045262753656
-20.3000000000000	50.0041582066627
-20.2000000000000	50.0035437672157
-20.1000000000000	50.0026779260962
-20	50.0016451537980
-19.9000000000000	50.0004361907287
-19.8000000000000	49.9991251698146
-19.7000000000000	49.9978399527766
-19.6000000000000	49.9966439259429
-19.5000000000000	49.9956664869536
-19.4000000000000	49.9949193304656
-19.3000000000000	49.9944737535076
-19.2000000000000	49.9944074494941
-19.1000000000000	49.9946855600581
-19	49.9953892613558
-18.9000000000000	49.9963160423532
-18.8000000000000	49.9973744921237
-18.7000000000000	49.9986619985864
-18.6000000000000	49.9999059045903
-18.5000000000000	50.0011439158100
-18.4000000000000	50.0022951431650
-18.3000000000000	50.0031526622806
-18.2000000000000	50.0038127195950
-18.1000000000000	50.0041643877892
-18	50.0041919277691
-17.9000000000000	50.0038198144085
-17.8000000000000	50.0033337558730
-17.7000000000000	50.0026977735162
-17.6000000000000	50.0020294196855
-17.5000000000000	50.0013711924680
-17.4000000000000	50.0006741207077
-17.3000000000000	50.0001078387853
-17.2000000000000	49.9995893118722
-17.1000000000000	49.9992206804792
-17	49.9989297539083
-16.9000000000000	49.9986482955860
-16.8000000000000	49.9985160159535
-16.7000000000000	49.9984177718041
-16.6000000000000	49.9984146333774
-16.5000000000000	49.9984633660933
-16.4000000000000	49.9984879385967
-16.3000000000000	49.9986313086474
-16.2000000000000	49.9987878918174
-16.1000000000000	49.9989304231730
-16	49.9990662549469
-15.9000000000000	49.9991528876623
-15.8000000000000	49.9992313898380
-15.7000000000000	49.9992706225321
-15.6000000000000	49.9993422456551
-15.5000000000000	49.9994271514519
-15.4000000000000	49.9995457004714
-15.3000000000000	49.9997604082689
-15.2000000000000	50.0000343524093
-15.1000000000000	50.0004235157914
-15	50.0008508044021
-14.9000000000000	50.0012813456973
-14.8000000000000	50.0016662648752
-14.7000000000000	50.0020154284579
-14.6000000000000	50.0022516574903
-14.5000000000000	50.0023357212049
-14.4000000000000	50.0021802740276
-14.3000000000000	50.0019298758407
-14.2000000000000	50.0015463899799
-14.1000000000000	50.0010624355134
-14	50.0005402447773
-13.9000000000000	49.9999256276761
-13.8000000000000	49.9994109408736
-13.7000000000000	49.9989088185289
-13.6000000000000	49.9985231070239
-13.5000000000000	49.9982293960640
-13.4000000000000	49.9979677705130
-13.3000000000000	49.9978489387742
-13.2000000000000	49.9978007694134
-13.1000000000000	49.9979035650562
-13	49.9980730478601
-12.9000000000000	49.9982333995924
-12.8000000000000	49.9986127146824
-12.7000000000000	49.9990566723374
-12.6000000000000	49.9995716778029
-12.5000000000000	50.0001494328274
-12.4000000000000	50.0006233019004
-12.3000000000000	50.0011652726271
-12.2000000000000	50.0015895437804
-12.1000000000000	50.0018873549912
-12	50.0020614922428
-11.9000000000000	50.0019793569875
-11.8000000000000	50.0018719958499
-11.7000000000000	50.0016206209265
-11.6000000000000	50.0012855802766
-11.5000000000000	50.0009299729362
-11.4000000000000	50.0004664765063
-11.3000000000000	50.0001327558121
-11.2000000000000	49.9998239768192
-11.1000000000000	49.9995423459954
-11	49.9993464973106
-10.9000000000000	49.9991069637940
-10.8000000000000	49.9990279344746
-10.7000000000000	49.9989819066560
-10.6000000000000	49.9989574220246
-10.5000000000000	49.9990074736582
-10.4000000000000	49.9990031998036
-10.3000000000000	49.9991379171429
-10.2000000000000	49.9993070881867
-10.1000000000000	49.9994697328147
-10	49.9996783695330
-9.90000000000000	49.9997851576536
-9.80000000000000	50.0000061565710
-9.70000000000000	50.0001349402039
-9.60000000000000	50.0002097695236
-9.50000000000000	50.0002803215763
-9.40000000000000	50.0001924908922
-9.30000000000000	50.0002078442740
-9.20000000000000	50.0001619200241
-9.10000000000000	50.0001240530997
-9	50.0001628396857
-8.90000000000000	50.0001275277104
-8.80000000000000	50.0002361283610
-8.70000000000000	50.0003814374208
-8.60000000000000	50.0005139982706
-8.50000000000000	50.0006775300385
-8.40000000000000	50.0007220370168
-8.30000000000000	50.0008140704205
-8.20000000000000	50.0008349906739
-8.10000000000000	50.0007456830511
-8	50.0006149128145
-7.90000000000000	50.0003276408151
-7.80000000000000	50.0000937857509
-7.70000000000000	49.9998338983241
-7.60000000000000	49.9995429921225
-7.50000000000000	49.9992997170525
-7.40000000000000	49.9990095383844
-7.30000000000000	49.9988626599828
-7.20000000000000	49.9988269747356
-7.10000000000000	49.9988201533684
-7	49.9989051432694
-6.90000000000000	49.9989652595915
-6.80000000000000	49.9991650820694
-6.70000000000000	49.9994535454389
-6.60000000000000	49.9997326682634
-6.50000000000000	50.0000512082513
-6.40000000000000	50.0002800092624
-6.30000000000000	50.0005713100065
-6.20000000000000	50.0008640371386
-6.10000000000000	50.0010528783443
-6	50.0011855503650
-5.90000000000000	50.0011391961662
-5.80000000000000	50.0010831780971
-5.70000000000000	50.0009821465652
-5.60000000000000	50.0007644737627
-5.50000000000000	50.0005165174645
-5.40000000000000	50.0001520629805
-5.30000000000000	49.9998736783039
-5.20000000000000	49.9996668629823
-5.10000000000000	49.9994675980637
-5	49.9993549557195
-4.90000000000000	49.9992219499674
-4.80000000000000	49.9992364007859
-4.70000000000000	49.9993565718454
-4.60000000000000	49.9995085108984
-4.50000000000000	49.9996414561465
-4.40000000000000	49.9997740074684
-4.30000000000000	49.9998784889605
-4.20000000000000	49.9999817172644
-4.10000000000000	50.0000513579135
-4	50.0000803609037
-3.90000000000000	50.0000578713118
-3.80000000000000	50.0000103291677
-3.70000000000000	49.9999940993004
-3.60000000000000	49.9999772575931
-3.50000000000000	49.9999639842482
-3.40000000000000	49.9999347242153
-3.30000000000000	49.9999132039755
-3.20000000000000	49.9999389729168
-3.10000000000000	49.9999817927922
-3	50.0000309726796
-2.90000000000000	50.0000633390802
-2.80000000000000	50.0001031235441
-2.70000000000000	50.0001842368600
-2.60000000000000	50.0002748677068
-2.50000000000000	50.0003581661615
-2.40000000000000	50.0004015951217
-2.30000000000000	50.0003873334306
-2.20000000000000	50.0004242222538
-2.10000000000000	50.0004316891969
-2	50.0003857626844
-1.90000000000000	50.0002823226923
-1.80000000000000	50.0001209176031
-1.70000000000000	49.9999518263734
-1.60000000000000	49.9997995579271
-1.50000000000000	49.9996321075124
-1.40000000000000	49.9994743597783
-1.30000000000000	49.9993405211987
-1.20000000000000	49.9992833168163
-1.10000000000000	49.9993162543272
-1	49.9993860907149
-0.899999999999999	49.9994862281439
-0.799999999999997	49.9996070502054
-0.699999999999996	49.9997664986509
-0.600000000000001	49.9999552830870
-0.500000000000000	50.0001163878241
-0.399999999999999	50.0002307242381
-0.299999999999997	50.0003183072772
-0.199999999999996	50.0003962238698
-0.100000000000001	50.0004726482559
0	50.0005024460860
0.100000000000001	49.9663443038734
0.200000000000003	49.9295891386678
0.300000000000004	49.8926430254799
0.399999999999999	49.8557820604372
0.500000000000000	49.8197650312942
0.600000000000001	49.7856204973010
0.700000000000003	49.7536896533632
0.800000000000004	49.7250557059328
0.899999999999999	49.7004467426498
1	49.6815874399858
1.10000000000000	49.6658672535171
1.20000000000000	49.6525066650597
1.30000000000000	49.6394267754826
1.40000000000000	49.6252613606453
1.50000000000000	49.6083997821336
1.60000000000000	49.5881054304751
1.70000000000000	49.5649510580615
1.80000000000000	49.5390090087810
1.90000000000000	49.5097995798334
2	49.4817748604745
2.10000000000000	49.4553698021197
2.20000000000000	49.4315701140914
2.30000000000000	49.4107100312977
2.40000000000000	49.3932710590465
2.50000000000000	49.3789145279740
2.60000000000000	49.3673795525918
2.70000000000000	49.3579817661465
2.80000000000000	49.3491741874988
2.90000000000000	49.3414859060035
3	49.3327157857015
3.10000000000000	49.3266216839285
3.20000000000000	49.3219214969362
3.30000000000000	49.3183231147744
3.40000000000000	49.3156096847513
3.50000000000000	49.3124781322363
3.60000000000000	49.3087538323344
3.70000000000000	49.3035330054488
3.80000000000000	49.2955507949342
3.90000000000000	49.2862647915734
4	49.2741042310660
4.10000000000000	49.2610827713097
4.20000000000000	49.2482490916495
4.30000000000000	49.2356781808602
4.40000000000000	49.2244425274006
4.50000000000000	49.2169446124414
4.60000000000000	49.2125887662249
4.70000000000000	49.2118988354842
4.80000000000000	49.2151374962336
4.90000000000000	49.2214609833349
5	49.2290353222029
5.10000000000000	49.2378396623057
5.20000000000000	49.2450274382851
5.30000000000000	49.2510203878802
5.40000000000000	49.2549654806661
5.50000000000000	49.2570671816912
5.60000000000000	49.2571809306236
5.70000000000000	49.2549639079586
5.80000000000000	49.2521041812664
5.90000000000000	49.2481236199969
6	49.2445863728621
6.10000000000000	49.2417337278236
6.20000000000000	49.2398547957148
6.30000000000000	49.2390485473133
6.40000000000000	49.2390395933630
6.50000000000000	49.2409035093798
6.60000000000000	49.2441655790656
6.70000000000000	49.2484349370435
6.80000000000000	49.2540819285250
6.90000000000000	49.2617524642208
7	49.2706922440020
7.10000000000000	49.2817008457217
7.20000000000000	49.2927848060722
7.30000000000000	49.3034473166277
7.40000000000000	49.3129723548264
7.50000000000000	49.3208724098800
7.60000000000000	49.3260166923632
7.70000000000000	49.3290119541591
7.80000000000000	49.3297348080013
7.90000000000000	49.3288234501149
8	49.3282717248817
8.10000000000000	49.3285538121215
8.20000000000000	49.3302473339243
8.30000000000000	49.3332338480715
8.40000000000000	49.3377195646233
8.50000000000000	49.3438054947045
8.60000000000000	49.3512854339250
8.70000000000000	49.3594351336385
8.80000000000000	49.3672023412113
8.90000000000000	49.3770071456431
9	49.3864790059494
9.10000000000000	49.3967202983867
9.20000000000000	49.4058959460445
9.30000000000000	49.4145459101104
9.40000000000000	49.4229159302604
9.50000000000000	49.4301014146749
9.60000000000000	49.4358925481702
9.70000000000000	49.4412948194580
9.80000000000000	49.4463291128459
9.90000000000000	49.4502726380740
10	49.4536100088852
10.1000000000000	49.4565540732765
10.2000000000000	49.4598018678918
10.3000000000000	49.4628525315394
10.4000000000000	49.4674247285345
10.5000000000000	49.4722821169375
10.6000000000000	49.4785524707444
10.7000000000000	49.4856888868582
10.8000000000000	49.4928593214768
10.9000000000000	49.5008827369550
11	49.5100195406881
11.1000000000000	49.5192329409307
11.2000000000000	49.5278989377096
11.3000000000000	49.5353840352883
11.4000000000000	49.5424123069521
11.5000000000000	49.5483496988259
11.6000000000000	49.5539544745607
11.7000000000000	49.5591916748292
11.8000000000000	49.5637830771137
11.9000000000000	49.5680797660155
12	49.5718306140304
12.1000000000000	49.5753805758131
12.2000000000000	49.5786398495310
12.3000000000000	49.5818222148071
12.4000000000000	49.5849364491308
12.5000000000000	49.5888319849135
12.6000000000000	49.5930714901117
12.7000000000000	49.5969060909945
12.8000000000000	49.6018112384278
12.9000000000000	49.6076616921373
13	49.6138413161077
13.1000000000000	49.6206182563204
13.2000000000000	49.6280301152561
13.3000000000000	49.6351147748010
13.4000000000000	49.6416740714925
13.5000000000000	49.6479570284740
13.6000000000000	49.6535596766399
13.7000000000000	49.6580886118940
13.8000000000000	49.6618617813712
13.9000000000000	49.6646233394269
14	49.6667490514659
14.1000000000000	49.6688867365352
14.2000000000000	49.6704227037090
14.3000000000000	49.6715815329221
14.4000000000000	49.6730233794392
14.5000000000000	49.6743878399600
14.6000000000000	49.6762260443242
14.7000000000000	49.6788791152809
14.8000000000000	49.6825923084897
14.9000000000000	49.6867257341399
15	49.6915398632700
15.1000000000000	49.6962193085961
15.2000000000000	49.7014734762568
15.3000000000000	49.7062480070073
15.4000000000000	49.7110675483832
15.5000000000000	49.7161983128774
15.6000000000000	49.7201307553884
15.7000000000000	49.7234510365958
15.8000000000000	49.7264343297577
15.9000000000000	49.7287290327227
16	49.7302833486443
16.1000000000000	49.7308485687209
16.2000000000000	49.7309604398047
16.3000000000000	49.7303862886727
16.4000000000000	49.7301742992443
16.5000000000000	49.7298059045474
16.6000000000000	49.7302565431724
16.7000000000000	49.7312183428223
16.8000000000000	49.7330966381154
16.9000000000000	49.7353316392282
17	49.7385811956017
17.1000000000000	49.7423847522257
17.2000000000000	49.7459904288484
17.3000000000000	49.7494574649580
17.4000000000000	49.7529811583104
17.5000000000000	49.7561928634712
17.6000000000000	49.7590350818358
17.7000000000000	49.7613625555971
17.8000000000000	49.7628416628291
17.9000000000000	49.7636412395551
18	49.7641103785035
18.1000000000000	49.7638630911153
18.2000000000000	49.7623690233269
18.3000000000000	49.7613409771851
18.4000000000000	49.7604092592206
18.5000000000000	49.7598099562590
18.6000000000000	49.7595235100457
18.7000000000000	49.7596167973555
18.8000000000000	49.7601806679622
18.9000000000000	49.7610437103536
19	49.7623016982981
19.1000000000000	49.7641458982165
19.2000000000000	49.7662249002699
19.3000000000000	49.7677006593564
19.4000000000000	49.7697670359444
19.5000000000000	49.7722222567628
19.6000000000000	49.7748985620121
19.7000000000000	49.7766578881897
19.8000000000000	49.7776241723120
19.9000000000000	49.7780574476994
20	49.7773504249437
20.1000000000000	49.7758146740042
20.2000000000000	49.7742302017534
20.3000000000000	49.7723782673738
20.4000000000000	49.7709368218281
20.5000000000000	49.7698789312705
20.6000000000000	49.7693100310882
20.7000000000000	49.7690180197600
20.8000000000000	49.7691131632502
20.9000000000000	49.7697079722636
21	49.7705156179118
21.1000000000000	49.7711285810403
21.2000000000000	49.7718073638667
21.3000000000000	49.7723019542386
21.4000000000000	49.7732118056353
21.5000000000000	49.7742645720673
21.6000000000000	49.7749901958979
21.7000000000000	49.7754294616518
21.8000000000000	49.7758227052368
21.9000000000000	49.7758237220973
22	49.7758554168029
22.1000000000000	49.7753432741383
22.2000000000000	49.7735715972836
22.3000000000000	49.7724224272523
22.4000000000000	49.7712519214133
22.5000000000000	49.7700926660842
22.6000000000000	49.7683589637502
22.7000000000000	49.7673021290214
22.8000000000000	49.7665155929267
22.9000000000000	49.7663969367015
23	49.7668654095870
23.1000000000000	49.7671356353344
23.2000000000000	49.7676054451526
23.3000000000000	49.7679709693182
23.4000000000000	49.7681974183014
23.5000000000000	49.7684568555913
23.6000000000000	49.7688418733954
23.7000000000000	49.7687130124522
23.8000000000000	49.7684118424504
23.9000000000000	49.7680435855255
24	49.7677498144151
24.1000000000000	49.7670290308971
24.2000000000000	49.7663800685429
24.3000000000000	49.7654160099971
24.4000000000000	49.7644189178954
24.5000000000000	49.7632847246044
24.6000000000000	49.7622199552717
24.7000000000000	49.7609490390490
24.8000000000000	49.7593024772277
24.9000000000000	49.7584262460479
25	49.7577300649282
25.1000000000000	49.7578192878199
25.2000000000000	49.7582702249808
25.3000000000000	49.7586371030496
25.4000000000000	49.7593926185400
25.5000000000000	49.7599938146214
25.6000000000000	49.7606001240003
25.7000000000000	49.7604621572290
25.8000000000000	49.7593283536329
25.9000000000000	49.7592274126640
26	49.7588109055945
26.1000000000000	49.7578444155460
26.2000000000000	49.7574942831476
26.3000000000000	49.7566182529435
26.4000000000000	49.7560226691558
26.5000000000000	49.7551719974528
26.6000000000000	49.7542016371794
26.7000000000000	49.7529797939255
26.8000000000000	49.7517295145330
26.9000000000000	49.7505535402879
27	49.7492895544340
27.1000000000000	49.7491826380850
27.2000000000000	49.7491030561250
27.3000000000000	49.7488497994406
27.4000000000000	49.7483564489894
27.5000000000000	49.7493919856252
27.6000000000000	49.7502324445067
27.7000000000000	49.7509383448715
27.8000000000000	49.7508377700313
27.9000000000000	49.7515273191087
28	49.7518367591323
28.1000000000000	49.7512067196836
28.2000000000000	49.7504441844356
28.3000000000000	49.7492578315495
28.4000000000000	49.7484546711295
28.5000000000000	49.7473164893986
28.6000000000000	49.7463153739915
28.7000000000000	49.7452058905287
28.8000000000000	49.7439887935712
28.9000000000000	49.7434579522904
29	49.7424444745153
29.1000000000000	49.7420488004839
29.2000000000000	49.7416692665860
29.3000000000000	49.7416755186910
29.4000000000000	49.7420168658490
29.5000000000000	49.7423463390563
29.6000000000000	49.7429349655441
29.7000000000000	49.7434851851710
29.8000000000000	49.7437983021394
29.9000000000000	49.7444359100737
30	49.7447101923707
30.1000000000000	49.7440906555008
30.2000000000000	49.7437381068785
30.3000000000000	49.7432740619686
30.4000000000000	49.7430053867543
30.5000000000000	49.7423620123725
30.6000000000000	49.7416081930453
30.7000000000000	49.7405237674423
30.8000000000000	49.7389263560319
30.9000000000000	49.7378073320569
31	49.7371347266507
31.1000000000000	49.7367708211992
31.2000000000000	49.7367293755687
31.3000000000000	49.7370006015238
31.4000000000000	49.7376598022981
31.5000000000000	49.7382399016504
31.6000000000000	49.7386646901796
31.7000000000000	49.7390640354499
31.8000000000000	49.7386349066271
31.9000000000000	49.7388602904125
32	49.7394686227939
32.1000000000000	49.7397939294369
32.2000000000000	49.7396120235337
32.3000000000000	49.7389789477424
32.4000000000000	49.7387634183463
32.5000000000000	49.7386145943668
32.6000000000000	49.7382634473448
32.7000000000000	49.7375572043467
32.8000000000000	49.7366873480522
32.9000000000000	49.7362145366598
33	49.7357464185229
33.1000000000000	49.7354621956285
33.2000000000000	49.7349936656860
33.3000000000000	49.7344370834150
33.4000000000000	49.7345785172119
33.5000000000000	49.7348549813222
33.6000000000000	49.7352017074650
33.7000000000000	49.7351582353405
33.8000000000000	49.7356853940061
33.9000000000000	49.7364425562395
34	49.7366379644529
34.1000000000000	49.7371085636366
34.2000000000000	49.7370827323234
34.3000000000000	49.7371271866165
34.4000000000000	49.7368712442460
34.5000000000000	49.7361449433206
34.6000000000000	49.7359599634093
34.7000000000000	49.7353912613143
34.8000000000000	49.7351506501616
34.9000000000000	49.7353751827364
35	49.7350215669939
35.1000000000000	49.7349281310957
35.2000000000000	49.7345281412295
35.3000000000000	49.7342409622574
35.4000000000000	49.7343641722875
35.5000000000000	49.7342363030023
35.6000000000000	49.7341969855678
35.7000000000000	49.7341642357950
35.8000000000000	49.7346440072288
35.9000000000000	49.7352721426614
36	49.7359009414298
36.1000000000000	49.7364945624182
36.2000000000000	49.7367080544252
36.3000000000000	49.7367094743567
36.4000000000000	49.7363446974725
36.5000000000000	49.7356581703221
36.6000000000000	49.7354073617660
36.7000000000000	49.7346654056930
36.8000000000000	49.7330882591708
36.9000000000000	49.7334789258206
37	49.7332166629935
37.1000000000000	49.7338850988096
37.2000000000000	49.7343435172710
37.3000000000000	49.7345321396071
37.4000000000000	49.7349931603629
37.5000000000000	49.7351472355567
37.6000000000000	49.7347168699243
37.7000000000000	49.7344243736479
37.8000000000000	49.7346588958780
37.9000000000000	49.7349514787968
38	49.7353925727792
38.1000000000000	49.7355811111278
38.2000000000000	49.7358881261561
38.3000000000000	49.7361197159473
38.4000000000000	49.7365106538189
38.5000000000000	49.7362566687516
38.6000000000000	49.7362235954727
38.7000000000000	49.7360685809128
38.8000000000000	49.7354747942497
38.9000000000000	49.7352046248222
39	49.7349353278711
39.1000000000000	49.7346137794082
39.2000000000000	49.7343388113562
39.3000000000000	49.7341856676681
39.4000000000000	49.7345982652078
39.5000000000000	49.7341327859286
39.6000000000000	49.7348328157245
39.7000000000000	49.7353251913819
39.8000000000000	49.7353272344823
39.9000000000000	49.7352791955974
40	49.7357974614308
40.1000000000000	49.7356061074353
40.2000000000000	49.7355485483212
40.3000000000000	49.7358979222185
40.4000000000000	49.7354949009088
40.5000000000000	49.7355837554644
40.6000000000000	49.7360839646514
40.7000000000000	49.7361673732526
40.8000000000000	49.7361369252834
40.9000000000000	49.7364879230576
41	49.7368425182284
41.1000000000000	49.7363243499394
41.2000000000000	49.7360944667756
41.3000000000000	49.7350350698477
41.4000000000000	49.7346897792868
41.5000000000000	49.7349376639153
41.6000000000000	49.7354700981369
41.7000000000000	49.7352961669178
41.8000000000000	49.7358110261402
41.9000000000000	49.7361573470475
42	49.7368416991638
42.1000000000000	49.7370589819191
42.2000000000000	49.7374570547301
42.3000000000000	49.7376559282653
42.4000000000000	49.7379330875013
42.5000000000000	49.7379911178757
42.6000000000000	49.7378463962611
42.7000000000000	49.7375777322072
42.8000000000000	49.7371289108717
42.9000000000000	49.7364724128571
43	49.7360025093928
43.1000000000000	49.7353979182391
43.2000000000000	49.7352055384935
43.3000000000000	49.7354791404067
43.4000000000000	49.7359296148904
43.5000000000000	49.7364342924461
43.6000000000000	49.7364424693205
43.7000000000000	49.7367811764462
43.8000000000000	49.7369708791988
43.9000000000000	49.7371953907689
44	49.7366744060934
44.1000000000000	49.7362058542683
44.2000000000000	49.7364915029998
44.3000000000000	49.7369245966337
44.4000000000000	49.7377426862043
44.5000000000000	49.7382571512145
44.6000000000000	49.7387925417480
44.7000000000000	49.7389200828215
44.8000000000000	49.7382321738724
44.9000000000000	49.7380496244484
45	49.7377417747774
45.1000000000000	49.7367666805923
45.2000000000000	49.7362735542594
45.3000000000000	49.7350854326037
45.4000000000000	49.7352353195190
45.5000000000000	49.7355954921795
45.6000000000000	49.7362278171314
45.7000000000000	49.7369271124111
45.8000000000000	49.7373313060881
45.9000000000000	49.7382146835214
46	49.7388289603723
46.1000000000000	49.7388746890236
46.2000000000000	49.7385106412922
46.3000000000000	49.7383565312970
46.4000000000000	49.7380923322340
46.5000000000000	49.7381286192050
46.6000000000000	49.7377045313767
46.7000000000000	49.7374402054786
46.8000000000000	49.7370386986967
46.9000000000000	49.7373390505256
47	49.7377670957343
47.1000000000000	49.7378211456878
47.2000000000000	49.7376541976980
47.3000000000000	49.7374403185389
47.4000000000000	49.7373710480022
47.5000000000000	49.7372019689473
47.6000000000000	49.7366646071681
47.7000000000000	49.7362274402536
47.8000000000000	49.7363081473876
47.9000000000000	49.7367888309444
48	49.7365001924490
48.1000000000000	49.7371790154586
48.2000000000000	49.7377484386090
48.3000000000000	49.7385500607929
48.4000000000000	49.7392022220462
48.5000000000000	49.7394852456441
48.6000000000000	49.7387565210410
48.7000000000000	49.7384867507219
48.8000000000000	49.7379460563466
48.9000000000000	49.7372035483577
49	49.7367967921784
49.1000000000000	49.7360957642090
49.2000000000000	49.7363573679807
49.3000000000000	49.7366491975273
49.4000000000000	49.7374840205374
49.5000000000000	49.7377345712581
49.6000000000000	49.7379433924216
49.7000000000000	49.7381831744634
49.8000000000000	49.7378037680936
49.9000000000000	49.7379449351258
50	49.7376607527136

==> figures/data/f_EMT/data2.txt <==
-50	50
-49.9000000000000	49.9110908978282
-49.8000000000000	49.8328662057560
-49.7000000000000	49.7780091040859
-49.6000000000000	49.7522656940706
-49.5000000000000	49.7532514858562
-49.4000000000000	49.7755477271554
-49.3000000000000	49.8082384548753
-49.2000000000000	49.8404144779101
-49.1000000000000	49.8642025776336
-49	49.8760996727451
-48.9000000000000	49.8760148040042
-48.8000000000000	49.8701418069767
-48.7000000000000	49.8660655694170
-48.6000000000000	49.8701522873980
-48.5000000000000	49.8883480319145
-48.4000000000000	49.9239189720897
-48.3000000000000	49.9771418914379
-48.2000000000000	50.0439070780101
-48.1000000000000	50.1169847188156
-48	50.1877536310763
-47.9000000000000	50.2463522692677
-47.8000000000000	50.2838293626325
-47.7000000000000	50.2943752672452
-47.6000000000000	50.2774080664081
-47.5000000000000	50.2366780226333
-47.4000000000000	50.1804060049960
-47.3000000000000	50.1169803912963
-47.2000000000000	50.0548917532149
-47.1000000000000	50.0009281320496
-47	49.9596495994662
-46.9000000000000	49.9324415347008
-46.8000000000000	49.9166409951362
-46.7000000000000	49.9076721240875
-46.6000000000000	49.9007178525884
-46.5000000000000	49.8920344964280
-46.4000000000000	49.8799868500421
-46.3000000000000	49.8655118942903
-46.2000000000000	49.8514498392425
-46.1000000000000	49.8415138754435
-46	49.8408184418845
-45.9000000000000	49.8518586838984
-45.8000000000000	49.8747558605334
-45.7000000000000	49.9075672708669
-45.6000000000000	49.9472170958353
-45.5000000000000	49.9887231078589
-45.4000000000000	50.0279756112219
-45.3000000000000	50.0609463732371
-45.2000000000000	50.0850431923389
-45.1000000000000	50.0997968815981
-45	50.1056815952826
-44.9000000000000	50.1053491805522
-44.8000000000000	50.1017541890152
-44.7000000000000	50.0980000318320
-44.6000000000000	50.0965699464982
-44.5000000000000	50.0976624521674
-44.4000000000000	50.1002600888117
-44.3000000000000	50.1015795978559
-44.2000000000000	50.0984160929204
-44.1000000000000	50.0875487574929
-44	50.0667973067064
-43.9000000000000	50.0365877061733
-43.8000000000000	49.9980702877929
-43.7000000000000	49.9561273837003
-43.6000000000000	49.9149872816819
-43.5000000000000	49.8805180844209
-43.4000000000000	49.8562857554610
-43.3000000000000	49.8453771230191
-43.2000000000000	49.8480805247428
-43.1000000000000	49.8632260533249
-43	49.8868738851634
-42.9000000000000	49.9157858127221
-42.8000000000000	49.9453987474855
-42.7000000000000	49.9726382020820
-42.6000000000000	49.9954734162743
-42.5000000000000	50.0130205739853
-42.4000000000000	50.0261164530729
-42.3000000000000	50.0360559899843
-42.2000000000000	50.0440914854134
-42.1000000000000	50.0520896170280
-42	50.0604204042868
-41.9000000000000	50.0690210732080
-41.8000000000000	50.0773463093961
-41.7000000000000	50.0835974700858
-41.6000000000000	50.0861810109026
-41.5000000000000	50.0841396710350
-41.4000000000000	50.0763526194699
-41.3000000000000	50.0630889929468
-41.2000000000000	50.0458080210779
-41.1000000000000	50.0261234507472
-41	50.0061645069822
-40.9000000000000	49.9878803146419
-40.8000000000000	49.9729387950346
-40.7000000000000	49.9618936337251
-40.6000000000000	49.9546542340452
-40.5000000000000	49.9501385053577
-40.4000000000000	49.9472087720863
-40.3000000000000	49.9445224996407
-40.2000000000000	49.9418415909178
-40.1000000000000	49.9388129701176
-40	49.9362461038990
-39.9000000000000	49.9350334654034
-39.8000000000000	49.9367884770535
-39.7000000000000	49.9424974769749
-39.6000000000000	49.9530797142283
-39.5000000000000	49.9682215888749
-39.4000000000000	49.9873791567937
-39.3000000000000	50.0084508130872
-39.2000000000000	50.0298445390244
-39.1000000000000	50.0494708982881
-39	50.0651019725941
-38.9000000000000	50.0754751519509
-38.8000000000000	50.0796181624050
-38.7000000000000	50.0776520980335
-38.6000000000000	50.0706363160162
-38.5000000000000	50.0598359420244
-38.4000000000000	50.0465845751103
-38.3000000000000	50.0327316740405
-38.2000000000000	50.0195484087111
-38.1000000000000	50.0074131475587
-38	49.9971176895247
-37.9000000000000	49.9878837978308
-37.8000000000000	49.9801181679519
-37.7000000000000	49.9731478635908
-37.6000000000000	49.9668129069415
-37.5000000000000	49.9613221612648
-37.4000000000000	49.9566823589946
-37.3000000000000	49.9535260487731
-37.2000000000000	49.9525327254446
-37.1000000000000	49.9538805194073
-37	49.9576695501840
-36.9000000000000	49.9635871667036
-36.8000000000000	49.9712956002770
-36.7000000000000	49.9799379804144
-36.6000000000000	49.9889815709886
-36.5000000000000	49.9973471255082
-36.4000000000000	50.0050528712479
-36.3000000000000	50.0115328315272
-36.2000000000000	50.0168416180140
-36.1000000000000	50.0212909043389
-36	50.0249147715224
-35.9000000000000	50.0284253449497
-35.8000000000000	50.0318684690192
-35.7000000000000	50.0351645722579
-35.6000000000000	50.0378333260041
-35.5000000000000	50.0393505161054
-35.4000000000000	50.0388882466530
-35.3000000000000	50.0363051612800
-35.2000000000000	50.0310946381303
-35.1000000000000	50.0231984693035
-35	50.0134683189988
-34.9000000000000	50.0018459982652
-34.8000000000000	49.9899186521588
-34.7000000000000	49.9787083237443
-34.6000000000000	49.9691701044133
-34.5000000000000	49.9622982843802
-34.4000000000000	49.9582416952447
-34.3000000000000	49.9573656618080
-34.2000000000000	49.9590865600692
-34.1000000000000	49.9633877126757
-34	49.9693420678042
-33.9000000000000	49.9763940059940
-33.8000000000000	49.9837600711349
-33.7000000000000	49.9908200375319
-33.6000000000000	49.9972202381468
-33.5000000000000	50.0029258465779
-33.4000000000000	50.0079283026552
-33.3000000000000	50.0121698019075
-33.2000000000000	50.0158968018845
-33.1000000000000	50.0191070930463
-33	50.0217161207966
-32.9000000000000	50.0236087965147
-32.8000000000000	50.0246319852854
-32.7000000000000	50.0246813906882
-32.6000000000000	50.0236079207020
-32.5000000000000	50.0214760463525
-32.4000000000000	50.0182203710942
-32.3000000000000	50.0146175217454
-32.2000000000000	50.0103871391716
-32.1000000000000	50.0060261208216
-32	50.0018813451810
-31.9000000000000	49.9980178765312
-31.8000000000000	49.9945976196525
-31.7000000000000	49.9915311317068
-31.6000000000000	49.9886488044140
-31.5000000000000	49.9859491557242
-31.4000000000000	49.9833211833535
-31.3000000000000	49.9811115805382
-31.2000000000000	49.9789908827149
-31.1000000000000	49.9775358530012
-31	49.9770292803962
-30.9000000000000	49.9778236528307
-30.8000000000000	49.9799769855525
-30.7000000000000	49.9835274420381
-30.6000000000000	49.9885114933822
-30.5000000000000	49.9945413653805
-30.4000000000000	50.0011527270960
-30.3000000000000	50.0075918946725
-30.2000000000000	50.0135388164384
-30.1000000000000	50.0182467471743
-30	50.0215739762432
-29.9000000000000	50.0232808944671
-29.8000000000000	50.0233773516519
-29.7000000000000	50.0218156891758
-29.6000000000000	50.0191228171695
-29.5000000000000	50.0156375823502
-29.4000000000000	50.0117967070573
-29.3000000000000	50.0078896649813
-29.2000000000000	50.0040908017701
-29.1000000000000	50.0006259673484
-29	49.9975857064038
-28.9000000000000	49.9949253083808
-28.8000000000000	49.9926773864435
-28.7000000000000	49.9908212626792
-28.6000000000000	49.9893201299191
-28.5000000000000	49.9881151457674
-28.4000000000000	49.9873549231355
-28.3000000000000	49.9870416063666
-28.2000000000000	49.9871958944945
-28.1000000000000	49.9877210350410
-28	49.9887260410883
-27.9000000000000	49.9901456152966
-27.8000000000000	49.9918156978882
-27.7000000000000	49.9938114924874
-27.6000000000000	49.9959463952413
-27.5000000000000	49.9982631514003
-27.4000000000000	50.0006016557565
-27.3000000000000	50.0029130291737
-27.2000000000000	50.0051348138049
-27.1000000000000	50.0071618339462
-27	50.0091029936186
-26.9000000000000	50.0106146790170
-26.8000000000000	50.0118555797126
-26.7000000000000	50.0126258436053
-26.6000000000000	50.0128475388945
-26.5000000000000	50.0124915996109
-26.4000000000000	50.0114480432495
-26.3000000000000	50.0096789580465
-26.2000000000000	50.0073518104418
-26.1000000000000	50.0045161470213
-26	50.0013127251748
-25.9000000000000	49.9980944190608
-25.8000000000000	49.9949636568711
-25.7000000000000	49.9923017113504
-25.6000000000000	49.9902004962475
-25.5000000000000	49.9887243027297
-25.4000000000000	49.9879700939216
-25.3000000000000	49.9879703571551
-25.2000000000000	49.9886716806215
-25.1000000000000	49.9899175366834
-25	49.9915365324852
-24.9000000000000	49.9933121602972
-24.8000000000000	49.9953633884303
-24.7000000000000	49.9974607859687
-24.6000000000000	49.9996249615463
-24.5000000000000	50.0015409570010
-24.4000000000000	50.0031989094701
-24.3000000000000	50.0046802428924
-24.2000000000000	50.0057898936691
-24.1000000000000	50.0065433613358
-24	50.0070244383464
-23.9000000000000	50.0071567161567
-23.8000000000000	50.0069840937605
-23.7000000000000	50.0066045858307
-23.6000000000000	50.0061046827676
-23.5000000000000	50.0054789135547
-23.4000000000000	50.0047464994217
-23.3000000000000	50.0038594451552
-23.2000000000000	50.0029191819093
-23.1000000000000	50.0019315753993
-23	50.0009026718599
-22.9000000000000	49.9997547565701
-22.8000000000000	49.9985907016071
-22.7000000000000	49.9973976602234
-22.6000000000000	49.9962128876887
-22.5000000000000	49.9950985929659
-22.4000000000000	49.9940944013897
-22.3000000000000	49.9932388873025
-22.2000000000000	49.9927117612452
-22.1000000000000	49.9925635397247
-22	49.9928135943661
-21.9000000000000	49.9934623584263
-21.8000000000000	49.9944346568365
-21.7000000000000	49.9958359449070
-21.6000000000000	49.9975417089703
-21.5000000000000	49.9994709318942
-21.4000000000000	50.0013528082290
-21.3000000000000	50.0031972465144
-21.2000000000000	50.0048469784456
-21.1000000000000	50.0060744108297
-21	50.0068398643027
-20.9000000000000	50.0071291781401
-20.8000000000000	50.0069922910882
-20.7000000000000	50.0063646848346
-20.6000000000000	50.0053734012322
-20.5000000000000	50.0042163119157
-20.4000000000000	50.0028901499660
-20.3000000000000	50.0015360095085
-20.2000000000000	50.0003252512414
-20.1000000000000	49.9993142221676
-20	49.9985849572499
-19.9000000000000	49.9979973084166
-19.8000000000000	49.9975127830683
-19.7000000000000	49.9971736792524
-19.6000000000000	49.9969351348051
-19.5000000000000	49.9968161582405
-19.4000000000000	49.9966769100524
-19.3000000000000	49.9965337854482
-19.2000000000000	49.9965006103754
-19.1000000000000	49.9965185276270
-19	49.9968446355733
-18.9000000000000	49.9971143446229
-18.8000000000000	49.9973219905564
-18.7000000000000	49.9978771103823
-18.6000000000000	49.9983828651193
-18.5000000000000	49.9991230976751
-18.4000000000000	50.0000855865493
-18.3000000000000	50.0008748536730
-18.2000000000000	50.0018091510067
-18.1000000000000	50.0026342838650
-18	50.0032546547960
-17.9000000000000	50.0033903327272
-17.8000000000000	50.0036246643348
-17.7000000000000	50.0037485275203
-17.6000000000000	50.0038356312141
-17.5000000000000	50.0038321698624
-17.4000000000000	50.0035064635961
-17.3000000000000	50.0031040974315
-17.2000000000000	50.0024096855483
-17.1000000000000	50.0016066154610
-17	50.0006003216971
-16.9000000000000	49.9994085150026
-16.8000000000000	49.9982288923647
-16.7000000000000	49.9971961243248
-16.6000000000000	49.9963175716693
-16.5000000000000	49.9957497657248
-16.4000000000000	49.9954177166387
-16.3000000000000	49.9956707922613
-16.2000000000000	49.9962648648167
-16.1000000000000	49.9970649267897
-16	49.9979947449603
-15.9000000000000	49.9988845667691
-15.8000000000000	49.9996847690077
-15.7000000000000	50.0002314819810
-15.6000000000000	50.0006290585880
-15.5000000000000	50.0008114886928
-15.4000000000000	50.0008450843417
-15.3000000000000	50.0008715848425
-15.2000000000000	50.0008827260572
-15.1000000000000	50.0010606560404
-15	50.0012877314215
-14.9000000000000	50.0015800585246
-14.8000000000000	50.0018311414924
-14.7000000000000	50.0021372785407
-14.6000000000000	50.0023366986529
-14.5000000000000	50.0023542595499
-14.4000000000000	50.0020315237226
-14.3000000000000	50.0016649965585
-14.2000000000000	50.0011901835858
-14.1000000000000	50.0006475324691
-14	50.0001463591505
-13.9000000000000	49.9995411803059
-13.8000000000000	49.9991925116970
-13.7000000000000	49.9988532704261
-13.6000000000000	49.9986679236687
-13.5000000000000	49.9985398266825
-13.4000000000000	49.9983057345986
-13.3000000000000	49.9981580463006
-13.2000000000000	49.9979599056971
-13.1000000000000	49.9978976380483
-13	49.9978112081772
-12.9000000000000	49.9976198643428
-12.8000000000000	49.9978672834542
-12.7000000000000	49.9982880383534
-12.6000000000000	49.9989045388744
-12.5000000000000	49.9997312988258
-12.4000000000000	50.0004274259381
-12.3000000000000	50.0013387860098
-12.2000000000000	50.0020621807245
-12.1000000000000	50.0025348541195
-12	50.0027701641837
-11.9000000000000	50.0025055622530
-11.8000000000000	50.0022413764143
-11.7000000000000	50.0017598003712
-11.6000000000000	50.0011840166687
-11.5000000000000	50.0006772187796
-11.4000000000000	50.0000633449606
-11.3000000000000	49.9998302503347
-11.2000000000000	49.9997207906558
-11.1000000000000	49.9996633619489
-11	49.9997370701637
-10.9000000000000	49.9996189965969
-10.8000000000000	49.9996994836766
-10.7000000000000	49.9996837949824
-10.6000000000000	49.9995195823751
-10.5000000000000	49.9993521910111
-10.4000000000000	49.9989542416510
-10.3000000000000	49.9987865015032
-10.2000000000000	49.9986983939546
-10.1000000000000	49.9986197819679
-10	49.9987219253154
-9.90000000000000	49.9987338840537
-9.80000000000000	49.9991296520190
-9.70000000000000	49.9994372677140
-9.60000000000000	49.9997068533183
-9.50000000000000	50.0000465770900
-9.40000000000000	50.0000969661475
-9.30000000000000	50.0003945532167
-9.20000000000000	50.0005407432108
-9.10000000000000	50.0006469801673
-9	50.0008674210974
-8.90000000000000	50.0008618285442
-8.80000000000000	50.0010717883290
-8.70000000000000	50.0012884499820
-8.60000000000000	50.0013724416758
-8.50000000000000	50.0014457063501
-8.40000000000000	50.0012211725951
-8.30000000000000	50.0010787672645
-8.20000000000000	50.0008180192712
-8.10000000000000	50.0003637290351
-8	49.9999217525808
-7.90000000000000	49.9992940468877
-7.80000000000000	49.9989424482383
-7.70000000000000	49.9987139826111
-7.60000000000000	49.9985417854637
-7.50000000000000	49.9985732190315
-7.40000000000000	49.9985568205815
-7.30000000000000	49.9988140963836
-7.20000000000000	49.9992557808168
-7.10000000000000	49.9995828043260
-7	49.9999014564211
-6.90000000000000	49.9999479051890
-6.80000000000000	50.0000617399487
-6.70000000000000	50.0002122186614
-6.60000000000000	50.0001836137357
-6.50000000000000	50.0001658129582
-6.40000000000000	49.9999644671280
-6.30000000000000	49.9999610357731
-6.20000000000000	50.0001315366133
-6.10000000000000	50.0002337204310
-6	50.0004077446384
-5.90000000000000	50.0003987102745
-5.80000000000000	50.0005321491766
-5.70000000000000	50.0007453995287
-5.60000000000000	50.0007797652091
-5.50000000000000	50.0007867235082
-5.40000000000000	50.0005407451659
-5.30000000000000	50.0004112700320
-5.20000000000000	50.0003783524828
-5.10000000000000	50.0002173444491
-5	50.0000986007470
-4.90000000000000	49.9997979821477
-4.80000000000000	49.9996651690074
-4.70000000000000	49.9996876537364
-4.60000000000000	49.9996762025181
-4.50000000000000	49.9995450259581
-4.40000000000000	49.9994277687733
-4.30000000000000	49.9992669156737
-4.20000000000000	49.9991910186537
-4.10000000000000	49.9991440077478
-4	49.9991220517874
-3.90000000000000	49.9991502619541
-3.80000000000000	49.9992362905934
-3.70000000000000	49.9995101801560
-3.60000000000000	49.9998371950103
-3.50000000000000	50.0001680527622
-3.40000000000000	50.0004489245456
-3.30000000000000	50.0006458265178
-3.20000000000000	50.0008426790709
-3.10000000000000	50.0009352923679
-3	50.0008901908159
-2.90000000000000	50.0007163324517
-2.80000000000000	50.0004637274442
-2.70000000000000	50.0002812878612
-2.60000000000000	50.0001261085383
-2.50000000000000	49.9999938704383
-2.40000000000000	49.9998860020762
-2.30000000000000	49.9997321281273
-2.20000000000000	49.9998488349971
-2.10000000000000	50.0000041911093
-2	50.0001075483619
-1.90000000000000	50.0001683762156
-1.80000000000000	50.0001118714611
-1.70000000000000	50.0000433019506
-1.60000000000000	49.9999861410004
-1.50000000000000	49.9998206288113
-1.40000000000000	49.9996434398356
-1.30000000000000	49.9994400568511
-1.20000000000000	49.9993510620946
-1.10000000000000	49.9994033823171
-1	49.9994536507235
-0.899999999999999	49.9995446831947
-0.799999999999997	49.9996236943836
-0.699999999999996	49.9997658234480
-0.600000000000001	49.9999574027397
-0.500000000000000	50.0000638569530
-0.399999999999999	50.0001076656431
-0.299999999999997	50.0001148533387
-0.199999999999996	50.0001638663724
-0.100000000000001	50.0002751840726
0	50.0003252633781
0.100000000000001	49.9770861111354
0.200000000000003	49.9500870238241
0.300000000000004	49.9192844205808
0.399999999999999	49.8842393768074
0.500000000000000	49.8459426574232
0.600000000000001	49.8065349529753
0.700000000000003	49.7680682719668
0.800000000000004	49.7331226935379
0.899999999999999	49.7035225145932
1	49.6816087156800
1.10000000000000	49.6649290590694
1.20000000000000	49.6519312660919
1.30000000000000	49.6392789720570
1.40000000000000	49.6247624091549
1.50000000000000	49.6058145579494
1.60000000000000	49.5819350483163
1.70000000000000	49.5535724730007
1.80000000000000	49.5225907319968
1.90000000000000	49.4901676094279
2	49.4617359144566
2.10000000000000	49.4376327099318
2.20000000000000	49.4204443040249
2.30000000000000	49.4094017586828
2.40000000000000	49.4036687007363
2.50000000000000	49.4009210287602
2.60000000000000	49.3988418932181
2.70000000000000	49.3948556692489
2.80000000000000	49.3864122978824
2.90000000000000	49.3742606077743
3	49.3565349369683
3.10000000000000	49.3384527993390
3.20000000000000	49.3198321469314
3.30000000000000	49.3034538456038
3.40000000000000	49.2905722376779
3.50000000000000	49.2811172380087
3.60000000000000	49.2755267131351
3.70000000000000	49.2726284174805
3.80000000000000	49.2705227669683
3.90000000000000	49.2693363899584
4	49.2665869066029
4.10000000000000	49.2624204935661
4.20000000000000	49.2573596588074
4.30000000000000	49.2518059890977
4.40000000000000	49.2458207670638
4.50000000000000	49.2417444680922
4.60000000000000	49.2387059868860
4.70000000000000	49.2376552644484
4.80000000000000	49.2384545280348
4.90000000000000	49.2399091798177
5	49.2411744022550
5.10000000000000	49.2421019007086
5.20000000000000	49.2405135282181
5.30000000000000	49.2375780574969
5.40000000000000	49.2341710662858
5.50000000000000	49.2299832786299
5.60000000000000	49.2267187124139
5.70000000000000	49.2251536107211
5.80000000000000	49.2259881301266
5.90000000000000	49.2298792012439
6	49.2360057709825
6.10000000000000	49.2442812243616
6.20000000000000	49.2531996733718
6.30000000000000	49.2613759230665
6.40000000000000	49.2671308535279
6.50000000000000	49.2711249090701
6.60000000000000	49.2727226509206
6.70000000000000	49.2719339309512
6.80000000000000	49.2701626577470
6.90000000000000	49.2690463664019
7	49.2689703010085
7.10000000000000	49.2715706575205
7.20000000000000	49.2763543285132
7.30000000000000	49.2832370690965
7.40000000000000	49.2909347902542
7.50000000000000	49.2994799682451
7.60000000000000	49.3072451100529
7.70000000000000	49.3145415697076
7.80000000000000	49.3203273869696
7.90000000000000	49.3254782417755
8	49.3305370602600
8.10000000000000	49.3358143367201
8.20000000000000	49.3419017263024
8.30000000000000	49.3481066756556
8.40000000000000	49.3542494939302
8.50000000000000	49.3603441138231
8.60000000000000	49.3660278514113
8.70000000000000	49.3710372569742
8.80000000000000	49.3745413246556
8.90000000000000	49.3788627845934
9	49.3832514695747
9.10000000000000	49.3885185939255
9.20000000000000	49.3943040592998
9.30000000000000	49.4010489979977
9.40000000000000	49.4086840280241
9.50000000000000	49.4175291825895
9.60000000000000	49.4259879149135
9.70000000000000	49.4350603917560
9.80000000000000	49.4434610351548
9.90000000000000	49.4510134009126
10	49.4570956191420
10.1000000000000	49.4626329622704
10.2000000000000	49.4666435642224
10.3000000000000	49.4699715401541
10.4000000000000	49.4739212921426
10.5000000000000	49.4776653551425
10.6000000000000	49.4826894015656
10.7000000000000	49.4884146026576
10.8000000000000	49.4947053917040
10.9000000000000	49.5017403649954
11	49.5098050457202
11.1000000000000	49.5181170586855
11.2000000000000	49.5257293346845
11.3000000000000	49.5322591444274
11.4000000000000	49.5380548552617
11.5000000000000	49.5434294311132
11.6000000000000	49.5486518495767
11.7000000000000	49.5538419864020
11.8000000000000	49.5590190979227
11.9000000000000	49.5642711844715
12	49.5691728289323
12.1000000000000	49.5740254924897
12.2000000000000	49.5786880100320
12.3000000000000	49.5831515168965
12.4000000000000	49.5876308426375
12.5000000000000	49.5925066662474
12.6000000000000	49.5973657366511
12.7000000000000	49.6018616304816
12.8000000000000	49.6066248577002
12.9000000000000	49.6120556052022
13	49.6178413890336
13.1000000000000	49.6239205870155
13.2000000000000	49.6299490202417
13.3000000000000	49.6354568136606
13.4000000000000	49.6402485505590
13.5000000000000	49.6448085962044
13.6000000000000	49.6487617665788
13.7000000000000	49.6518280326183
13.8000000000000	49.6545649365050
13.9000000000000	49.6568453197458
14	49.6591524044745
14.1000000000000	49.6625722842799
14.2000000000000	49.6658165707583
14.3000000000000	49.6691172407405
14.4000000000000	49.6733807088033
14.5000000000000	49.6778921407211
14.6000000000000	49.6828858883738
14.7000000000000	49.6870425412014
14.8000000000000	49.6917014550157
14.9000000000000	49.6957735764361
15	49.6996172407770
15.1000000000000	49.7024329361249
15.2000000000000	49.7049475418478
15.3000000000000	49.7066826521728
15.4000000000000	49.7084138312192
15.5000000000000	49.7109257117952
15.6000000000000	49.7130214913299
15.7000000000000	49.7148159123886
15.8000000000000	49.7171234703281
15.9000000000000	49.7197566902868
16	49.7226245107788
16.1000000000000	49.7251287962332
16.2000000000000	49.7275813947196
16.3000000000000	49.7296102262519
16.4000000000000	49.7319733209145
16.5000000000000	49.7341924538991
16.6000000000000	49.7366544449935
16.7000000000000	49.7389834050269
16.8000000000000	49.7415726423338
16.9000000000000	49.7437012222070
17	49.7460029823629
17.1000000000000	49.7482527668754
17.2000000000000	49.7497588144671
17.3000000000000	49.7500871205782
17.4000000000000	49.7508856115118
17.5000000000000	49.7516176721442
17.6000000000000	49.7522002088545
17.7000000000000	49.7527763343932
17.8000000000000	49.7533542152970
17.9000000000000	49.7543682133398
18	49.7561604514534
18.1000000000000	49.7579769461829
18.2000000000000	49.7592213925528
18.3000000000000	49.7611291172116
18.4000000000000	49.7631868823124
18.5000000000000	49.7652113615704
18.6000000000000	49.7667631404309
18.7000000000000	49.7678821751547
18.8000000000000	49.7684231485368
18.9000000000000	49.7683016482961
19	49.7680448913995
19.1000000000000	49.7677528728519
19.2000000000000	49.7674722134558
19.3000000000000	49.7664500459003
19.4000000000000	49.7670680953917
19.5000000000000	49.7677573450567
19.6000000000000	49.7693986024657
19.7000000000000	49.7703907500384
19.8000000000000	49.7711660022417
19.9000000000000	49.7720142955391
20	49.7723320431612
20.1000000000000	49.7727381934234
20.2000000000000	49.7724601107895
20.3000000000000	49.7724372869142
20.4000000000000	49.7725382642312
20.5000000000000	49.7730890976685
20.6000000000000	49.7740143418689
20.7000000000000	49.7745182486004
20.8000000000000	49.7747729731350
20.9000000000000	49.7750252239690
21	49.7748049685825
21.1000000000000	49.7737203335914
21.2000000000000	49.7724921196084
21.3000000000000	49.7708456807193
21.4000000000000	49.7703283300854
21.5000000000000	49.7703346947043
21.6000000000000	49.7703541223007
21.7000000000000	49.7709251637429
21.8000000000000	49.7717102946905
21.9000000000000	49.7727094851905
22	49.7739004903292
22.1000000000000	49.7746871295979
22.2000000000000	49.7740792596035
22.3000000000000	49.7735238251675
22.4000000000000	49.7728713559681
22.5000000000000	49.7719729411769
22.6000000000000	49.7703392168780
22.7000000000000	49.7692583900738
22.8000000000000	49.7681645898771
22.9000000000000	49.7677803426343
23	49.7681362376265
23.1000000000000	49.7681061030107
23.2000000000000	49.7681627324458
23.3000000000000	49.7679470584203
23.4000000000000	49.7681677072040
23.5000000000000	49.7677163595165
23.6000000000000	49.7678211259666
23.7000000000000	49.7672214504536
23.8000000000000	49.7666630283870
23.9000000000000	49.7662177487105
24	49.7660958882098
24.1000000000000	49.7656213012040
24.2000000000000	49.7653951320044
24.3000000000000	49.7646920969200
24.4000000000000	49.7641230836536
24.5000000000000	49.7637330340496
24.6000000000000	49.7628705898223
24.7000000000000	49.7618585531761
24.8000000000000	49.7603721982115
24.9000000000000	49.7601455842904
25	49.7598296518687
25.1000000000000	49.7597899817411
25.2000000000000	49.7601015473492
25.3000000000000	49.7600204125402
25.4000000000000	49.7604536639433
25.5000000000000	49.7603620762960
25.6000000000000	49.7603418215257
25.7000000000000	49.7593135327782
25.8000000000000	49.7578311498589
25.9000000000000	49.7568564730842
26	49.7563592519414
26.1000000000000	49.7554769168080
26.2000000000000	49.7554043081332
26.3000000000000	49.7549119765465
26.4000000000000	49.7551503201045
26.5000000000000	49.7550854693864
26.6000000000000	49.7548236509088
26.7000000000000	49.7540098159557
26.8000000000000	49.7530182465639
26.9000000000000	49.7521680345662
27	49.7511757341744
27.1000000000000	49.7512564516514
27.2000000000000	49.7510373669511
27.3000000000000	49.7507105198533
27.4000000000000	49.7505120716700
27.5000000000000	49.7510810446682
27.6000000000000	49.7512488185489
27.7000000000000	49.7512158039304
27.8000000000000	49.7503600651607
27.9000000000000	49.7502402098525
28	49.7497226307038
28.1000000000000	49.7486222939805
28.2000000000000	49.7470777402948
28.3000000000000	49.7454438214278
28.4000000000000	49.7450424337493
28.5000000000000	49.7446908978882
28.6000000000000	49.7448660104374
28.7000000000000	49.7450472740155
28.8000000000000	49.7451376033581
28.9000000000000	49.7459964670077
29	49.7462047927817
29.1000000000000	49.7465089429745
29.2000000000000	49.7460333868207
29.3000000000000	49.7455116639998
29.4000000000000	49.7449144566671
29.5000000000000	49.7440519800271
29.6000000000000	49.7433241132972
29.7000000000000	49.7424124577768
29.8000000000000	49.7413999307626
29.9000000000000	49.7411704733479
30	49.7409264450055
30.1000000000000	49.7402988066871
30.2000000000000	49.7404126116970
30.3000000000000	49.7406616332592
30.4000000000000	49.7414444788858
30.5000000000000	49.7418881789431
30.6000000000000	49.7421382063113
30.7000000000000	49.7417677487200
30.8000000000000	49.7409803987515
30.9000000000000	49.7405510229693
31	49.7398523827902
31.1000000000000	49.7393470708786
31.2000000000000	49.7389448663410
31.3000000000000	49.7387632162248
31.4000000000000	49.7390010951179
31.5000000000000	49.7389770849184
31.6000000000000	49.7388770153199
31.7000000000000	49.7385093184854
31.8000000000000	49.7374593365774
31.9000000000000	49.7376203300488
32	49.7377588989975
32.1000000000000	49.7379039300054
32.2000000000000	49.7375903608970
32.3000000000000	49.7370788262813
32.4000000000000	49.7373222046580
32.5000000000000	49.7377428643219
32.6000000000000	49.7379275716797
32.7000000000000	49.7376425293432
32.8000000000000	49.7371104594595
32.9000000000000	49.7370356831994
33	49.7368124351599
33.1000000000000	49.7367632845935
33.2000000000000	49.7362018611591
33.3000000000000	49.7356258275317
33.4000000000000	49.7357715368801
33.5000000000000	49.7359262892417
33.6000000000000	49.7360522795787
33.7000000000000	49.7359294160711
33.8000000000000	49.7359066448505
33.9000000000000	49.7362124418051
34	49.7362358281286
34.1000000000000	49.7360545081998
34.2000000000000	49.7353717086790
34.3000000000000	49.7350600010301
34.4000000000000	49.7350884682980
34.5000000000000	49.7349931192005
34.6000000000000	49.7352395810979
34.7000000000000	49.7348222212559
34.8000000000000	49.7352434377589
34.9000000000000	49.7361822394426
35	49.7363172491630
35.1000000000000	49.7365496461652
35.2000000000000	49.7360138275407
35.3000000000000	49.7353503359442
35.4000000000000	49.7351270567976
35.5000000000000	49.7343518092487
35.6000000000000	49.7340348093958
35.7000000000000	49.7335404675026
35.8000000000000	49.7338584097241
35.9000000000000	49.7344596756655
36	49.7353330902654
36.1000000000000	49.7361743348078
36.2000000000000	49.7363849809134
36.3000000000000	49.7363111544586
36.4000000000000	49.7363785992491
36.5000000000000	49.7354041459795
36.6000000000000	49.7349335446803
36.7000000000000	49.7343446071684
36.8000000000000	49.7330445168151
36.9000000000000	49.7335567068206
37	49.7338934113296
37.1000000000000	49.7349171374354
37.2000000000000	49.7356039958058
37.3000000000000	49.7357488312994
37.4000000000000	49.7362648735063
37.5000000000000	49.7363972696008
37.6000000000000	49.7354668551847
37.7000000000000	49.7343791674677
37.8000000000000	49.7339756329487
37.9000000000000	49.7339029300221
38	49.7342659069918
38.1000000000000	49.7347477049747
38.2000000000000	49.7350166292059
38.3000000000000	49.7353096250437
38.4000000000000	49.7360787540159
38.5000000000000	49.7364260658558
38.6000000000000	49.7363378880522
38.7000000000000	49.7361421174908
38.8000000000000	49.7354637174161
38.9000000000000	49.7352848487851
39	49.7349848514287
39.1000000000000	49.7346092920054
39.2000000000000	49.7342889392186
39.3000000000000	49.7342148676630
39.4000000000000	49.7349955032147
39.5000000000000	49.7349206790300
39.6000000000000	49.7358354497310
39.7000000000000	49.7363920102246
39.8000000000000	49.7362282108041
39.9000000000000	49.7364309650165
40	49.7365512866992
40.1000000000000	49.7361500184925
40.2000000000000	49.7356889420949
40.3000000000000	49.7354207218247
40.4000000000000	49.7349768053437
40.5000000000000	49.7350470587892
40.6000000000000	49.7353504916042
40.7000000000000	49.7353469842559
40.8000000000000	49.7358311319015
40.9000000000000	49.7365979516442
41	49.7370668018565
41.1000000000000	49.7369506822635
41.2000000000000	49.7364416320122
41.3000000000000	49.7355710602618
41.4000000000000	49.7352873115597
41.5000000000000	49.7354322487624
41.6000000000000	49.7358288482756
41.7000000000000	49.7357956644731
41.8000000000000	49.7361599716781
41.9000000000000	49.7367195746020
42	49.7378646556546
42.1000000000000	49.7378212565686
42.2000000000000	49.7375415133183
42.3000000000000	49.7370800174288
42.4000000000000	49.7368229584170
42.5000000000000	49.7364636314489
42.6000000000000	49.7360462419780
42.7000000000000	49.7357164366355
42.8000000000000	49.7353810122364
42.9000000000000	49.7356212864806
43	49.7356021614461
43.1000000000000	49.7360073310887
43.2000000000000	49.7364502929319
43.3000000000000	49.7373536715224
43.4000000000000	49.7383058099820
43.5000000000000	49.7389625028238
43.6000000000000	49.7386997444323
43.7000000000000	49.7383855926727
43.8000000000000	49.7376067367368
43.9000000000000	49.7367314955579
44	49.7357520027891
44.1000000000000	49.7344827702163
44.2000000000000	49.7343639885034
44.3000000000000	49.7347238641490
44.4000000000000	49.7360807722794
44.5000000000000	49.7371826654859
44.6000000000000	49.7383756190022
44.7000000000000	49.7390497217291
44.8000000000000	49.7385064996478
44.9000000000000	49.7386840725554
45	49.7384733771455
45.1000000000000	49.7373012297919
45.2000000000000	49.7366200554407
45.3000000000000	49.7353747633353
45.4000000000000	49.7356227122720
45.5000000000000	49.7361203412592
45.6000000000000	49.7369263001555
45.7000000000000	49.7376961662403
45.8000000000000	49.7381468220220
45.9000000000000	49.7388206755879
46	49.7389676570509
46.1000000000000	49.7383233328955
46.2000000000000	49.7371233051494
46.3000000000000	49.7363536146331
46.4000000000000	49.7359655199230
46.5000000000000	49.7361889152393
46.6000000000000	49.7361572298693
46.7000000000000	49.7365179277646
46.8000000000000	49.7370072394017
46.9000000000000	49.7381779038892
47	49.7393912610235
47.1000000000000	49.7397910879568
47.2000000000000	49.7395285363100
47.3000000000000	49.7388608672909
47.4000000000000	49.7382308536176
47.5000000000000	49.7373774067079
47.6000000000000	49.7363545987910
47.7000000000000	49.7352959865455
47.8000000000000	49.7351372146733
47.9000000000000	49.7358849741884
48	49.7363121991985
48.1000000000000	49.7375549742680
48.2000000000000	49.7383020617574
48.3000000000000	49.7392876731403
48.4000000000000	49.7400481560594
48.5000000000000	49.7401359999646
48.6000000000000	49.7391101617878
48.7000000000000	49.7380362561307
48.8000000000000	49.7366762693755
48.9000000000000	49.7357754191944
49	49.7355567896596
49.1000000000000	49.7350577624011
49.2000000000000	49.7360839087441
49.3000000000000	49.7371022813356
49.4000000000000	49.7389352781279
49.5000000000000	49.7395570183753
49.6000000000000	49.7397847389629
49.7000000000000	49.7398232244862
49.8000000000000	49.7387454001417
49.9000000000000	49.7379872862564
50	49.7372146224612

==> figures/data/f_EMT/data3.txt <==
-50	50
-49.9366037132024	50.0707290076214
-49.8645000000000	50.1344001255350
-49.7963960153016	50.1738671462622
-49.7276036024932	50.1777668116973
-49.6605000000000	50.1437369449997
-49.5933965806702	50.0813157843697
-49.5260000000000	49.9985751034032
-49.4450000000000	49.8844473788207
-49.3488336153734	49.7532276068716
-49.2565000000000	49.6522564173064
-49.1666148684449	49.5963613643874
-49.0700000000000	49.5949585984440
-48.9761368812288	49.6502407334615
-48.8680731028377	49.7633322547456
-48.7615000000000	49.8950126716510
-48.6556009692815	50.0157250958986
-48.5545000000000	50.1012182126676
-48.4475000000000	50.1535319047591
-48.3425000000000	50.1681400236351
-48.2436332311529	50.1554221161757
-48.1340760912179	50.1242068404754
-48.0312541322130	50.0889246201057
-47.9385000000000	50.0611615317470
-47.8470000000000	50.0441445178860
-47.7580000000000	50.0412609944225
-47.6659082265291	50.0544752833801
-47.5755944418076	50.0812830177832
-47.4830000000000	50.1183180664856
-47.3950000000000	50.1527121430645
-47.3075000000000	50.1779648690144
-47.2186117965583	50.1879149139570
-47.1265000000000	50.1757169866880
-47.0365000000000	50.1404558823605
-46.9456025738076	50.0850655724656
-46.8530000000000	50.0138709572995
-46.7585000000000	49.9350785124489
-46.6666047228328	49.8637113656188
-46.5770000000000	49.8087912319921
-46.4855000000000	49.7750563808463
-46.3993932397182	49.7676967828495
-46.3095000000000	49.7859425459086
-46.2180816057882	49.8267043841169
-46.1299179767383	49.8790292530633
-46.0430000000000	49.9317520811260
-45.9465000000000	49.9793287695401
-45.8475000000000	50.0079960094278
-45.7474074324606	50.0143216113074
-45.6520000000000	50.0046532433301
-45.5525000000000	49.9831996305248
-45.4545000000000	49.9610409935500
-45.3570000000000	49.9461415122876
-45.2585000000001	49.9452119476699
-45.1635000000000	49.9628905609626
-45.0640000000000	50.0002371806798
-44.9645000000000	50.0533084469113
-44.8660884391224	50.1099081497482
-44.7700753733273	50.1573376712253
-44.6710000000000	50.1876521213167
-44.5715000000001	50.1908342486665
-44.4719159224668	50.1687342099511
-44.3725000000001	50.1262053809892
-44.2715631444827	50.0719678501938
-44.1706534768864	50.0180174791528
-44.0729133753279	49.9737727126166
-43.9720000000001	49.9438830984008
-43.8709091345355	49.9320149141683
-43.7700000000001	49.9372606539552
-43.6695000000000	49.9507982720693
-43.5680000000001	49.9645336666708
-43.4655000000001	49.9711461797482
-43.3650000000000	49.9686278261989
-43.2680000000000	49.9569247263192
-43.1680000000000	49.9377847324297
-43.0700000000000	49.9182729719134
-42.9695000000000	49.9018516742625
-42.8725000000000	49.8943562378534
-42.7735000000001	49.8973298798861
-42.6761341530753	49.9118015041515
-42.5775000000000	49.9377071990082
-42.4795926735638	49.9709494841121
-42.3765000000000	50.0100462086576
-42.2794696978146	50.0452390863304
-42.1795000000000	50.0746860339291
-42.0795000000001	50.0945955733242
-41.9825000000001	50.1026163238792
-41.8933918089105	50.0997051957102
-41.8055000000000	50.0890891041621
-41.7160000000001	50.0724052649620
-41.6229099831606	50.0533344873006
-41.5326070801387	50.0356328643348
-41.4410000000001	50.0218896390556
-41.3495000000000	50.0145660154423
-41.2575000000000	50.0140361382806
-41.1669076879595	50.0178965401194
-41.0770000000000	50.0234688010600
-40.9845000000000	50.0290792160054
-40.8960000000000	50.0305441773900
-40.8045000000001	50.0247971699228
-40.7150000000001	50.0105303867500
-40.6260000000001	49.9914010660313
-40.5375000000001	49.9684033718748
-40.4480000000000	49.9451965946799
-40.3565000000000	49.9246277196655
-40.2670000000000	49.9117831533592
-40.1780000000001	49.9063329997158
-40.0880000000000	49.9102933932312
-39.9986050644795	49.9221197006278
-39.9050000000001	49.9410282745753
-39.8124335346165	49.9620517046452
-39.7216054452001	49.9818600488890
-39.6320000000000	49.9987338647395
-39.5463933737715	50.0105374416105
-39.4575000000000	50.0178636752065
-39.3705000000000	50.0207416932115
-39.2805000000000	50.0204933356873
-39.1870000000000	50.0190450293237
-39.0985000000001	50.0181218042622
-39.0100000000000	50.0190764332023
-38.9205000000000	50.0228002892551
-38.8325000000001	50.0285902284888
-38.7416087616739	50.0375025111643
-38.6490000000001	50.0470845660888
-38.5590000000000	50.0545184247076
-38.4680000000001	50.0585269595737
-38.3770000000000	50.0582619368574
-38.2890000000000	50.0527781241896
-38.1995000000000	50.0423153632526
-38.1105000000000	50.0280043001697
-38.0200000000001	50.0113502733613
-37.9300000000000	49.9942917440325
-37.8385000000001	49.9791910658066
-37.7480000000000	49.9666456267860
-37.6615000000000	49.9587954919234
-37.5748719325730	49.9546616075542
-37.4840000000000	49.9552529225969
-37.3925000000000	49.9590896735469
-37.3034173853336	49.9647869877274
-37.2135000000001	49.9700703737710
-37.1215000000000	49.9749559499906
-37.0335000000000	49.9782643129940
-36.9456070342513	49.9804030581696
-36.8555000000000	49.9808505636872
-36.7650000000000	49.9803643537693
-36.6745000000000	49.9801285363589
-36.5825000000001	49.9815909664154
-36.4955000000000	49.9842796338441
-36.4050000000000	49.9887413926992
-36.3145000000000	49.9955845668920
-36.2255000000000	50.0040593904772
-36.1345000000001	50.0138732226696
-36.0445000000000	50.0240667855822
-35.9539334184788	50.0329226970535
-35.8623368091930	50.0394535045385
-35.7740000000001	50.0428442674387
-35.6869262271159	50.0432658361480
-35.5966955909088	50.0406166345991
-35.5085664872277	50.0357812100482
-35.4185000000001	50.0288121909286
-35.3269108134854	50.0208316815065
-35.2375000000000	50.0124691177976
-35.1455000000000	50.0055998499277
-35.0530000000001	49.9996767937600
-34.9635000000001	49.9955420529880
-34.8700000000001	49.9931596335753
-34.7791673830781	49.9912146345115
-34.6875000000000	49.9896621446855
-34.5965000000000	49.9875910524770
-34.5110000000000	49.9847794785727
-34.4240000000001	49.9813409924242
-34.3350000000000	49.9775975263205
-34.2495000000001	49.9736428269269
-34.1580000000000	49.9703160569857
-34.0670000000000	49.9687170980849
-33.9735000000000	49.9683591194136
-33.8756124849278	49.9711620766287
-33.7745000000000	49.9763395918604
-33.6725000000000	49.9837510305560
-33.5710681305438	49.9926789913484
-33.4708399511964	50.0017443001541
-33.3695000000002	50.0105991451509
-33.2685000000000	50.0170181905641
-33.1680000000000	50.0211225853098
-33.0680000000000	50.0221115608038
-32.9690826065281	50.0219389045634
-32.8725000000002	50.0204783740952
-32.7735000000000	50.0182934680157
-32.6735000000000	50.0155552348854
-32.5740000000002	50.0133156880971
-32.4740805565702	50.0121293682624
-32.3731459298632	50.0123094816110
-32.2735000000002	50.0123452899852
-32.1740000000000	50.0116503077454
-32.0730774000075	50.0102742936641
-31.9730000000002	50.0073043245125
-31.8745000000000	50.0025770726016
-31.7760000000000	49.9975121581515
-31.6775000000000	49.9915409857501
-31.5785000000000	49.9857197037871
-31.4800000000000	49.9816976529517
-31.3785000000002	49.9788818994880
-31.2793896136744	49.9776284175104
-31.1804098317958	49.9778186562632
-31.0795000000000	49.9799328987367
-30.9830000000000	49.9834060355077
-30.8840816109669	49.9875058496642
-30.7839170034892	49.9920282075555
-30.6825000000000	49.9957867673251
-30.5815000000000	49.9987343240986
-30.4810694680952	50.0008085889424
-30.3805000000002	50.0025193249838
-30.2805000000000	50.0041891111131
-30.1790000000000	50.0059596476322
-30.0815000000000	50.0081145128930
-29.9825000000000	50.0103375854994
-29.8835000000000	50.0125926710239
-29.7870000000000	50.0147222423072
-29.6905000000000	50.0161690898717
-29.5890000000002	50.0167178951625
-29.4895000000000	50.0161137029520
-29.3893872488131	50.0141053868461
-29.2875000000002	50.0115359383046
-29.1885000000000	50.0083288854055
-29.0875000000000	50.0041591293167
-28.9876048320634	50.0000055286014
-28.8879297385189	49.9955399508450
-28.7860857556263	49.9919690751935
-28.6860000000000	49.9891769375936
-28.5850000000000	49.9877605697518
-28.4830738457709	49.9870617804175
-28.3835000000002	49.9876036148854
-28.2840000000000	49.9886934455269
-28.1850000000002	49.9901320977355
-28.0855000000000	49.9916058082463
-27.9860757393868	49.9928782968473
-27.8860000000000	49.9936028278940
-27.7860000000002	49.9944494516881
-27.6860000000000	49.9952161145634
-27.5875000000002	49.9960649965991
-27.4880000000000	49.9972248639006
-27.3879172828737	49.9990180187421
-27.2875000000000	50.0015433970028
-27.1871659807270	50.0044002202591
-27.0875000000002	50.0072264834898
-26.9860000000000	50.0092801097659
-26.8856051680827	50.0109094417547
-26.7865000000000	50.0111809743395
-26.6880000000000	50.0108890704470
-26.5880000000000	50.0098547207801
-26.4870000000000	50.0084800950982
-26.3890000000000	50.0067808750251
-26.2896076100156	50.0052085457544
-26.1900000000000	50.0037857794966
-26.0905000000000	50.0025964347261
-25.9900000000002	50.0013598453366
-25.8900000000000	49.9991052758688
-25.7904198941192	49.9971768833967
-25.6900000000000	49.9949705844509
-25.5890000000000	49.9933125685308
-25.4876077162475	49.9918956416014
-25.3880000000000	49.9905982688745
-25.2905000000002	49.9902202040806
-25.1920000000000	49.9904835333451
-25.0925000000000	49.9913391472989
-24.9930000000000	49.9927419781004
-24.8925000000002	49.9946885186422
-24.7945000000000	49.9964908506827
-24.6990000000000	49.9980213158960
-24.5985883153739	49.9991336763264
-24.5005000000000	50.0004834055702
-24.4015000000002	50.0018993349261
-24.3031433676943	50.0025811779394
-24.2040000000000	50.0040464974752
-24.1045000000002	50.0049223616948
-24.0056198963389	50.0055727899674
-23.9059157665471	50.0059850260367
-23.8080000000000	50.0058998152579
-23.7080000000000	50.0064304801850
-23.6080720492320	50.0056827044669
-23.5076078078011	50.0049854958184
-23.4080000000002	50.0041718002653
-23.3090000000000	50.0033925315888
-23.2095000000002	50.0029186078539
-23.1110000000000	50.0021398064881
-23.0105000000000	50.0012150060446
-22.9100000000000	50.0001379553575
-22.8120000000000	49.9987966371758
-22.7125000000000	49.9972618163958
-22.6135000000000	49.9960717298904
-22.5130881575627	49.9947222627680
-22.4130000000000	49.9940867584875
-22.3162684328509	49.9935204203223
-22.2165000000000	49.9935221520508
-22.1195000000000	49.9941691398583
-22.0210000000000	49.9949681604168
-21.9215000000000	49.9961632414566
-21.8225000000002	49.9972956039897
-21.7225000000000	49.9986487550930
-21.6226119507252	49.9993546642437
-21.5210735793413	50.0002393876538
-21.4220000000000	50.0012795789276
-21.3223879650103	50.0018606258674
-21.2210000000000	50.0022435691950
-21.1210780530318	50.0026929542683
-21.0205943716704	50.0033155563436
-20.9199154617724	50.0041731723632
-20.8210769311852	50.0042178773470
-20.7233631093260	50.0041161283001
-20.6245000000000	50.0040653357754
-20.5255000000000	50.0040284123649
-20.4260000000002	50.0037190076759
-20.3250000000000	50.0031954043719
-20.2267667545925	50.0022504338029
-20.1275000000000	50.0010876313027
-20.0285000000000	50.0001185549593
-19.9285000000000	49.9990520046571
-19.8275000000000	49.9981020635072
-19.7290000000000	49.9973250768655
-19.6300000000000	49.9965211477822
-19.5310000000000	49.9963154108945
-19.4315000000000	49.9963613174145
-19.3320000000000	49.9964975880916
-19.2330000000000	49.9967877103158
-19.1356059598495	49.9972671963346
-19.0380000000000	49.9974769844523
-18.9385000000002	49.9977130408252
-18.8380724436180	49.9983130913244
-18.7376079830557	49.9989805462000
-18.6410766636732	49.9991257333791
-18.5410811016168	49.9997644451170
-18.4415000000000	50.0001733294994
-18.3430000000000	50.0006279610751
-18.2430000000000	50.0009307588542
-18.1440000000000	50.0010118387313
-18.0450000000002	50.0019425286533
-17.9485000000000	50.0032867687271
-17.8600000000000	50.0039771016461
-17.7730000000005	50.0048425134941
-17.6853948049693	50.0048651640936
-17.5975000000000	50.0050915382299
-17.5090000000005	50.0042145012647
-17.4205000000005	50.0034298007028
-17.3314320214767	50.0020904579008
-17.2430000000000	50.0010559061378
-17.1529135389015	49.9997355113465
-17.0655000000005	49.9991854304135
-16.9770000000000	49.9985099531816
-16.8890000000005	49.9982148499756
-16.8000000000005	49.9977417930733
-16.7138544577648	49.9981209316814
-16.6248628764684	49.9986233417244
-16.5365000000000	49.9984547460172
-16.4460000000005	49.9987836584575
-16.3575000000000	49.9984944753886
-16.2700000000005	49.9981754519508
-16.1820918020884	49.9977127467801
-16.0940000000000	49.9977875360872
-16.0060000000005	49.9973542275979
-15.9195000000000	49.9975046351589
-15.8329135550926	49.9970177149429
-15.7475806808878	49.9976837014996
-15.6605000000005	49.9980053794719
-15.5745000000000	49.9990343817955
-15.4890000000005	49.9999645704938
-15.4015673820721	50.0005877446400
-15.3165000000000	50.0019023205457
-15.2296069659976	50.0022248711622
-15.1420000000005	50.0029670094327
-15.0550000000000	50.0028757063848
-14.9685000000005	50.0026947677770
-14.8803914902429	50.0022895100746
-14.7929082182887	50.0015443613469
-14.7065000000000	50.0010891882397
-14.6185000000000	50.0004617534886
-14.5320000000005	50.0003522505891
-14.4450000000000	50.0000789282761
-14.3565000000005	50.0004469330936
-14.2685000000005	50.0006253007285
-14.1815000000000	50.0009098598572
-14.0935000000000	50.0015120025033
-14.0070000000000	50.0015026920253
-13.9180000000005	50.0015725683762
-13.8297321146403	50.0009648172335
-13.7435000000005	50.0003185380980
-13.6530000000000	49.9992339092889
-13.5662155801948	49.9987235044861
-13.4796103423855	49.9974616326910
-13.3910000000000	49.9970780932406
-13.3045000000005	49.9966091491784
-13.2180000000005	49.9966601452346
-13.1300000000000	49.9970918225188
-13.0420000000000	49.9975614739650
-12.9556051577093	49.9985393645756
-12.8653947829002	49.9994474846329
-12.7780000000000	50.0004293453437
-12.6885000000000	50.0008022785097
-12.6010000000005	50.0014181405342
-12.5120862053854	50.0010658926028
-12.4246065815294	50.0012731728468
-12.3355000000000	50.0005314260658
-12.2480000000005	50.0002861041457
-12.1585000000005	49.9998582786227
-12.0705000000000	50.0000339109432
-11.9848531840640	49.9998174054462
-11.8945000000000	50.0005537324896
-11.8065000000000	50.0008310193750
-11.7201471731589	50.0009395223955
-11.6295000000000	50.0019560801877
-11.5415000000000	50.0018538207015
-11.4550000000005	50.0019924285928
-11.3645000000005	50.0018108916977
-11.2775000000005	50.0016291404115
-11.1876089872943	50.0008111297716
-11.1005000000005	50.0004843891304
-11.0115684685611	49.9995410973379
-10.9240000000005	49.9992750299562
-10.8350000000000	49.9985343883897
-10.7475796367634	49.9984562220822
-10.6580000000000	49.9981886354473
-10.5700000000005	49.9986729399128
-10.4845000000005	49.9986676499878
-10.3940000000000	49.9993954603403
-10.3055791145599	49.9996405399796
-10.2185000000005	49.9996259717626
-10.1280000000005	50.0000863653149
-10.0400843537452	49.9997457465285
-9.95450000000000	49.9997769023214
-9.86309187421438	49.9994408859150
-9.77800000000045	49.9993060232823
-9.68850000000045	49.9988805329695
-9.60060823965599	49.9991238408905
-9.51308628069735	49.9987325487641
-9.42560657056308	49.9994311168628
-9.33750000000000	49.9995873208276
-9.25008398388792	50.0002053813570
-9.16100000000000	50.0005886095840
-9.07450000000000	50.0012845044024
-8.98750000000000	50.0013885225169
-8.89800000000045	50.0019929685539
-8.80950000000000	50.0021211308570
-8.72250000000045	50.0013801566618
-8.63239035937585	50.0014585514402
-8.54450000000045	50.0006813074930
-8.45860849445986	50.0003409909649
-8.36750000000000	50.0000351096485
-8.28050000000045	49.9998552283445
-8.19200000000046	49.9993476829965
-8.10350000000045	49.9996338226184
-8.01500000000000	49.9994321286175
-7.92700000000000	49.9999211459288
-7.83750000000045	49.9999174158232
-7.75050000000000	50.0000585181794
-7.66200000000000	49.9998601664684
-7.57250000000000	50.0000614991359
-7.48500000000000	49.9997575947957
-7.39539452818385	49.9998254498547
-7.30500000000045	49.9996410516679
-7.21757839862187	49.9989935675836
-7.12750000000045	49.9990844659597
-7.03800000000000	49.9988353843712
-6.95050000000000	49.9987059304983
-6.85950000000000	49.9989798786621
-6.77050000000045	49.9994111389057
-6.68209153983332	49.9997248331632
-6.59260964902336	50.0000760672747
-6.50450000000000	50.0004616165583
-6.41600000000000	50.0004972185310
-6.32560561683196	50.0008271203669
-6.23791577487619	50.0007806373787
-6.14900000000000	50.0009226696016
-6.05800000000000	50.0008810974937
-5.97050000000000	50.0001975375795
-5.88056617257610	50.0003192202102
-5.79100000000000	50.0000116098427
-5.70450000000000	49.9999564675510
-5.61290816083696	49.9998132902477
-5.52450000000045	50.0003260470816
-5.43550000000045	50.0001269627005
-5.34650000000045	50.0005114954023
-5.25760727565663	50.0005249486833
-5.16939151815153	50.0006670016340
-5.07950000000045	50.0005008609061
-4.99100000000045	50.0004440598628
-4.90150000000000	50.0002257521683
-4.81200000000045	50.0002618309155
-4.72500000000000	49.9994159485921
-4.63800000000000	49.9992080697543
-4.54850000000000	49.9989925339761
-4.46200000000045	49.9988931564305
-4.37421705629917	49.9986735738425
-4.28685512079456	49.9988247500099
-4.19900000000000	49.9988503474513
-4.11100000000000	49.9992045106030
-4.02450000000045	49.9996141757435
-3.93600000000045	49.9999768548768
-3.84950000000000	50.0003621137571
-3.76150000000000	50.0004190109062
-3.67460662055040	50.0006284001529
-3.58700000000000	50.0001719401658
-3.49900000000000	50.0005252522713
-3.41300000000045	50.0000499494458
-3.32550000000045	49.9999657725884
-3.23791550421109	49.9997280900431
-3.15000000000000	49.9997011848528
-3.06260982264122	49.9998672278405
-2.97560510602619	49.9998394908510
-2.88900000000000	50.0003489036091
-2.80150000000000	50.0004262713060
-2.71460665688601	50.0007881552596
-2.62600000000000	50.0007415115183
-2.53850000000045	50.0008753719351
-2.45150000000000	50.0006607646963
-2.36309179479869	50.0004638821190
-2.27560517968801	50.0006832285177
-2.18850000000045	50.0003126432121
-2.10100000000045	50.0000066590412
-2.01300000000045	49.9994992499666
-1.92758053797339	49.9994643927405
-1.84050000000000	49.9990845541733
-1.75290912953603	49.9994048534918
-1.66700000000000	49.9992940560805
-1.57900000000000	49.9993471491703
-1.49250000000000	49.9997953752335
-1.40600000000000	49.9997236665732
-1.31900000000000	50.0002701656798
-1.23200000000045	50.0001823257733
-1.14560678702641	50.0002103263886
-1.05750000000045	50.0000721799687
-0.970000000000454	49.9999557295997
-0.884999999999998	49.9998393865034
-0.797000000000452	49.9994883233832
-0.710500000000451	49.9995586624947
-0.622999999999998	49.9994017913600
-0.536219522103615	49.9995431536916
-0.447611028771448	49.9995807016720
-0.360000000000454	49.9997528822188
-0.274000000000001	50.0000554632831
-0.187609022042899	50.0004255149551
-0.100500000000451	50.0006519114746
-0.0125000000004505	50.0006170755354
0.0775000000000006	49.9608546359363
0.172499999999999	49.9091441550112
0.268499999999548	49.8665847221166
0.364000000000004	49.8353190332918
0.459499999999998	49.8153947214431
0.549588892255962	49.8042154576645
0.639999999999546	49.7982655740822
0.729777703795875	49.7938630541324
0.818999999999548	49.7882306092577
0.910926478803631	49.7734653110285
0.998500000000000	49.7491649144694
1.08700000000000	49.7169808929570
1.17760395442512	49.6762072457109
1.26900000000000	49.6324410637032
1.36349999999955	49.5884952657568
1.45300000000000	49.5524199458934
1.54450000000000	49.5246513560824
1.63749999999955	49.5073534589319
1.72500000000000	49.4994157090238
1.81709908564827	49.4994643672543
1.90750000000000	49.5055785359955
1.99650000000000	49.5071234774180
2.08799999999955	49.5029001415422
2.17899999999955	49.4906009191005
2.26739393602838	49.4712493542016
2.35899999999955	49.4443580671518
2.45000000000000	49.4142408922494
2.54200000000000	49.3843765687453
2.63150000000000	49.3585567222858
2.72000000000000	49.3390413043525
2.81100000000000	49.3288483968749
2.90100000000000	49.3250071257498
2.99199999999955	49.3306156323353
3.08360517804292	49.3368174893114
3.17400000000000	49.3402011578065
3.26300000000000	49.3387744339493
3.35199999999955	49.3329911025958
3.44099999999955	49.3207607177500
3.53400000000000	49.3047835262608
3.62592243051182	49.2868457197424
3.71755769228869	49.2690546149309
3.80849999999955	49.2546583631736
3.89550000000000	49.2444221691046
3.98500000000000	49.2384989261269
4.07599999999955	49.2382826589130
4.16699999999955	49.2398104776542
4.25608844607057	49.2463410263844
4.34543109476561	49.2532187420746
4.43349999999955	49.2576684819885
4.52250000000000	49.2601263957777
4.61549999999955	49.2593326940743
4.70838585595721	49.2554268853312
4.79999999999955	49.2489401999234
4.89350000000000	49.2386355193518
4.98439715329474	49.2285619208857
5.07750000000000	49.2196333496795
5.16600000000000	49.2137858721069
5.25691351357592	49.2119220674535
5.34500000000000	49.2139988378155
5.43399999999955	49.2188365454103
5.52299999999955	49.2258148359750
5.61190261457153	49.2334919460437
5.69950000000000	49.2414496706182
5.78799999999955	49.2475712792982
5.88090691824069	49.2528069809380
5.97099999999955	49.2541948522190
6.05849999999955	49.2518913745081
6.15200000000000	49.2478570645972
6.24300000000000	49.2432002100819
6.33660009825958	49.2404588164216
6.42799999999955	49.2404012936698
6.52100000000000	49.2431199744010
6.61099999999955	49.2492147408247
6.70400000000000	49.2587621492682
6.79499999999955	49.2697827339858
6.88500000000000	49.2800965152060
6.97508956331758	49.2861046615616
7.06690688561167	49.2913229253244
7.15349999999955	49.2927416786748
7.24000000000000	49.2905929778154
7.32749999999955	49.2882316260742
7.41694479428734	49.2864417705990
7.50700000000000	49.2863043175118
7.59650000000000	49.2900934297530
7.68500000000000	49.2955221887900
7.77550000000000	49.3051008807564
7.86799999999955	49.3179599004342
7.95750000000000	49.3305310062457
8.04939450973375	49.3382717825896
8.13999999999955	49.3450905977142
8.23100000000000	49.3492442350094
8.32160471595428	49.3514298829831
8.41342285031701	49.3528094623485
8.50449999999955	49.3535227010390
8.59390958361647	49.3552075498487
8.68300000000000	49.3594126275807
8.77200000000000	49.3657407265612
8.86600000000000	49.3733741282491
8.95399999999955	49.3821241885403
9.04400000000000	49.3886908733868
9.13390796081747	49.3954699317754
9.22549999999955	49.4025465347713
9.31699999999955	49.4097098575864
9.40750000000000	49.4146865861288
9.49650000000001	49.4185608081196
9.58849999999955	49.4242717264862
9.67900000000000	49.4285044077597
9.77099999999955	49.4324154691051
9.86649999999955	49.4376552148094
9.95749999999955	49.4421488195094
10.0479082351692	49.4483251638348
10.1384999999995	49.4553866953688
10.2285000000000	49.4623162347351
10.3200652717852	49.4699814388801
10.4095000000000	49.4765310187998
10.4995000000000	49.4834867608430
10.5909999999995	49.4888084242392
10.6804999999995	49.4937140995367
10.7714999999995	49.4989103866954
10.8626048311724	49.5039306202976
10.9524999999995	49.5072050135661
11.0394999999996	49.5095068982356
11.1269999999995	49.5125954070886
11.2174999999995	49.5169581174432
11.3045000000000	49.5234396766244
11.3959999999995	49.5309710042248
11.4884999999995	49.5391856772573
11.5779222473706	49.5470384812494
11.6665000000000	49.5533097449631
11.7570000000000	49.5589373400130
11.8450000000000	49.5635662811249
11.9365000000000	49.5672080496418
12.0305000000000	49.5701390370021
12.1225000000000	49.5733387373150
12.2149999999995	49.5763814575989
12.3084062609809	49.5803304397270
12.3989999999995	49.5851288828515
12.4879120607784	49.5895483881557
12.5775000000000	49.5949251075378
12.6675000000000	49.6017070266941
12.7590000000000	49.6083596144148
12.8494186146755	49.6141885224544
12.9394999999995	49.6194492243423
13.0271879292895	49.6232565275026
13.1187214126615	49.6258904646630
13.2104999999995	49.6277314489966
13.3000000000000	49.6302513236415
13.3895000000000	49.6340846965398
13.4780000000000	49.6368818319800
13.5689999999995	49.6403166004694
13.6585000000000	49.6445949571382
13.7481708521604	49.6490115675703
13.8380946242597	49.6537431715273
13.9265000000000	49.6588175068202
14.0186046908601	49.6631539532955
14.0935000000000	49.6652485451072
14.1790000000000	49.6686637179683
14.2594999999991	49.6713296631365
14.3383954592129	49.6730859330203
14.4215000000000	49.6769619555354
14.5010000000000	49.6796942695295
14.5805000000000	49.6831142991857
14.6659999999991	49.6861232839533
14.7425000000000	49.6871680874705
14.8229999999991	49.6894646566054
14.9074999999991	49.6923985183439
14.9825000000000	49.6937306831685
15.0689999999991	49.6973224363580
15.1514999999991	49.7010260600302
15.2289999999991	49.7029728942521
15.3133953030908	49.7069704559453
15.3915000000000	49.7098955304131
15.4677382276892	49.7111828901383
15.5540000000000	49.7141510016633
15.6334999999991	49.7158797213063
15.7151113855094	49.7170273459060
15.7986197473466	49.7188232891687
15.8764999999991	49.7184664115889
15.9554999999991	49.7192641076001
16.0420000000000	49.7218731735575
16.1194999999991	49.7226916419290
16.1989999999991	49.7247531326869
16.2809999999991	49.7286614231420
16.3545000000000	49.7299675749309
16.4404999999991	49.7341285910661
16.5220000000000	49.7384368509766
16.6000000000000	49.7400441055680
16.6842590149065	49.7418612964390
16.7659999999991	49.7432365277576
16.8435000000000	49.7436676642043
16.9294999999991	49.7455574073042
17.0124999999991	49.7453876441710
17.0904999999991	49.7443522313593
17.1760000000000	49.7452523539145
17.2565000000000	49.7457732080760
17.3370000000000	49.7465538777414
17.4265000000000	49.7496848980629
17.5065000000000	49.7503127896639
17.5850000000000	49.7513269450586
17.6705000000000	49.7536203711464
17.7485000000000	49.7547138783493
17.8300000000000	49.7560307763899
17.9149999999991	49.7579693812463
17.9915000000000	49.7577331775416
18.0740000000000	49.7590087460902
18.1559999999991	49.7616328901451
18.2324999999991	49.7615046112527
18.3155000000000	49.7630379201999
18.3970000000000	49.7628790612596
18.4716015230330	49.7627664435069
18.5563352609027	49.7636418475439
18.6349999999991	49.7637832961584
18.7150810646863	49.7635236020017
18.8010000000000	49.7649453904963
18.8820000000000	49.7659093783869
18.9635000000000	49.7674327749463
19.0465000000000	49.7700223382851
19.1234999999991	49.7693261860454
19.2059999999991	49.7699136491343
19.2889999999991	49.7719748826994
19.3659999999991	49.7717985400673
19.4450000000000	49.7725664760569
19.5225000000000	49.7706643777250
19.5989999999991	49.7689806696457
19.6855000000000	49.7681434233692
19.7664999999991	49.7669887937288
19.8460000000000	49.7668197411410
19.9325000000000	49.7678309890685
20.0100000000000	49.7689556420285
20.0900000000000	49.7716868703564
20.1745000000000	49.7741721133956
20.2524999999991	49.7758039729248
20.3350982301242	49.7771116220610
20.4220000000000	49.7775362570724
20.5039999999991	49.7770085612655
20.5859999999991	49.7763303908591
20.6694999999991	49.7749119791296
20.7464999999991	49.7719868170710
20.8290000000000	49.7703791678343
20.9170000000000	49.7698227675775
20.9926024190976	49.7685588106782
21.0760972577275	49.7701522630068
21.1610000000000	49.7715776525076
21.2375000000000	49.7719323377559
21.3203995415610	49.7743814521672
21.4025000000000	49.7760492363699
21.4762862882100	49.7757406482023
21.5606105148012	49.7762827498533
21.6415000000000	49.7762614650860
21.7186200208911	49.7744758393324
21.8044132222848	49.7739714722826
21.8784999999991	49.7722793505017
21.9609999999991	49.7705729738396
22.0468395069876	49.7706939369283
22.1215000000000	49.7685153545353
22.2064999999991	49.7696756668506
22.2920968950940	49.7708047650809
22.3675000000000	49.7693732842158
22.4495000000000	49.7705803041502
22.5303994823951	49.7717644298641
22.6084999999991	49.7727893098338
22.6928322541774	49.7741511763823
22.7750000000000	49.7735277347141
22.8535000000000	49.7718909083850
22.9389999999991	49.7707289065270
23.0220000000000	49.7692170983185
23.0971295449843	49.7680554163597
23.1863973042006	49.7673129645964
23.2695000000000	49.7663331953994
23.3462033802921	49.7651154996463
23.4329026237763	49.7662328615885
23.5116008768774	49.7666069198338
23.5900000000000	49.7665939806201
23.6760000000000	49.7679683869285
23.7530000000000	49.7682885753266
23.8359060439880	49.7678124725973
23.9194999999991	49.7680468791997
23.9935000000000	49.7662555551774
24.0770000000000	49.7666679553292
24.1609999999991	49.7662459687817
24.2359999999991	49.7641829312413
24.3214999999991	49.7638452475720
24.4033995740289	49.7633184912382
24.4799999999991	49.7617820087407
24.5640958948239	49.7620839611068
24.6455000000000	49.7622910269257
24.7239999999991	49.7621788300863
24.8099154075449	49.7633147843050
24.8879999999991	49.7634213681404
24.9675000000000	49.7627825655595
25.0530000000000	49.7635401752072
25.1325000000000	49.7618293692247
25.2114999999991	49.7601970523538
25.2999999999991	49.7595609376785
25.3749999999991	49.7574780387692
25.4550000000000	49.7572373781651
25.5414999999991	49.7571471063962
25.6155000000000	49.7556796629113
25.7010000000000	49.7566104071357
25.7854999999991	49.7593248499088
25.8605000000000	49.7579368885377
25.9449024035202	49.7589483442379
26.0265000000000	49.7590283585522
26.1024999999991	49.7589911610138
26.1889050999745	49.7580080974926
26.2696021180623	49.7562905525620
26.3464999999991	49.7540231355170
26.4320955449071	49.7534956952233
26.5134999999991	49.7519248380445
26.5907781621566	49.7510132751451
26.6785000000000	49.7516258367067
26.7540000000000	49.7511373238371
26.8361692172871	49.7524069088949
26.9218585905105	49.7539845470124
26.9970000000000	49.7543145758282
27.0810000000000	49.7550110310985
27.1626048052133	49.7552587641060
27.2364999999991	49.7541070081001
27.3219999999991	49.7534114767299
27.4035000000000	49.7538146930056
27.4840000000000	49.7507974062035
27.5696015907881	49.7494005654452
27.6554999999991	49.7482774146686
27.7305000000000	49.7463716280444
27.8130000000000	49.7464639603478
27.8940000000000	49.7456863746051
27.9704999999991	49.7450009344970
28.0529144706119	49.7463660737131
28.1310000000000	49.7470657131432
28.2119999999991	49.7478780473467
28.2974999999991	49.7496338409165
28.3704999999991	49.7485451774493
28.4542235741191	49.7498964488388
28.5394999999991	49.7497367992884
28.6134999999991	49.7479815223046
28.6989999999991	49.7470615620255
28.7830000000000	49.7466829841318
28.8555000000000	49.7448847329289
28.9415419368114	49.7441757504388
29.0239999999991	49.7432449442016
29.1014999999991	49.7433224544224
29.1900614045523	49.7434477816026
29.2734999999991	49.7428398881309
29.3509999999991	49.7420037971829
29.4363996102434	49.7434630498838
29.5149999999991	49.7438289915810
29.5920000000000	49.7434745223492
29.6788031221333	49.7443456995701
29.7524999999991	49.7433659015333
29.8344222669160	49.7432844934672
29.9174999999991	49.7435921631117
29.9950000000000	49.7422583927742
30.0774999999991	49.7433099610786
30.1590000000000	49.7434186377569
30.2353711378595	49.7413167003894
30.3195552173228	49.7407535801421
30.4020000000000	49.7395198225750
30.4799999999991	49.7382477345729
30.5650000000000	49.7389582000734
30.6435000000000	49.7381239888738
30.7215000000000	49.7382327201742
30.8070000000000	49.7402487740585
30.8825000000000	49.7406654788642
30.9624079111383	49.7424064136350
31.0479999999991	49.7431962646570
31.1199999999991	49.7415797278016
31.2009999999991	49.7416334430122
31.2800000000000	49.7407845163911
31.3560974843506	49.7388804448696
31.4400000000000	49.7386734211297
31.5224999999991	49.7381340661813
31.5999999999991	49.7370678202620
31.6851163214576	49.7378394067831
31.7624999999991	49.7383243482006
31.8389999999991	49.7381175378239
31.9282713090931	49.7386319493030
32.0044999999991	49.7374911268430
32.0839999999991	49.7375040792964
32.1730000000000	49.7381097885675
32.2490000000000	49.7373918040682
32.3310919020469	49.7380365679130
32.4175000000000	49.7380429643610
32.4880000000000	49.7364406406357
32.5745000000000	49.7364657551478
32.6579999999991	49.7367600255753
32.7344061950938	49.7360294956483
32.8209999999991	49.7369025707760
32.9015000000000	49.7366274792914
32.9765000000000	49.7362021987696
33.0639999999991	49.7369852407123
33.1420000000000	49.7366335261437
33.2200000000000	49.7367778001959
33.3066947549395	49.7381385983897
33.3815000000000	49.7370098571224
33.4635000000000	49.7373462261722
33.5500000000000	49.7367884436869
33.6236021359870	49.7357565753150
33.7078319034527	49.7355642922753
33.7913976735435	49.7352228827547
33.8654999999991	49.7337162033218
33.9480000000000	49.7339619749908
34.0315000000000	49.7347201563526
34.1085000000000	49.7349333232636
34.1934999999991	49.7358733357818
34.2769999999991	49.7361596980949
34.3534264203987	49.7368935677742
34.4429999999991	49.7370956075167
34.5196021945802	49.7373025084288
34.5992206513741	49.7371026935280
34.6835000000000	49.7379042448963
34.7620000000000	49.7363418931016
34.8425000000000	49.7345120385219
34.9285000000000	49.7336301241893
35.0069999999991	49.7327634375400
35.0890000000000	49.7330512707893
35.1749184945014	49.7335743594760
35.2483975700165	49.7328953735808
35.3320000000000	49.7340908145565
35.4165000000000	49.7352880991306
35.4913955573116	49.7358371778777
35.5755845731862	49.7374938295703
35.6575000000000	49.7378721778962
35.7330579592711	49.7372974421954
35.8195660708794	49.7370929925372
35.9029999999991	49.7361247104295
35.9805710674886	49.7344160825956
36.0664608696589	49.7341631386209
36.1413977436956	49.7329859696330
36.2202908838734	49.7318082042509
36.3054188085579	49.7325627951256
36.3834999999991	49.7329421661198
36.4645000000000	49.7337737127028
36.5514999999991	49.7355488041989
36.6274999999991	49.7353945119625
36.7109044366360	49.7371277518454
36.7924999999991	49.7386013115663
36.8694999999991	49.7382637243929
36.9529999999991	49.7381635651350
37.0344999999991	49.7373887429810
37.1105000000000	49.7350829695175
37.1945000000000	49.7338868867315
37.2773977607732	49.7325483437471
37.3545000000000	49.7310663399398
37.4399492611011	49.7315142098647
37.5166044378172	49.7320693234200
37.5960000000000	49.7331575256823
37.6829999999991	49.7353115668038
37.7630000000000	49.7365843964015
37.8439999999991	49.7378408545863
37.9299999999991	49.7387338330883
38.0063977564303	49.7376986435228
38.0889999999991	49.7379791822377
38.1770000000000	49.7369156487647
38.2545000000000	49.7354733282448
38.3355000000000	49.7340780014489
38.4194999999991	49.7332622310412
38.4980000000000	49.7328266539135
38.5819999999991	49.7332148387895
38.6623951452195	49.7333000465744
38.7359999999991	49.7325940356929
38.8199999999991	49.7344910747840
38.8985000000000	49.7354434640392
38.9769999999991	49.7360087017261
39.0639999999991	49.7373091621724
39.1445000000000	49.7379067064165
39.2234999999991	49.7371588229355
39.3089012649683	49.7374427561212
39.3845000000000	49.7362001033080
39.4679999999991	49.7363898713719
39.5565000000000	49.7365937464758
39.6305000000000	49.7346664174304
39.7085000000000	49.7342043844278
39.7914999999991	49.7341709126567
39.8666007894599	49.7332181744963
39.9525000000000	49.7346792967026
40.0320000000000	49.7353769580872
40.1080000000000	49.7361413606948
40.1940000000000	49.7372365282024
40.2726042161126	49.7361656788335
40.3525769125738	49.7371070505787
40.4410000000000	49.7383251290188
40.5184999999991	49.7377510622907
40.5989045831895	49.7365724624603
40.6832185087473	49.7371313850261
40.7590000000000	49.7358499650882
40.8390000000000	49.7343268706065
40.9223951936419	49.7344130244149
40.9994999999991	49.7328210279824
41.0844999999991	49.7332385377701
41.1680000000000	49.7343818014391
41.2493981191591	49.7350263057207
41.3325000000000	49.7368319193720
41.4143974919615	49.7380788734343
41.4895000000000	49.7384133562856
41.5754484936851	49.7387648013522
41.6533990001789	49.7382158726016
41.7339025908884	49.7377250545213
41.8170000000000	49.7374561317558
41.8965000000000	49.7363961482793
41.9769999999991	49.7344765869877
42.0634999999991	49.7350020974467
42.1424999999991	49.7337221395515
42.2220000000000	49.7334289095076
42.3090000000000	49.7342775576526
42.3834999999991	49.7341898864095
42.4690879496402	49.7355134134815
42.5550966696832	49.7374442725309
42.6295000000000	49.7367713410330
42.7110604141746	49.7379197711907
42.7964999999991	49.7386206376800
42.8710000000000	49.7379465019643
42.9539999999991	49.7390759565713
43.0355000000000	49.7399420348664
43.1111257489739	49.7389287858802
43.1959999999991	49.7378722583332
43.2754999999991	49.7360474909618
43.3560000000000	49.7347879551891
43.4420000000000	49.7346574257896
43.5224999999991	49.7338514086940
43.5995530566164	49.7341081822568
43.6865000000000	49.7348204601316
43.7605000000000	49.7342525675379
43.8415000000000	49.7354668478550
43.9259999999991	49.7377635921937
44.0020000000000	49.7385262838717
44.0875000000000	49.7407203874902
44.1729999999991	49.7415755943901
44.2509999999991	49.7402505590823
44.3340000000000	49.7396075183232
44.4170000000000	49.7382768048013
44.4950000000000	49.7357473887892
44.5789999999991	49.7343878336645
44.6593997118184	49.7334821651679
44.7385000000000	49.7333107861867
44.8250000000000	49.7334989916860
44.9063996145950	49.7342124315835
44.9848555520954	49.7343912362890
45.0683120018719	49.7368575258979
45.1499999999991	49.7384404781197
45.2279999999991	49.7400825171995
45.3119122193518	49.7422627568488
45.3880000000000	49.7424044242281
45.4698331812262	49.7416265785583
45.5549999999991	49.7403829571913
45.6284999999991	49.7367442284163
45.7139121458068	49.7351304565325
45.7959999999991	49.7345913088631
45.8684999999991	49.7326026147784
45.9534999999991	49.7324834006604
46.0316039299016	49.7336244669374
46.1095000000000	49.7341507014621
46.1985000000000	49.7369755580578
46.2780000000000	49.7381884839541
46.3574999999991	49.7398361715571
46.4437161357185	49.7413832658322
46.5225000000000	49.7411418400316
46.6005000000000	49.7411825949770
46.6885000000000	49.7413345431031
46.7644999999991	49.7392892815085
46.8471808403769	49.7380209838842
46.9338408403746	49.7363229211077
47.0110000000000	49.7339761141770
47.0920000000000	49.7333219161014
47.1773981791731	49.7337133361441
47.2515000000000	49.7331335335542
47.3348221386851	49.7349349448499
47.4184999999991	49.7365955449667
47.4950000000000	49.7379958210823
47.5784130796436	49.7402757034480
47.6579999999991	49.7413038663603
47.7350000000000	49.7416536171842
47.8200000000000	49.7420279507007
47.9005000000000	49.7404376943054
47.9804999999991	49.7391936890177
48.0645000000000	49.7394502773146
48.1445000000000	49.7371537776195
48.2234999999991	49.7348306477467
48.3104999999991	49.7340089436771
48.3844999999991	49.7322415479730
48.4679181576108	49.7327443772663
48.5515000000000	49.7343299078335
48.6245000000000	49.7348776194017
48.7079999999991	49.7374444772389
48.7906047301515	49.7394682225688
48.8671698727599	49.7412574863632
48.9549041795689	49.7439670305234
49.0355000000000	49.7440597495952
49.1135000000000	49.7429490916309
49.2000000000000	49.7416507179738
49.2813960165188	49.7391806283113
49.3607069163961	49.7365144043850
49.4464999999991	49.7345262526836
49.5295000000000	49.7328712572210
49.6100000000000	49.7318528511191
49.6934383633506	49.7330025031278
49.7734999999991	49.7341084868151
49.8525000000000	49.7349493763862
49.9389999999991	49.7383497584659

==> figures/data/f_EMT/data4.txt <==
-50	50
-49.9366037132024	49.9655846973966
-49.8645000000000	49.9444808870931
-49.7963960153016	49.9366231582868
-49.7276036024932	49.9314207191691
-49.6605000000000	49.9232431848483
-49.5933965806702	49.9131261973171
-49.5260000000000	49.8986567918420
-49.4450000000000	49.8715195551786
-49.3488336153734	49.8302862533405
-49.2565000000000	49.7847001197670
-49.1666148684449	49.7431728364611
-49.0700000000000	49.7122036230210
-48.9761368812288	49.7039773892977
-48.8680731028377	49.7327984763021
-48.7615000000000	49.7991160921552
-48.6556009692815	49.8906519040664
-48.5545000000000	49.9876499331951
-48.4475000000000	50.0831718397004
-48.3425000000000	50.1529673515224
-48.2436332311529	50.1882290659714
-48.1340760912179	50.1926365626342
-48.0312541322130	50.1679571657981
-47.9385000000000	50.1313532714538
-47.8470000000000	50.0954860606738
-47.7580000000000	50.0702218530742
-47.6659082265291	50.0646776173833
-47.5755944418076	50.0818989095288
-47.4830000000000	50.1198238267433
-47.3950000000000	50.1616210971902
-47.3075000000000	50.1946394823065
-47.2186117965583	50.2069340256122
-47.1265000000000	50.1890557216550
-47.0365000000000	50.1396473686509
-46.9456025738076	50.0670695831523
-46.8530000000000	49.9822790530977
-46.7585000000000	49.8991446911963
-46.6666047228328	49.8366833919304
-46.5770000000000	49.8004876967770
-46.4855000000000	49.7904967075816
-46.3993932397182	49.8020821376161
-46.3095000000000	49.8293493441485
-46.2180816057882	49.8616352386211
-46.1299179767383	49.8890954064154
-46.0430000000000	49.9086102220251
-45.9465000000000	49.9188401421818
-45.8475000000000	49.9237439601025
-45.7474074324606	49.9280505241378
-45.6520000000000	49.9358788975561
-45.5525000000000	49.9502553857193
-45.4545000000000	49.9706079650999
-45.3570000000000	49.9948929262666
-45.2585000000001	50.0215314715504
-45.1635000000000	50.0469413959928
-45.0640000000000	50.0724100863483
-44.9645000000000	50.0935504358251
-44.8660884391224	50.1130123864676
-44.7700753733273	50.1294324466059
-44.6710000000000	50.1410281057235
-44.5715000000001	50.1470611272388
-44.4719159224668	50.1418679495004
-44.3725000000001	50.1238995936942
-44.2715631444827	50.0944739108690
-44.1706534768864	50.0568699177277
-44.0729133753279	50.0161469552611
-43.9720000000001	49.9783574872183
-43.8709091345355	49.9497865511568
-43.7700000000001	49.9337781321996
-43.6695000000000	49.9294078632959
-43.5680000000001	49.9347563427572
-43.4655000000001	49.9412725075382
-43.3650000000000	49.9452219485770
-43.2680000000000	49.9415575182123
-43.1680000000000	49.9309987530211
-43.0700000000000	49.9168303201331
-42.9695000000000	49.9042729874248
-42.8725000000000	49.8966134963322
-42.7735000000001	49.8996445641854
-42.6761341530753	49.9123097549606
-42.5775000000000	49.9373284563828
-42.4795926735638	49.9693208902615
-42.3765000000000	50.0070906074046
-42.2794696978146	50.0402622856769
-42.1795000000000	50.0682146353619
-42.0795000000001	50.0869317724241
-41.9825000000001	50.0948794773698
-41.8933918089105	50.0943945162385
-41.8055000000000	50.0880851527269
-41.7160000000001	50.0781547572189
-41.6229099831606	50.0680579629987
-41.5326070801387	50.0583075385888
-41.4410000000001	50.0508683436691
-41.3495000000000	50.0461191326674
-41.2575000000000	50.0433250117675
-41.1669076879595	50.0405341222542
-41.0770000000000	50.0353911970205
-40.9845000000000	50.0269976477826
-40.8960000000000	50.0149274685094
-40.8045000000001	49.9990350284678
-40.7150000000001	49.9820279649877
-40.6260000000001	49.9646899208594
-40.5375000000001	49.9481999341041
-40.4480000000000	49.9340953289637
-40.3565000000000	49.9238154692844
-40.2670000000000	49.9187494540910
-40.1780000000001	49.9171736042997
-40.0880000000000	49.9207276110422
-39.9986050644795	49.9282435802851
-39.9050000000001	49.9397451300682
-39.8124335346165	49.9531158852719
-39.7216054452001	49.9670081896861
-39.6320000000000	49.9808675513567
-39.5463933737715	49.9931768121841
-39.4575000000000	50.0052731296306
-39.3705000000000	50.0154955576159
-39.2805000000000	50.0240124276859
-39.1870000000000	50.0317756258669
-39.0985000000001	50.0358647297456
-39.0100000000000	50.0391102878341
-38.9205000000000	50.0412091730548
-38.8325000000001	50.0433702798038
-38.7416087616739	50.0458817153418
-38.6490000000001	50.0489077925691
-38.5590000000000	50.0506378925239
-38.4680000000001	50.0511536113133
-38.3770000000000	50.0498658823161
-38.2890000000000	50.0457657785754
-38.1995000000000	50.0380295008089
-38.1105000000000	50.0277899869905
-38.0200000000001	50.0151258403093
-37.9300000000000	50.0014177440322
-37.8385000000001	49.9877226803870
-37.7480000000000	49.9751083954661
-37.6615000000000	49.9648650380492
-37.5748719325730	49.9579391206088
-37.4840000000000	49.9550448911162
-37.3925000000000	49.9556962374348
-37.3034173853336	49.9576810263020
-37.2135000000001	49.9610262857861
-37.1215000000000	49.9646940402079
-37.0335000000000	49.9677416575199
-36.9456070342513	49.9697207141240
-36.8555000000000	49.9715956160112
-36.7650000000000	49.9734378145775
-36.6745000000000	49.9762816148004
-36.5825000000001	49.9807176289592
-36.4955000000000	49.9854424145468
-36.4050000000000	49.9917608783699
-36.3145000000000	50.0000485827890
-36.2255000000000	50.0094080333311
-36.1345000000001	50.0191588057903
-36.0445000000000	50.0291357133069
-35.9539334184788	50.0369722607411
-35.8623368091930	50.0426163423167
-35.7740000000001	50.0451982772393
-35.6869262271159	50.0443243577128
-35.5966955909088	50.0418960032914
-35.5085664872277	50.0371161523834
-35.4185000000001	50.0307060114839
-35.3269108134854	50.0244999211629
-35.2375000000000	50.0177143962280
-35.1455000000000	50.0117600884719
-35.0530000000001	50.0062169474380
-34.9635000000001	50.0005417690792
-34.8700000000001	49.9955241342106
-34.7791673830781	49.9904331143222
-34.6875000000000	49.9856849798797
-34.5965000000000	49.9809403204505
-34.5110000000000	49.9759223028430
-34.4240000000001	49.9721445896842
-34.3350000000000	49.9692844153248
-34.2495000000001	49.9667629657660
-34.1580000000000	49.9669345225211
-34.0670000000000	49.9688128359225
-33.9735000000000	49.9698881531800
-33.8756124849278	49.9733088793234
-33.7745000000000	49.9781118960327
-33.6725000000000	49.9846065378291
-33.5710681305438	49.9916130013676
-33.4708399511964	49.9993425971793
-33.3695000000002	50.0068952202384
-33.2685000000000	50.0131918209699
-33.1680000000000	50.0191462648203
-33.0680000000000	50.0227282664582
-32.9690826065281	50.0247160094529
-32.8725000000002	50.0248154244151
-32.7735000000000	50.0239317200368
-32.6735000000000	50.0225826526746
-32.5740000000002	50.0205063137901
-32.4740805565702	50.0179453830988
-32.3731459298632	50.0157428432055
-32.2735000000002	50.0129067895505
-32.1740000000000	50.0095516588956
-32.0730774000075	50.0067776548759
-31.9730000000002	50.0038175587781
-31.8745000000000	49.9996148596788
-31.7760000000000	49.9953139502907
-31.6775000000000	49.9902969597888
-31.5785000000000	49.9857430346400
-31.4800000000000	49.9815525574030
-31.3785000000002	49.9780051685289
-31.2793896136744	49.9768551419028
-31.1804098317958	49.9775237123324
-31.0795000000000	49.9799072672022
-30.9830000000000	49.9822441135974
-30.8840816109669	49.9857862008410
-30.7839170034892	49.9899905045732
-30.6825000000000	49.9933712220587
-30.5815000000000	49.9968774938860
-30.4810694680952	49.9995226375553
-30.3805000000002	50.0020480075455
-30.2805000000000	50.0045083755393
-30.1790000000000	50.0070152121878
-30.0815000000000	50.0092806506616
-29.9825000000000	50.0114244606289
-29.8835000000000	50.0136913962748
-29.7870000000000	50.0158214347216
-29.6905000000000	50.0175632759124
-29.5890000000002	50.0189146465388
-29.4895000000000	50.0191514119086
-29.3893872488131	50.0167523427666
-29.2875000000002	50.0131351521139
-29.1885000000000	50.0084746305666
-29.0875000000000	50.0034932096914
-28.9876048320634	49.9992407505231
-28.8879297385189	49.9952592189539
-28.7860857556263	49.9928655351225
-28.6860000000000	49.9907312569156
-28.5850000000000	49.9895399941432
-28.4830738457709	49.9880974324625
-28.3835000000002	49.9874149682695
-28.2840000000000	49.9865796894818
-28.1850000000002	49.9859579320914
-28.0855000000000	49.9858838893025
-27.9860757393868	49.9865082619861
-27.8860000000000	49.9881922263064
-27.7860000000002	49.9906460043183
-27.6860000000000	49.9939094086751
-27.5875000000002	49.9975445125201
-27.4880000000000	50.0007678575455
-27.3879172828737	50.0035876126375
-27.2875000000000	50.0058288686797
-27.1871659807270	50.0074256850083
-27.0875000000002	50.0086410392142
-26.9860000000000	50.0092345954353
-26.8856051680827	50.0104599757581
-26.7865000000000	50.0112356806790
-26.6880000000000	50.0116729789834
-26.5880000000000	50.0116893874417
-26.4870000000000	50.0110470455983
-26.3890000000000	50.0088458796486
-26.2896076100156	50.0062299326995
-26.1900000000000	50.0033284587594
-26.0905000000000	50.0004938630909
-25.9900000000002	49.9985250078754
-25.8900000000000	49.9958990478526
-25.7904198941192	49.9951909151350
-25.6900000000000	49.9947170600182
-25.5890000000000	49.9943225915998
-25.4876077162475	49.9939645775259
-25.3880000000000	49.9926557216900
-25.2905000000002	49.9920739858174
-25.1920000000000	49.9909690475227
-25.0925000000000	49.9903878734701
-24.9930000000000	49.9905262269188
-24.8925000000002	49.9913985903383
-24.7945000000000	49.9934624668982
-24.6990000000000	49.9957066399778
-24.5985883153739	49.9977775563561
-24.5005000000000	50.0002164614108
-24.4015000000002	50.0027973130303
-24.3031433676943	50.0040478907203
-24.2040000000000	50.0052094735844
-24.1045000000002	50.0052599659096
-24.0056198963389	50.0057616758396
-23.9059157665471	50.0064804323624
-23.8080000000000	50.0061747507174
-23.7080000000000	50.0068140943612
-23.6080720492320	50.0068106972072
-23.5076078078011	50.0074240341077
-23.4080000000002	50.0067586732866
-23.3090000000000	50.0057582800531
-23.2095000000002	50.0046089482828
-23.1110000000000	50.0026037224100
-23.0105000000000	50.0007213731078
-22.9100000000000	49.9986415192061
-22.8120000000000	49.9967527008391
-22.7125000000000	49.9956859833194
-22.6135000000000	49.9951127422289
-22.5130881575627	49.9944858549112
-22.4130000000000	49.9943810999795
-22.3162684328509	49.9938112813318
-22.2165000000000	49.9934769923303
-22.1195000000000	49.9935807150714
-22.0210000000000	49.9937661990855
-21.9215000000000	49.9944933095171
-21.8225000000002	49.9950051405132
-21.7225000000000	49.9967399074320
-21.6226119507252	49.9986030416687
-21.5210735793413	50.0002803822056
-21.4220000000000	50.0016268699667
-21.3223879650103	50.0028693277315
-21.2210000000000	50.0040604934980
-21.1210780530318	50.0047616557254
-21.0205943716704	50.0051369961148
-20.9199154617724	50.0052698398470
-20.8210769311852	50.0047355168973
-20.7233631093260	50.0046333421931
-20.6245000000000	50.0042830545675
-20.5255000000000	50.0041944051506
-20.4260000000002	50.0039434966810
-20.3250000000000	50.0032672558397
-20.2267667545925	50.0024245992148
-20.1275000000000	50.0010368849445
-20.0285000000000	50.0000323067460
-19.9285000000000	49.9987883461802
-19.8275000000000	49.9978250919953
-19.7290000000000	49.9969486805537
-19.6300000000000	49.9963265355505
-19.5310000000000	49.9960510177351
-19.4315000000000	49.9960313448347
-19.3320000000000	49.9960974529939
-19.2330000000000	49.9965245332957
-19.1356059598495	49.9969028455553
-19.0380000000000	49.9966607770359
-18.9385000000002	49.9967948226415
-18.8380724436180	49.9971147507721
-18.7376079830557	49.9980948569797
-18.6410766636732	49.9991225744474
-18.5410811016168	49.9999565847592
-18.4415000000000	50.0000480114813
-18.3430000000000	50.0007639229627
-18.2430000000000	50.0018021447035
-18.1440000000000	50.0020213368340
-18.0450000000002	50.0025033015865
-17.9485000000000	50.0031567077705
-17.8600000000000	50.0046948107084
-17.7730000000005	50.0041914383449
-17.6853948049693	50.0051492840434
-17.5975000000000	50.0037856648559
-17.5090000000005	50.0044768627620
-17.4205000000005	50.0024710878081
-17.3314320214767	50.0029217222893
-17.2430000000000	50.0008580011918
-17.1529135389015	50.0012633598242
-17.0655000000005	49.9995472377766
-16.9770000000000	49.9996015448675
-16.8890000000005	49.9982652581377
-16.8000000000005	49.9985223970207
-16.7138544577648	49.9984591812296
-16.6248628764684	49.9981721904426
-16.5365000000000	49.9989028591875
-16.4460000000005	49.9983204792680
-16.3575000000000	49.9982829767869
-16.2700000000005	49.9974059653695
-16.1820918020884	49.9973233796773
-16.0940000000000	49.9965091562580
-16.0060000000005	49.9972891024671
-15.9195000000000	49.9959579250718
-15.8329135550926	49.9969967974281
-15.7475806808878	49.9969266741194
-15.6605000000005	49.9981825307965
-15.5745000000000	49.9994582144935
-15.4890000000005	49.9998602355388
-15.4015673820721	50.0017824165825
-15.3165000000000	50.0018188469865
-15.2296069659976	50.0028178840397
-15.1420000000005	50.0026437678887
-15.0550000000000	50.0025723183394
-14.9685000000005	50.0029204368343
-14.8803914902429	50.0018438986626
-14.7929082182887	50.0025624022020
-14.7065000000000	50.0011087838407
-14.6185000000000	50.0019503785144
-14.5320000000005	50.0008999429256
-14.4450000000000	50.0015345732161
-14.3565000000005	50.0012278347099
-14.2685000000005	50.0010769792617
-14.1815000000000	50.0010411195448
-14.0935000000000	50.0005672146376
-14.0070000000000	50.0012384219032
-13.9180000000005	49.9992641448511
-13.8297321146403	50.0005327578609
-13.7435000000005	49.9985864660872
-13.6530000000000	49.9993408585454
-13.5662155801948	49.9980453473969
-13.4796103423855	49.9980547258349
-13.3910000000000	49.9975674714940
-13.3045000000005	49.9974144968672
-13.2180000000005	49.9977936780800
-13.1300000000000	49.9974077581323
-13.0420000000000	49.9983651113082
-12.9556051577093	49.9977380951926
-12.8653947829002	49.9998360825573
-12.7780000000000	49.9989409358024
-12.6885000000000	50.0006990403172
-12.6010000000005	50.0000585456402
-12.5120862053854	50.0012038601440
-12.4246065815294	50.0003770011885
-12.3355000000000	50.0009144392182
-12.2480000000005	49.9999809913822
-12.1585000000005	50.0005068427026
-12.0705000000000	50.0004425533388
-11.9848531840640	49.9999707357245
-11.8945000000000	50.0012623687613
-11.8065000000000	50.0006511612002
-11.7201471731589	50.0017503400218
-11.6295000000000	50.0013431246442
-11.5415000000000	50.0022379122278
-11.4550000000005	50.0009606102163
-11.3645000000005	50.0023591766655
-11.2775000000005	50.0007850046452
-11.1876089872943	50.0015428067970
-11.1005000000005	50.0000943887002
-11.0115684685611	50.0005945939219
-10.9240000000005	49.9992340927311
-10.8350000000000	49.9995812521943
-10.7475796367634	49.9983741631746
-10.6580000000000	49.9988481644528
-10.5700000000005	49.9986694037942
-10.4845000000005	49.9982589188208
-10.3940000000000	49.9993322903225
-10.3055791145599	49.9988068177730
-10.2185000000005	49.9991646266692
-10.1280000000005	49.9988987251855
-10.0400843537452	49.9995285299090
-9.95450000000000	49.9981884001252
-9.86309187421438	49.9997428196821
-9.77800000000045	49.9981248548961
-9.68850000000045	49.9995055121810
-9.60060823965599	49.9986830750214
-9.51308628069735	49.9999426244128
-9.42560657056308	49.9997898821624
-9.33750000000000	50.0006364032885
-9.25008398388792	50.0008422964300
-9.16100000000000	50.0007855988468
-9.07450000000000	50.0016007654313
-8.98750000000000	50.0006096888071
-8.89800000000045	50.0022035982053
-8.80950000000000	50.0011880954863
-8.72250000000045	50.0018342738689
-8.63239035937585	50.0006136637474
-8.54450000000045	50.0014350623395
-8.45860849445986	49.9997215984352
-8.36750000000000	50.0010701719238
-8.28050000000045	49.9996184174184
-8.19200000000046	50.0002249624851
-8.10350000000045	49.9993773609579
-8.01500000000000	49.9999284007444
-7.92700000000000	49.9995528838869
-7.83750000000045	49.9999599388952
-7.75050000000000	49.9997726986086
-7.66200000000000	49.9993409876299
-7.57250000000000	49.9999381496800
-7.48500000000000	49.9992755846949
-7.39539452818385	50.0001170436447
-7.30500000000045	49.9995682191823
-7.21757839862187	49.9991692843338
-7.12750000000045	49.9988817688760
-7.03800000000000	49.9989419772121
-6.95050000000000	49.9984475010408
-6.85950000000000	49.9993759252303
-6.77050000000045	49.9992459781961
-6.68209153983332	49.9999971768892
-6.59260964902336	49.9997346625881
-6.50450000000000	50.0008222689974
-6.41600000000000	49.9999860153207
-6.32560561683196	50.0012381284449
-6.23791577487619	49.9999144068660
-6.14900000000000	50.0014094725445
-6.05800000000000	50.0002533342087
-5.97050000000000	50.0007566065829
-5.88056617257610	49.9996744922128
-5.79100000000000	50.0007048420156
-5.70450000000000	49.9994579910955
-5.61290816083696	50.0008272833925
-5.52450000000045	49.9999456998908
-5.43550000000045	50.0010148763050
-5.34650000000045	50.0000143156331
-5.25760727565663	50.0011520449107
-5.16939151815153	49.9998456775703
-5.07950000000045	50.0011413497337
-4.99100000000045	49.9992193839849
-4.90150000000000	50.0008087011991
-4.81200000000045	49.9992495906466
-4.72500000000000	49.9999090182950
-4.63800000000000	49.9983574445167
-4.54850000000000	49.9996983548339
-4.46200000000045	49.9985798417068
-4.37421705629917	49.9993738242129
-4.28685512079456	49.9988904516436
-4.19900000000000	49.9990504011185
-4.11100000000000	49.9994084684620
-4.02450000000045	49.9991711963459
-3.93600000000045	50.0005187324681
-3.84950000000000	49.9994393994564
-3.76150000000000	50.0007260154583
-3.67460662055040	49.9996107796496
-3.58700000000000	50.0003184497690
-3.49900000000000	49.9999145034130
-3.41300000000045	49.9999743959664
-3.32550000000045	50.0002191889977
-3.23791550421109	49.9995282048324
-3.15000000000000	50.0006498208672
-3.06260982264122	49.9997765169501
-2.97560510602619	50.0008653558895
-2.88900000000000	49.9999039228067
-2.80150000000000	50.0011023848283
-2.71460665688601	50.0005139682341
-2.62600000000000	50.0007376899962
-2.53850000000045	50.0005097581099
-2.45150000000000	50.0000504439817
-2.36309179479869	50.0007960331516
-2.27560517968801	50.0000948737173
-2.18850000000045	50.0009858042347
-2.10100000000045	49.9991868298231
-2.01300000000045	50.0003114288695
-1.92758053797339	49.9991093268157
-1.84050000000000	49.9994086211142
-1.75290912953603	49.9996849607530
-1.66700000000000	49.9987004668128
-1.57900000000000	49.9997030151352
-1.49250000000000	49.9990263269463
-1.40600000000000	50.0003869985479
-1.31900000000000	49.9994362171433
-1.23200000000045	50.0001975235885
-1.14560678702641	50.0000875979124
-1.05750000000045	49.9997933135343
-0.970000000000454	50.0002994478061
-0.884999999999998	49.9989578020475
-0.797000000000452	50.0002606116200
-0.710500000000451	49.9991719134460
-0.622999999999998	50.0002483206382
-0.536219522103615	49.9996828565305
-0.447611028771448	50.0000203921372
-0.360000000000454	50.0001077800689
-0.274000000000001	49.9999162242956
-0.187609022042899	50.0010168739319
-0.100500000000451	49.9997014649748
-0.0125000000004505	50.0010674310697
0.0775000000000006	49.9634936705111
0.172499999999999	49.9170351496268
0.268499999999548	49.8811310557537
0.364000000000004	49.8556283962836
0.459499999999998	49.8396834854271
0.549588892255962	49.8287454718405
0.639999999999546	49.8179252153398
0.729777703795875	49.8045820808020
0.818999999999548	49.7868412587247
0.910926478803631	49.7603592589967
0.998500000000000	49.7275429108458
1.08700000000000	49.6913474594253
1.17760395442512	49.6536326899892
1.26900000000000	49.6180399311802
1.36349999999955	49.5867369482993
1.45300000000000	49.5620228550665
1.54450000000000	49.5431820933507
1.63749999999955	49.5291644244463
1.72500000000000	49.5176699379023
1.81709908564827	49.5081671833082
1.90750000000000	49.5018263021871
1.99650000000000	49.4926171072565
2.08799999999955	49.4818533458411
2.17899999999955	49.4686041360975
2.26739393602838	49.4553904046667
2.35899999999955	49.4386780235994
2.45000000000000	49.4211599875218
2.54200000000000	49.4022815217689
2.63150000000000	49.3836673072302
2.72000000000000	49.3658938173297
2.81100000000000	49.3510766249520
2.90100000000000	49.3378883134223
2.99199999999955	49.3314542799384
3.08360517804292	49.3270030103203
3.17400000000000	49.3231339885762
3.26300000000000	49.3196683866853
3.35199999999955	49.3156964677901
3.44099999999955	49.3079279341730
3.53400000000000	49.2992769404403
3.62592243051182	49.2874742752879
3.71755769228869	49.2743511487661
3.80849999999955	49.2616105545038
3.89550000000000	49.2510715540090
3.98500000000000	49.2439897969279
4.07599999999955	49.2419573425961
4.16699999999955	49.2424696973845
4.25608844607057	49.2478433409600
4.34543109476561	49.2536774593742
4.43349999999955	49.2584457010452
4.52250000000000	49.2609276466423
4.61549999999955	49.2603831599780
4.70838585595721	49.2553089556283
4.79999999999955	49.2479389589233
4.89350000000000	49.2384709886102
4.98439715329474	49.2285315505776
5.07750000000000	49.2209440740391
5.16600000000000	49.2160469471897
5.25691351357592	49.2146891461955
5.34500000000000	49.2171391220240
5.43399999999955	49.2213522365955
5.52299999999955	49.2272523703221
5.61190261457153	49.2323202776411
5.69950000000000	49.2377701448035
5.78799999999955	49.2410527298679
5.88090691824069	49.2437047355264
5.97099999999955	49.2448736510394
6.05849999999955	49.2441934060730
6.15200000000000	49.2440386534010
6.24300000000000	49.2446151759409
6.33660009825958	49.2467110508027
6.42799999999955	49.2509049394669
6.52100000000000	49.2551059191371
6.61099999999955	49.2602879407527
6.70400000000000	49.2663157655288
6.79499999999955	49.2729149233515
6.88500000000000	49.2771888326682
6.97508956331758	49.2805349140002
7.06690688561167	49.2830387892753
7.15349999999955	49.2848700882076
7.24000000000000	49.2858211852291
7.32749999999955	49.2866372565151
7.41694479428734	49.2883403732259
7.50700000000000	49.2907436196176
7.59650000000000	49.2951973193720
7.68500000000000	49.2997419319175
7.77550000000000	49.3057898244495
7.86799999999955	49.3151764797767
7.95750000000000	49.3238774298766
8.04939450973375	49.3302213222351
8.13999999999955	49.3378476280627
8.23100000000000	49.3447882940048
8.32160471595428	49.3505519247216
8.41342285031701	49.3566367540185
8.50449999999955	49.3603333387181
8.59390958361647	49.3640041278653
8.68300000000000	49.3672789084049
8.77200000000000	49.3715997221862
8.86600000000000	49.3769525050284
8.95399999999955	49.3822145636488
9.04400000000000	49.3875810959374
9.13390796081747	49.3934719745992
9.22549999999955	49.3997909491229
9.31699999999955	49.4073118727400
9.40750000000000	49.4127444015355
9.49650000000001	49.4166457408786
9.58849999999955	49.4220385458695
9.67900000000000	49.4259182830398
9.77099999999955	49.4304211759079
9.86649999999955	49.4349297289671
9.95749999999955	49.4398335040667
10.0479082351692	49.4465030155813
10.1384999999995	49.4541049259970
10.2285000000000	49.4631759132051
10.3200652717852	49.4718556575759
10.4095000000000	49.4801124225923
10.4995000000000	49.4871975043050
10.5909999999995	49.4919395499483
10.6804999999995	49.4958791487648
10.7714999999995	49.4994453043722
10.8626048311724	49.5038123297010
10.9524999999995	49.5067792452668
11.0394999999996	49.5096628590873
11.1269999999995	49.5133024488278
11.2174999999995	49.5190488055154
11.3045000000000	49.5254725823035
11.3959999999995	49.5324818469706
11.4884999999995	49.5387869747375
11.5779222473706	49.5447154120297
11.6665000000000	49.5490753494366
11.7570000000000	49.5525315851426
11.8450000000000	49.5566760519941
11.9365000000000	49.5615515791164
12.0305000000000	49.5670657087929
12.1225000000000	49.5725246019138
12.2149999999995	49.5791500664207
12.3084062609809	49.5853503027251
12.3989999999995	49.5905597407945
12.4879120607784	49.5951063683584
12.5775000000000	49.5989418363741
12.6675000000000	49.6038187891951
12.7590000000000	49.6090722290050
12.8494186146755	49.6132925400707
12.9394999999995	49.6178007479701
13.0271879292895	49.6212746227551
13.1187214126615	49.6252619372070
13.2104999999995	49.6283003877949
13.3000000000000	49.6310948068931
13.3895000000000	49.6345339562284
13.4780000000000	49.6371848587761
13.5689999999995	49.6393082802224
13.6585000000000	49.6416471752764
13.7481708521604	49.6459649996852
13.8380946242597	49.6504687722294
13.9265000000000	49.6555150905366
14.0186046908601	49.6610156013705
14.0935000000000	49.6638898491312
14.1790000000000	49.6690577311754
14.2594999999991	49.6727866349371
14.3383954592129	49.6753250281866
14.4215000000000	49.6797982543068
14.5010000000000	49.6821532935873
14.5805000000000	49.6847153698382
14.6659999999991	49.6873728481139
14.7425000000000	49.6881051468542
14.8229999999991	49.6903908754595
14.9074999999991	49.6936694334572
14.9825000000000	49.6950553388973
15.0689999999991	49.6987041935893
15.1514999999991	49.7021708885666
15.2289999999991	49.7032312273614
15.3133953030908	49.7066026663993
15.3915000000000	49.7086245148808
15.4677382276892	49.7087450373666
15.5540000000000	49.7112800623046
15.6334999999991	49.7121495937144
15.7151113855094	49.7134779472431
15.7986197473466	49.7162185738709
15.8764999999991	49.7167736347552
15.9554999999991	49.7186009246598
16.0420000000000	49.7228256046994
16.1194999999991	49.7240388752354
16.1989999999991	49.7269523977438
16.2809999999991	49.7309734265597
16.3545000000000	49.7316278492640
16.4404999999991	49.7355867789506
16.5220000000000	49.7386204655510
16.6000000000000	49.7392443870647
16.6842590149065	49.7409940254806
16.7659999999991	49.7426248289027
16.8435000000000	49.7432559849304
16.9294999999991	49.7455256237636
17.0124999999991	49.7458330790819
17.0904999999991	49.7450516094289
17.1760000000000	49.7468637976996
17.2565000000000	49.7473689239746
17.3370000000000	49.7478485275867
17.4265000000000	49.7501546385090
17.5065000000000	49.7499782613334
17.5850000000000	49.7499464922540
17.6705000000000	49.7525536741740
17.7485000000000	49.7527365833645
17.8300000000000	49.7540911347979
17.9149999999991	49.7562335801984
17.9915000000000	49.7563463518144
18.0740000000000	49.7577086272768
18.1559999999991	49.7611845601004
18.2324999999991	49.7610840667691
18.3155000000000	49.7627861282802
18.3970000000000	49.7634498452009
18.4716015230330	49.7632200509968
18.5563352609027	49.7646648842656
18.6349999999991	49.7652959544977
18.7150810646863	49.7644680452950
18.8010000000000	49.7664430080200
18.8820000000000	49.7670846290439
18.9635000000000	49.7688951083899
19.0465000000000	49.7710465834808
19.1234999999991	49.7698175724428
19.2059999999991	49.7700638972681
19.2889999999991	49.7714446808677
19.3659999999991	49.7710578914161
19.4450000000000	49.7718776218248
19.5225000000000	49.7696888495506
19.5989999999991	49.7680338471360
19.6855000000000	49.7676049202506
19.7664999999991	49.7674653657225
19.8460000000000	49.7672734382291
19.9325000000000	49.7683589118932
20.0100000000000	49.7688165646739
20.0900000000000	49.7709938183993
20.1745000000000	49.7736729509454
20.2524999999991	49.7747172160720
20.3350982301242	49.7749259410626
20.4220000000000	49.7755882859427
20.5039999999991	49.7753778746647
20.5859999999991	49.7753487864316
20.6694999999991	49.7747147475469
20.7464999999991	49.7725513201968
20.8290000000000	49.7726806502406
20.9170000000000	49.7730894882220
20.9926024190976	49.7720572350133
21.0760972577275	49.7735085481683
21.1610000000000	49.7742707093633
21.2375000000000	49.7733058781647
21.3203995415610	49.7741485716254
21.4025000000000	49.7749843794680
21.4762862882100	49.7730578825206
21.5606105148012	49.7735628255466
21.6415000000000	49.7739700750037
21.7186200208911	49.7721942578142
21.8044132222848	49.7727668723474
21.8784999999991	49.7717206047920
21.9609999999991	49.7705176429962
22.0468395069876	49.7715207137789
22.1215000000000	49.7694487280783
22.2064999999991	49.7704989896893
22.2920968950940	49.7713092141747
22.3675000000000	49.7691088114709
22.4495000000000	49.7703621551644
22.5303994823951	49.7714108620042
22.6084999999991	49.7722461288572
22.6928322541774	49.7732565611929
22.7750000000000	49.7729725658373
22.8535000000000	49.7718334592512
22.9389999999991	49.7713646314721
23.0220000000000	49.7708976955861
23.0971295449843	49.7696892680273
23.1863973042006	49.7687126627878
23.2695000000000	49.7681521671669
23.3462033802921	49.7661368876508
23.4329026237763	49.7667505230551
23.5116008768774	49.7664411463495
23.5900000000000	49.7655101617805
23.6760000000000	49.7669086520435
23.7530000000000	49.7667059918658
23.8359060439880	49.7660988417816
23.9194999999991	49.7668057782696
23.9935000000000	49.7649227370199
24.0770000000000	49.7659892669414
24.1609999999991	49.7658750054028
24.2359999999991	49.7634638812040
24.3214999999991	49.7638443464904
24.4033995740289	49.7637940194505
24.4799999999991	49.7619535516742
24.5640958948239	49.7623800248838
24.6455000000000	49.7628618966645
24.7239999999991	49.7627675869183
24.8099154075449	49.7640333890587
24.8879999999991	49.7635513755606
24.9675000000000	49.7632746409411
25.0530000000000	49.7642339432295
25.1325000000000	49.7622927939510
25.2114999999991	49.7606077773661
25.2999999999991	49.7601920132497
25.3749999999991	49.7577197901977
25.4550000000000	49.7576693479925
25.5414999999991	49.7576636366657
25.6155000000000	49.7559296669558
25.7010000000000	49.7569317743794
25.7854999999991	49.7592829274828
25.8605000000000	49.7569124945284
25.9449024035202	49.7574390709847
26.0265000000000	49.7573346628933
26.1024999999991	49.7569792090450
26.1889050999745	49.7561526905614
26.2696021180623	49.7548232382749
26.3464999999991	49.7529377814116
26.4320955449071	49.7536203970078
26.5134999999991	49.7529752018683
26.5907781621566	49.7527234760428
26.6785000000000	49.7542074715548
26.7540000000000	49.7533351436495
26.8361692172871	49.7543381042086
26.9218585905105	49.7551786401241
26.9970000000000	49.7541749685395
27.0810000000000	49.7545021907983
27.1626048052133	49.7538861731376
27.2364999999991	49.7518905558074
27.3219999999991	49.7521859836523
27.4035000000000	49.7528945198517
27.4840000000000	49.7504292392666
27.5696015907881	49.7498639569337
27.6554999999991	49.7497429077969
27.7305000000000	49.7474877071616
27.8130000000000	49.7475311287639
27.8940000000000	49.7464229936167
27.9704999999991	49.7447538155565
28.0529144706119	49.7460830935873
28.1310000000000	49.7458603366068
28.2119999999991	49.7466195644507
28.2974999999991	49.7488474726173
28.3704999999991	49.7471455738375
28.4542235741191	49.7488633447644
28.5394999999991	49.7491664298091
28.6134999999991	49.7472907308065
28.6989999999991	49.7471291030227
28.7830000000000	49.7475186747256
28.8555000000000	49.7453673787160
28.9415419368114	49.7451750309245
29.0239999999991	49.7442284109405
29.1014999999991	49.7442077303364
29.1900614045523	49.7444373098610
29.2734999999991	49.7435525674700
29.3509999999991	49.7422341615728
29.4363996102434	49.7436748413708
29.5149999999991	49.7435805251720
29.5920000000000	49.7429269131924
29.6788031221333	49.7441070533118
29.7524999999991	49.7428462924168
29.8344222669160	49.7427748759596
29.9174999999991	49.7432474435167
29.9950000000000	49.7415953301420
30.0774999999991	49.7429737251357
30.1590000000000	49.7428418183706
30.2353711378595	49.7405335906234
30.3195552173228	49.7403394199002
30.4020000000000	49.7395428410223
30.4799999999991	49.7381260212205
30.5650000000000	49.7396864717634
30.6435000000000	49.7389295517099
30.7215000000000	49.7385508537523
30.8070000000000	49.7408020909325
30.8825000000000	49.7406265097744
30.9624079111383	49.7426597738027
31.0479999999991	49.7435639877353
31.1199999999991	49.7412461496446
31.2009999999991	49.7413682190556
31.2800000000000	49.7404323471816
31.3560974843506	49.7383791691443
31.4400000000000	49.7390545792147
31.5224999999991	49.7383632572106
31.5999999999991	49.7373200453231
31.6851163214576	49.7387289311076
31.7624999999991	49.7385907553281
31.8389999999991	49.7383183807477
31.9282713090931	49.7392526451999
32.0044999999991	49.7373179921264
32.0839999999991	49.7369942967744
32.1730000000000	49.7378472994633
32.2490000000000	49.7368932319934
32.3310919020469	49.7376553282488
32.4175000000000	49.7376573369053
32.4880000000000	49.7355651655372
32.5745000000000	49.7361759792511
32.6579999999991	49.7367684464421
32.7344061950938	49.7359367660566
32.8209999999991	49.7374682276044
32.9015000000000	49.7372287091553
32.9765000000000	49.7365770871451
33.0639999999991	49.7374638820490
33.1420000000000	49.7371390161737
33.2200000000000	49.7366493503572
33.3066947549395	49.7377699933451
33.3815000000000	49.7361445080202
33.4635000000000	49.7369086970636
33.5500000000000	49.7371937416936
33.6236021359870	49.7355534788776
33.7078319034527	49.7358171370745
33.7913976735435	49.7363673448324
33.8654999999991	49.7345774270077
33.9480000000000	49.7347445723705
34.0315000000000	49.7357729933400
34.1085000000000	49.7354781522655
34.1934999999991	49.7354656202396
34.2769999999991	49.7352903121189
34.3534264203987	49.7353424071851
34.4429999999991	49.7355770312612
34.5196021945802	49.7355760634756
34.5992206513741	49.7352730472483
34.6835000000000	49.7369823932754
34.7620000000000	49.7360617761538
34.8425000000000	49.7346225604011
34.9285000000000	49.7350888238943
35.0069999999991	49.7344713686331
35.0890000000000	49.7349412814234
35.1749184945014	49.7350333795826
35.2483975700165	49.7341135910402
35.3320000000000	49.7349474709041
35.4165000000000	49.7357250880724
35.4913955573116	49.7352065879481
35.5755845731862	49.7369624068593
35.6575000000000	49.7370213753531
35.7330579592711	49.7361702124350
35.8195660708794	49.7364653749856
35.9029999999991	49.7356238526907
35.9805710674886	49.7338137715371
36.0664608696589	49.7344574500500
36.1413977436956	49.7329258979432
36.2202908838734	49.7318732928017
36.3054188085579	49.7330495713307
36.3834999999991	49.7332976574363
36.4645000000000	49.7338183062751
36.5514999999991	49.7360117509331
36.6274999999991	49.7354124802529
36.7109044366360	49.7370152817048
36.7924999999991	49.7379421161493
36.8694999999991	49.7370435116973
36.9529999999991	49.7367681723853
37.0344999999991	49.7366545607213
37.1105000000000	49.7342825754355
37.1945000000000	49.7339211989853
37.2773977607732	49.7333721074995
37.3545000000000	49.7326926545027
37.4399492611011	49.7334521105150
37.5166044378172	49.7343724436408
37.5960000000000	49.7348529031680
37.6829999999991	49.7368472379244
37.7630000000000	49.7370222445092
37.8439999999991	49.7370510853698
37.9299999999991	49.7370673151395
38.0063977564303	49.7353415108555
38.0889999999991	49.7353713083430
38.1770000000000	49.7353498660348
38.2545000000000	49.7348332782460
38.3355000000000	49.7342068762102
38.4194999999991	49.7347087538021
38.4980000000000	49.7345835313132
38.5819999999991	49.7350519067222
38.6623951452195	49.7349432463830
38.7359999999991	49.7335507448374
38.8199999999991	49.7343567787454
38.8985000000000	49.7343877667504
38.9769999999991	49.7345276667246
39.0639999999991	49.7363093608921
39.1445000000000	49.7368169799050
39.2234999999991	49.7362416170393
39.3089012649683	49.7374040217051
39.3845000000000	49.7366899129393
39.4679999999991	49.7369855679257
39.5565000000000	49.7378434298554
39.6305000000000	49.7356900241061
39.7085000000000	49.7348205345231
39.7914999999991	49.7346508659801
39.8666007894599	49.7330272020791
39.9525000000000	49.7340205105176
40.0320000000000	49.7350407467683
40.1080000000000	49.7353781838747
40.1940000000000	49.7366795830444
40.2726042161126	49.7355599681045
40.3525769125738	49.7366701726960
40.4410000000000	49.7388515688064
40.5184999999991	49.7378846318208
40.5989045831895	49.7363122350338
40.6832185087473	49.7370159328758
40.7590000000000	49.7354034663709
40.8390000000000	49.7340318536608
40.9223951936419	49.7342985790554
40.9994999999991	49.7328399679948
41.0844999999991	49.7339452874674
41.1680000000000	49.7356370995560
41.2493981191591	49.7361154806462
41.3325000000000	49.7376077062087
41.4143974919615	49.7387033206083
41.4895000000000	49.7377965555513
41.5754484936851	49.7378801808747
41.6533990001789	49.7371071031023
41.7339025908884	49.7355895665040
41.8170000000000	49.7364056131506
41.8965000000000	49.7356492016597
41.9769999999991	49.7341623389898
42.0634999999991	49.7353149072409
42.1424999999991	49.7349057792128
42.2220000000000	49.7350930492566
42.3090000000000	49.7364593262706
42.3834999999991	49.7355192311803
42.4690879496402	49.7362809500563
42.5550966696832	49.7375656498525
42.6295000000000	49.7353654189987
42.7110604141746	49.7358305570537
42.7964999999991	49.7366848458719
42.8710000000000	49.7358624675803
42.9539999999991	49.7375926420801
43.0355000000000	49.7395997120737
43.1111257489739	49.7391482870808
43.1959999999991	49.7386111600939
43.2754999999991	49.7372289563251
43.3560000000000	49.7364465667150
43.4420000000000	49.7360087368332
43.5224999999991	49.7347731057492
43.5995530566164	49.7342446573515
43.6865000000000	49.7352843391620
43.7605000000000	49.7343551843851
43.8415000000000	49.7357753303586
43.9259999999991	49.7378778141126
44.0020000000000	49.7384291034856
44.0875000000000	49.7404400463710
44.1729999999991	49.7413928652525
44.2509999999991	49.7392866040745
44.3340000000000	49.7384582252953
44.4170000000000	49.7367833593361
44.4950000000000	49.7344825994720
44.5789999999991	49.7338668311273
44.6593997118184	49.7336995189544
44.7385000000000	49.7339830701596
44.8250000000000	49.7351680059885
44.9063996145950	49.7358414417180
44.9848555520954	49.7360710124086
45.0683120018719	49.7380883483893
45.1499999999991	49.7383104600048
45.2279999999991	49.7390525034226
45.3119122193518	49.7410871796222
45.3880000000000	49.7401883485505
45.4698331812262	49.7391343849018
45.5549999999991	49.7387619826903
45.6284999999991	49.7355629619843
45.7139121458068	49.7358631338712
45.7959999999991	49.7362839054899
45.8684999999991	49.7348480152711
45.9534999999991	49.7354909025409
46.0316039299016	49.7363909555510
46.1095000000000	49.7360957548366
46.1985000000000	49.7382227140398
46.2780000000000	49.7380178480852
46.3574999999991	49.7376124198822
46.4437161357185	49.7384391971637
46.5225000000000	49.7381378652057
46.6005000000000	49.7381540804812
46.6885000000000	49.7390311982546
46.7644999999991	49.7379652998954
46.8471808403769	49.7384515898194
46.9338408403746	49.7383701920871
47.0110000000000	49.7365614033194
47.0920000000000	49.7359476870423
47.1773981791731	49.7364592666947
47.2515000000000	49.7346557301340
47.3348221386851	49.7357650218692
47.4184999999991	49.7365427711088
47.4950000000000	49.7370108695415
47.5784130796436	49.7384964085826
47.6579999999991	49.7392379402908
47.7350000000000	49.7392891619744
47.8200000000000	49.7410107741518
47.9005000000000	49.7399328273690
47.9804999999991	49.7392297827156
48.0645000000000	49.7402354096478
48.1445000000000	49.7380482408404
48.2234999999991	49.7358030466316
48.3104999999991	49.7354222382074
48.3844999999991	49.7334028972169
48.4679181576108	49.7336268352566
48.5515000000000	49.7350032258924
48.6245000000000	49.7348409650619
48.7079999999991	49.7371140382251
48.7906047301515	49.7391713137812
48.8671698727599	49.7404949589541
48.9549041795689	49.7423605736234
49.0355000000000	49.7420545919858
49.1135000000000	49.7404350607837
49.2000000000000	49.7398823621112
49.2813960165188	49.7381234468902
49.3607069163961	49.7360027060299
49.4464999999991	49.7356717152163
49.5295000000000	49.7349022897046
49.6100000000000	49.7341592318654
49.6934383633506	49.7361654208125
49.7734999999991	49.7368112366901
49.8525000000000	49.7369448007151
49.9389999999991	49.7393761984228

==> figures/data/f_EMT/data5.txt <==
-1	50
-0.900000000000000	50
-0.800000000000000	50
-0.700000000000000	50
-0.600000000000000	50
-0.500000000000000	50
-0.400000000000000	50
-0.300000000000000	50
-0.200000000000000	50
-0.100000000000000	50
0	50
0.100000000000000	49.9655367426538
0.200000000000000	49.9319309066887
0.300000000000000	49.8991836285912
0.400000000000000	49.8672953082720
0.500000000000000	49.8362656313566
0.600000000000000	49.8060935913759
0.700000000000000	49.7767775118410
0.800000000000000	49.7483150681873
0.900000000000000	49.7207033095750
1	49.6939386805313
1.10000000000000	49.6680170424228
1.20000000000000	49.6429336947452
1.30000000000000	49.6186833962177
1.40000000000000	49.5952603856725
1.50000000000000	49.5726584027273
1.60000000000000	49.5508707082308
1.70000000000000	49.5298901044723
1.80000000000000	49.5097089551451
1.90000000000000	49.4903192050552
2	49.4717123995674
2.10000000000000	49.4538797037805
2.20000000000000	49.4368119214252
2.30000000000000	49.4204995134757
2.40000000000000	49.4049326164713
2.50000000000000	49.3901010605394
2.60000000000000	49.3759943871166
2.70000000000000	49.3626018663607
2.80000000000000	49.3499125142501
2.90000000000000	49.3379151093659
3	49.3265982093524
3.10000000000000	49.3159501670532
3.20000000000000	49.3059591463188
3.30000000000000	49.2966131374834
3.40000000000000	49.2878999725083
3.50000000000000	49.2798073397896
3.60000000000000	49.2723227986284
3.70000000000000	49.2654337933630
3.80000000000000	49.2591276671598
3.90000000000000	49.2533916754644
4	49.2482129991111
4.10000000000000	49.2435787570907
4.20000000000000	49.2394760189767
4.30000000000000	49.2358918170108
4.40000000000000	49.2328131578471
4.50000000000000	49.2302270339573
4.60000000000000	49.2281204346965
4.70000000000000	49.2264803570328
4.80000000000000	49.2252938159399
4.90000000000000	49.2245478544570
5	49.2242295534163
5.10000000000000	49.2243260408409
5.20000000000000	49.2248245010159
5.30000000000000	49.2257121832345
5.40000000000000	49.2269764102225
5.50000000000000	49.2286045862448
5.60000000000000	49.2305842048954
5.70000000000000	49.2329028565753
5.80000000000000	49.2355482356624
5.90000000000000	49.2385081473758
6	49.2417705143380
6.10000000000000	49.2453233828413
6.20000000000000	49.2491549288191
6.30000000000000	49.2532534635286
6.40000000000000	49.2576074389488
6.50000000000000	49.2622054528968
6.60000000000000	49.2670362538685
6.70000000000000	49.2720887456071
6.80000000000000	49.2773519914051
6.90000000000000	49.2828152181429
7	49.2884678200703
7.10000000000000	49.2942993623348
7.20000000000000	49.3002995842622
7.30000000000000	49.3064584023938
7.40000000000000	49.3127659132857
7.50000000000000	49.3192123960750
7.60000000000000	49.3257883148177
7.70000000000000	49.3324843206040
7.80000000000000	49.3392912534560
7.90000000000000	49.3462001440118
8	49.3532022150035
8.10000000000000	49.3602888825312
8.20000000000000	49.3674517571414
8.30000000000000	49.3746826447122
8.40000000000000	49.3819735471524
8.50000000000000	49.3893166629183
8.60000000000000	49.3967043873548
8.70000000000000	49.4041293128645
8.80000000000000	49.4115842289103
8.90000000000000	49.4190621218580
9	49.4265561746616
9.10000000000000	49.4340597663982
9.20000000000000	49.4415664716571
9.30000000000000	49.4490700597868
9.40000000000000	49.4565644940077
9.50000000000000	49.4640439303919
9.60000000000000	49.4715027167174
9.70000000000000	49.4789353912015
9.80000000000000	49.4863366811161
9.90000000000000	49.4937015012919
10	49.5010249525152
10.1000000000000	49.5083023198217
10.2000000000000	49.5155290706920
10.3000000000000	49.5227008531540
10.4000000000000	49.5298134937953
10.5000000000000	49.5368629956909
10.6000000000000	49.5438455362510
10.7000000000000	49.5507574649912
10.8000000000000	49.5575953012314
10.9000000000000	49.5643557317263
11	49.5710356082317
11.1000000000000	49.5776319450112
11.2000000000000	49.5841419162858
11.3000000000000	49.5905628536318
11.4000000000000	49.5968922433296
11.5000000000000	49.6031277236678
11.6000000000000	49.6092670822055
11.7000000000000	49.6153082529971
11.8000000000000	49.6212493137819
11.9000000000000	49.6270884831434
12	49.6328241176402
12.1000000000000	49.6384547089123
12.2000000000000	49.6439788807660
12.3000000000000	49.6493953862400
12.4000000000000	49.6547031046566
12.5000000000000	49.6599010386594
12.6000000000000	49.6649883112419
12.7000000000000	49.6699641627685
12.8000000000000	49.6748279479914
12.9000000000000	49.6795791330652
13	49.6842172925628
13.1000000000000	49.6887421064933
13.2000000000000	49.6931533573266
13.3000000000000	49.6974509270244
13.4000000000000	49.7016347940818
13.5000000000000	49.7057050305806
13.6000000000000	49.7096617992567
13.7000000000000	49.7135053505832
13.8000000000000	49.7172360198718
13.9000000000000	49.7208542243936
14	49.7243604605210
14.1000000000000	49.7277553008937
14.2000000000000	49.7310393916083
14.3000000000000	49.7342134494345
14.4000000000000	49.7372782590598
14.5000000000000	49.7402346703619
14.6000000000000	49.7430835957131
14.7000000000000	49.7458260073147
14.8000000000000	49.7484629345662
14.9000000000000	49.7509954614670
15	49.7534247240541
15.1000000000000	49.7557519078758
15.2000000000000	49.7579782455023
15.3000000000000	49.7601050140747
15.4000000000000	49.7621335328921
15.5000000000000	49.7640651610394
15.6000000000000	49.7659012950544
15.7000000000000	49.7676433666368
15.8000000000000	49.7692928403981
15.9000000000000	49.7708512116539
16	49.7723200042593
16.1000000000000	49.7737007684870
16.2000000000000	49.7749950789491
16.3000000000000	49.7762045325627
16.4000000000000	49.7773307465600
16.5000000000000	49.7783753565429
16.6000000000000	49.7793400145817
16.7000000000000	49.7802263873599
16.8000000000000	49.7810361543626
16.9000000000000	49.7817710061114
17	49.7824326424436
17.1000000000000	49.7830227708369
17.2000000000000	49.7835431047795
17.3000000000000	49.7839953621848
17.4000000000000	49.7843812638519
17.5000000000000	49.7847025319703
17.6000000000000	49.7849608886700
17.7000000000000	49.7851580546156
17.8000000000000	49.7852957476451
17.9000000000000	49.7853756814530
18	49.7853995643166
18.1000000000000	49.7853690978665
18.2000000000000	49.7852859758998
18.3000000000000	49.7851518832365
18.4000000000000	49.7849684946181
18.5000000000000	49.7847374736484
18.6000000000000	49.7844604717758
18.7000000000000	49.7841391273171
18.8000000000000	49.7837750645215
18.9000000000000	49.7833698926751
19	49.7829252052455
19.1000000000000	49.7824425790649
19.2000000000000	49.7819235735522
19.3000000000000	49.7813697299734
19.4000000000000	49.7807825707396
19.5000000000000	49.7801635987410
19.6000000000000	49.7795142967189
19.7000000000000	49.7788361266719
19.8000000000000	49.7781305292988
19.9000000000000	49.7773989234741
20	49.7766427057597
20.1000000000000	49.7758632499477
20.2000000000000	49.7750619066377
20.3000000000000	49.7742400028443
20.4000000000000	49.7733988416374
20.5000000000000	49.7725397018124
20.6000000000000	49.7716638375901
20.7000000000000	49.7707724783469
20.8000000000000	49.7698668283721
20.9000000000000	49.7689480666550
21	49.7680173466973
21.1000000000000	49.7670757963539
21.2000000000000	49.7661245176977
21.3000000000000	49.7651645869114
21.4000000000000	49.7641970542026
21.5000000000000	49.7632229437432
21.6000000000000	49.7622432536318
21.7000000000000	49.7612589558785
21.8000000000000	49.7602709964119
21.9000000000000	49.7592802951067
22	49.7582877458317
22.1000000000000	49.7572942165184
22.2000000000000	49.7563005492476
22.3000000000000	49.7553075603553
22.4000000000000	49.7543160405559
22.5000000000000	49.7533267550828
22.6000000000000	49.7523404438453
22.7000000000000	49.7513578216017
22.8000000000000	49.7503795781474
22.9000000000000	49.7494063785178
23	49.7484388632047
23.1000000000000	49.7474776483867
23.2000000000000	49.7465233261727
23.3000000000000	49.7455764648560
23.4000000000000	49.7446376091823
23.5000000000000	49.7437072806268
23.6000000000000	49.7427859776829
23.7000000000000	49.7418741761603
23.8000000000000	49.7409723294930
23.9000000000000	49.7400808690553
24	49.7392002044872
24.1000000000000	49.7383307240267
24.2000000000000	49.7374727948497
24.3000000000000	49.7366267634166
24.4000000000000	49.7357929558254
24.5000000000000	49.7349716781704
24.6000000000000	49.7341632169065
24.7000000000000	49.7333678392177
24.8000000000000	49.7325857933907
24.9000000000000	49.7318173091924
25	49.7310625982508
25.1000000000000	49.7303218544388
25.2000000000000	49.7295952542610
25.3000000000000	49.7288829572429
25.4000000000000	49.7281851063220
25.5000000000000	49.7275018282401
25.6000000000000	49.7268332339370
25.7000000000000	49.7261794189454
25.8000000000000	49.7255404637856
25.9000000000000	49.7249164343609
26	49.7243073823523
26.1000000000000	49.7237133456134
26.2000000000000	49.7231343485637
26.3000000000000	49.7225704025812
26.4000000000000	49.7220215063938
26.5000000000000	49.7214876464687
26.6000000000000	49.7209687973996
26.7000000000000	49.7204649222927
26.8000000000000	49.7199759731488
26.9000000000000	49.7195018912445
27	49.7190426075086
27.1000000000000	49.7185980428969
27.2000000000000	49.7181681087627
27.3000000000000	49.7177527072242
27.4000000000000	49.7173517315283
27.5000000000000	49.7169650664098
27.6000000000000	49.7165925884476
27.7000000000000	49.7162341664154
27.8000000000000	49.7158896616290
27.9000000000000	49.7155589282883
28	49.7152418138157
28.1000000000000	49.7149381591879
28.2000000000000	49.7146477992646
28.3000000000000	49.7143705631110
28.4000000000000	49.7141062743153
28.5000000000000	49.7138547513012
28.6000000000000	49.7136158076352
28.7000000000000	49.7133892523273
28.8000000000000	49.7131748901280
28.9000000000000	49.7129725218178
29	49.7127819444924
29.1000000000000	49.7126029518418
29.2000000000000	49.7124353344230
29.3000000000000	49.7122788799277
29.4000000000000	49.7121333734438
29.5000000000000	49.7119985977110
29.6000000000000	49.7118743333702
29.7000000000000	49.7117603592076
29.8000000000000	49.7116564523923
29.9000000000000	49.7115623887079
30	49.7114779427785
30.1000000000000	49.7114028882885
30.2000000000000	49.7113369981964
30.3000000000000	49.7112800449424
30.4000000000000	49.7112318006505
30.5000000000000	49.7111920373248
30.6000000000000	49.7111605270387
30.7000000000000	49.7111370421198
30.8000000000000	49.7111213553277
30.9000000000000	49.7111132400268
31	49.7111124703527
31.1000000000000	49.7111188213731
31.2000000000000	49.7111320692432
31.3000000000000	49.7111519913551
31.4000000000000	49.7111783664820
31.5000000000000	49.7112109749160
31.6000000000000	49.7112495986018
31.7000000000000	49.7112940212636
31.8000000000000	49.7113440285273
31.9000000000000	49.7113994080376
32	49.7114599495693
32.1000000000000	49.7115254451338
32.2000000000000	49.7115956890802
32.3000000000000	49.7116704781919
32.4000000000000	49.7117496117778
32.5000000000000	49.7118328917588
32.6000000000000	49.7119201227493
32.7000000000000	49.7120111121345
32.8000000000000	49.7121056701424
32.9000000000000	49.7122036099118
33	49.7123047475556
33.1000000000000	49.7124089022199
33.2000000000000	49.7125158961383
33.3000000000000	49.7126255546826
33.4000000000000	49.7127377064094
33.5000000000000	49.7128521831019
33.6000000000000	49.7129688198088
33.7000000000000	49.7130874548785
33.8000000000000	49.7132079299899
33.9000000000000	49.7133300901798
34	49.7134537838662
34.1000000000000	49.7135788628684
34.2000000000000	49.7137051824238
34.3000000000000	49.7138326012008
34.4000000000000	49.7139609813098
34.5000000000000	49.7140901883093
34.6000000000000	49.7142200912103
34.7000000000000	49.7143505624775
34.8000000000000	49.7144814780272
34.9000000000000	49.7146127172228
35	49.7147441628676
35.1000000000000	49.7148757011949
35.2000000000000	49.7150072218557
35.3000000000000	49.7151386179040
35.4000000000000	49.7152697857794
35.5000000000000	49.7154006252881
35.6000000000000	49.7155310395813
35.7000000000000	49.7156609351318
35.8000000000000	49.7157902217081
35.9000000000000	49.7159188123470
36	49.7160466233249
36.1000000000000	49.7161735741258
36.2000000000000	49.7162995874093
36.3000000000000	49.7164245889761
36.4000000000000	49.7165485077323
36.5000000000000	49.7166712756518
36.6000000000000	49.7167928277380
36.7000000000000	49.7169131019838
36.8000000000000	49.7170320393306
36.9000000000000	49.7171495836257
37	49.7172656815795
37.1000000000000	49.7173802827206
37.2000000000000	49.7174933393507
37.3000000000000	49.7176048064985
37.4000000000000	49.7177146418727
37.5000000000000	49.7178228058143
37.6000000000000	49.7179292612480
37.7000000000000	49.7180339736334
37.8000000000000	49.7181369109152
37.9000000000000	49.7182380434731
38	49.7183373440715
38.1000000000000	49.7184347878083
38.2000000000000	49.7185303520634
38.3000000000000	49.7186240164475
38.4000000000000	49.7187157627503
38.5000000000000	49.7188055748880
38.6000000000000	49.7188934388515
38.7000000000000	49.7189793426541
38.8000000000000	49.7190632762792
38.9000000000000	49.7191452316279
39	49.7192252024668
39.1000000000000	49.7193031843758
39.2000000000000	49.7193791746962
39.3000000000000	49.7194531724782
39.4000000000000	49.7195251784300
39.5000000000000	49.7195951948658
39.6000000000000	49.7196632256547
39.7000000000000	49.7197292761698
39.8000000000000	49.7197933532378
39.9000000000000	49.7198554650883
40	49.7199156213047
40.1000000000000	49.7199738327741
40.2000000000000	49.7200301116388
40.3000000000000	49.7200844712479
40.4000000000000	49.7201369261087
40.5000000000000	49.7201874918403
40.6000000000000	49.7202361851256
40.7000000000000	49.7202830236660
40.8000000000000	49.7203280261347
40.9000000000000	49.7203712121324
41	49.7204126021425
41.1000000000000	49.7204522174870
41.2000000000000	49.7204900802838
41.3000000000000	49.7205262134038
41.4000000000000	49.7205606404293
41.5000000000000	49.7205933856127
41.6000000000000	49.7206244738363
41.7000000000000	49.7206539305726
41.8000000000000	49.7206817818451
41.9000000000000	49.7207080541905
42	49.7207327746210
42.1000000000000	49.7207559705877
42.2000000000000	49.7207776699445
42.3000000000000	49.7207979009133
42.4000000000000	49.7208166920495
42.5000000000000	49.7208340722083
42.6000000000000	49.7208500705121
42.7000000000000	49.7208647163182
42.8000000000000	49.7208780391880
42.9000000000000	49.7208900688563
43	49.7209008352017
43.1000000000000	49.7209103682179
43.2000000000000	49.7209186979853
43.3000000000000	49.7209258546445
43.4000000000000	49.7209318683687
43.5000000000000	49.7209367693393
43.6000000000000	49.7209405877198
43.7000000000000	49.7209433536326
43.8000000000000	49.7209450971352
43.9000000000000	49.7209458481977
44	49.7209456366810
44.1000000000000	49.7209444923158
44.2000000000000	49.7209424446821
44.3000000000000	49.7209395231900
44.4000000000000	49.7209357570607
44.5000000000000	49.7209311753083
44.6000000000000	49.7209258067225
44.7000000000000	49.7209196798522
44.8000000000000	49.7209128229893
44.9000000000000	49.7209052641535
45	49.7208970310778
45.1000000000000	49.7208881511948
45.2000000000000	49.7208786516232
45.3000000000000	49.7208685591554
45.4000000000000	49.7208579002457
45.5000000000000	49.7208467009992
45.6000000000000	49.7208349871607
45.7000000000000	49.7208227841051
45.8000000000000	49.7208101168280
45.9000000000000	49.7207970099370
46	49.7207834876430
46.1000000000000	49.7207695737533
46.2000000000000	49.7207552916640
46.3000000000000	49.7207406643538
46.4000000000000	49.7207257143778
46.5000000000000	49.7207104638624
46.6000000000000	49.7206949345001
46.7000000000000	49.7206791475451
46.8000000000000	49.7206631238097
46.9000000000000	49.7206468836603
47	49.7206304470151
47.1000000000000	49.7206138333411
47.2000000000000	49.7205970616523
47.3000000000000	49.7205801505078
47.4000000000000	49.7205631180110
47.5000000000000	49.7205459818085
47.6000000000000	49.7205287590897
47.7000000000000	49.7205114665871
47.8000000000000	49.7204941205761
47.9000000000000	49.7204767368763
48	49.7204593308523
48.1000000000000	49.7204419174151
48.2000000000000	49.7204245110239
48.3000000000000	49.7204071256882
48.4000000000000	49.7203897749700
48.5000000000000	49.7203724719867
48.6000000000000	49.7203552294137
48.7000000000000	49.7203380594880
48.8000000000000	49.7203209740113
48.9000000000000	49.7203039843541
49	49.7202871014592

==> figures/data/f_MPE/data1.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	0
1.01000000000000	-0.00169914970339596
1.02000000000000	-0.00339800317027270
1.03000000000000	-0.00509655045857228
1.04000000000000	-0.00679478163125195
1.05000000000000	-0.00849268677836888
1.06000000000000	-0.0101902560170565
1.07000000000000	-0.0118874794915008
1.08000000000000	-0.0135843473729164
1.09000000000000	-0.0152808498595222
1.10000000000000	-0.0169769771765178
1.11000000000000	-0.0186727195760585
1.12000000000000	-0.0203680673372314
1.13000000000000	-0.0220630107660306
1.14000000000000	-0.0237575401953322
1.15000000000000	-0.0254516459848700
1.16000000000000	-0.0271453185212101
1.17000000000000	-0.0288385482177259
1.18000000000000	-0.0305313255145729
1.19000000000000	-0.0322236408786635
1.20000000000000	-0.0339154848036411
1.21000000000000	-0.0356068478098548
1.22000000000000	-0.0372977204443338
1.23000000000000	-0.0389880932807611
1.24000000000000	-0.0406779569194480
1.25000000000000	-0.0423673019873078
1.26000000000000	-0.0440561191378293
1.27000000000000	-0.0457443990510512
1.28000000000000	-0.0474321324335350
1.29000000000000	-0.0491193100183387
1.30000000000000	-0.0508059225649901
1.31000000000000	-0.0524919608594601
1.32000000000000	-0.0541774157141359
1.33000000000000	-0.0558622779677935
1.34000000000000	-0.0575465384855712
1.35000000000000	-0.0592301881589421
1.36000000000000	-0.0609132179056869
1.37000000000000	-0.0625956186698660
1.38000000000000	-0.0642773814217929
1.39000000000000	-0.0659584971580055
1.40000000000000	-0.0676389569012392
1.41000000000000	-0.0693187517003987
1.42000000000000	-0.0709978726305300
1.43000000000000	-0.0726763107927924
1.44000000000000	-0.0743540573144307
1.45000000000000	-0.0760311033487466
1.46000000000000	-0.0777074400750700
1.47000000000000	-0.0793830586987317
1.48000000000000	-0.0810579504510340
1.49000000000000	-0.0827321065892219
1.50000000000000	-0.0844055183964555
1.51000000000000	-0.0860781771817798
1.52000000000000	-0.0877500742800971
1.53000000000000	-0.0894212010521369
1.54000000000000	-0.0910915488844279
1.55000000000000	-0.0927611091892680
1.56000000000000	-0.0944298734046955
1.57000000000000	-0.0960978329944597
1.58000000000000	-0.0977649794479915
1.59000000000000	-0.0994313042803737
1.60000000000000	-0.101096799032312
1.61000000000000	-0.102761455270104
1.62000000000000	-0.104425264585612
1.63000000000000	-0.106088218596231
1.64000000000000	-0.107750308944858
1.65000000000000	-0.109411527299866
1.66000000000000	-0.111071865355069
1.67000000000000	-0.112731314829696
1.68000000000000	-0.114389867468359
1.69000000000000	-0.116047515041022
1.70000000000000	-0.117704249342973
1.71000000000000	-0.119360062194789
1.72000000000000	-0.121014945442313
1.73000000000000	-0.122668890956617
1.74000000000000	-0.124321890633971
1.75000000000000	-0.125973936395819
1.76000000000000	-0.127625020188743
1.77000000000000	-0.129275133984431
1.78000000000000	-0.130924269779651
1.79000000000000	-0.132572419596216
1.80000000000000	-0.134219575480954
1.81000000000000	-0.135865729505679
1.82000000000000	-0.137510873767158
1.83000000000000	-0.139155000387078
1.84000000000000	-0.140798101512019
1.85000000000000	-0.142440169313419
1.86000000000000	-0.144081195987546
1.87000000000000	-0.145721173755462
1.88000000000000	-0.147360094862997
1.89000000000000	-0.148997951580712
1.90000000000000	-0.150634736203872
1.91000000000000	-0.152270441052412
1.92000000000000	-0.153905058470905
1.93000000000000	-0.155538580828533
1.94000000000000	-0.157171000519051
1.95000000000000	-0.158802309960757
1.96000000000000	-0.160432501596464
1.97000000000000	-0.162061567893460
1.98000000000000	-0.163689501343484
1.99000000000000	-0.165316294462689
2	-0.166941939791611
2.01000000000000	-0.168566429895140
2.02000000000000	-0.170189757362480
2.03000000000000	-0.171811914807127
2.04000000000000	-0.173432894866829
2.05000000000000	-0.175052690203558
2.06000000000000	-0.176671293503473
2.07000000000000	-0.178288697476894
2.08000000000000	-0.179904894858264
2.09000000000000	-0.181519878406120
2.10000000000000	-0.183133640903059
2.11000000000000	-0.184746175155705
2.12000000000000	-0.186357473994678
2.13000000000000	-0.187967530274561
2.14000000000000	-0.189576336873865
2.15000000000000	-0.191183886695000
2.16000000000000	-0.192790172664240
2.17000000000000	-0.194395187731690
2.18000000000000	-0.195998924871256
2.19000000000000	-0.197601377080609
2.20000000000000	-0.199202537381153
2.21000000000000	-0.200802398817993
2.22000000000000	-0.202400954459902
2.23000000000000	-0.203998197399287
2.24000000000000	-0.205594120752159
2.25000000000000	-0.207188717658094
2.26000000000000	-0.208781981280208
2.27000000000000	-0.210373904805117
2.28000000000000	-0.211964481442908
2.29000000000000	-0.213553704427105
2.30000000000000	-0.215141567014634
2.31000000000000	-0.216728062485793
2.32000000000000	-0.218313184144219
2.33000000000000	-0.219896925316849
2.34000000000000	-0.221479279353895
2.35000000000000	-0.223060239628805
2.36000000000000	-0.224639799538233
2.37000000000000	-0.226217952502004
2.38000000000000	-0.227794691963079
2.39000000000000	-0.229370011387528
2.40000000000000	-0.230943904264490
2.41000000000000	-0.232516364106144
2.42000000000000	-0.234087384447672
2.43000000000000	-0.235656958847230
2.44000000000000	-0.237225080885912
2.45000000000000	-0.238791744167717
2.46000000000000	-0.240356942319515
2.47000000000000	-0.241920668991016
2.48000000000000	-0.243482917854734
2.49000000000000	-0.245043682605955
2.50000000000000	-0.246602956962703
2.51000000000000	-0.248160734665707
2.52000000000000	-0.249717009478368
2.53000000000000	-0.251271775186726
2.54000000000000	-0.252825025599423
2.55000000000000	-0.254376754547675
2.56000000000000	-0.255926955885233
2.57000000000000	-0.257475623488356
2.58000000000000	-0.259022751255771
2.59000000000000	-0.260568333108643
2.60000000000000	-0.262112362990542
2.61000000000000	-0.263654834867409
2.62000000000000	-0.265195742727520
2.63000000000000	-0.266735080581457
2.64000000000000	-0.268272842462072
2.65000000000000	-0.269809022424451
2.66000000000000	-0.271343614545888
2.67000000000000	-0.272876612925843
2.68000000000000	-0.274408011685914
2.69000000000000	-0.275937804969804
2.70000000000000	-0.277465986943281
2.71000000000000	-0.278992551794153
2.72000000000000	-0.280517493732230
2.73000000000000	-0.282040806989290
2.74000000000000	-0.283562485819049
2.75000000000000	-0.285082524497124
2.76000000000000	-0.286600917321001
2.77000000000000	-0.288117658610002
2.78000000000000	-0.289632742705251
2.79000000000000	-0.291146163969643
2.80000000000000	-0.292657916787805
2.81000000000000	-0.294167995566069
2.82000000000000	-0.295676394732434
2.83000000000000	-0.297183108736535
2.84000000000000	-0.298688132049611
2.85000000000000	-0.300191459164467
2.86000000000000	-0.301693084595444
2.87000000000000	-0.303193002878387
2.88000000000000	-0.304691208570608
2.89000000000000	-0.306187696250855
2.90000000000000	-0.307682460519280
2.91000000000000	-0.309175495997401
2.92000000000000	-0.310666797328075
2.93000000000000	-0.312156359175461
2.94000000000000	-0.313644176224985
2.95000000000000	-0.315130243183313
2.96000000000000	-0.316614554778310
2.97000000000000	-0.318097105759016
2.98000000000000	-0.319577890895603
2.99000000000000	-0.321056904979350
3	-0.322534142822606
3.01000000000000	-0.324009599258755
3.02000000000000	-0.325483269142189
3.03000000000000	-0.326955147348269
3.04000000000000	-0.328425228773297
3.05000000000000	-0.329893508334477
3.06000000000000	-0.331359980969889
3.07000000000000	-0.332824641638451
3.08000000000000	-0.334287485319886
3.09000000000000	-0.335748507014694
3.10000000000000	-0.337207701744113
3.11000000000000	-0.338665064550091
3.12000000000000	-0.340120590495250
3.13000000000000	-0.341574274662853
3.14000000000000	-0.343026112156776
3.15000000000000	-0.344476098101469
3.16000000000000	-0.345924227641927
3.17000000000000	-0.347370495943656
3.18000000000000	-0.348814898192641
3.19000000000000	-0.350257429595314
3.20000000000000	-0.351698085378517
3.21000000000000	-0.353136860789476
3.22000000000000	-0.354573751095765
3.23000000000000	-0.356008751585272
3.24000000000000	-0.357441857566169
3.25000000000000	-0.358873064366879
3.26000000000000	-0.360302367336043
3.27000000000000	-0.361729761842486
3.28000000000000	-0.363155243275189
3.29000000000000	-0.364578807043254
3.30000000000000	-0.366000448575869
3.31000000000000	-0.367420163322282
3.32000000000000	-0.368837946751760
3.33000000000000	-0.370253794353569
3.34000000000000	-0.371667701636927
3.35000000000000	-0.373079664130985
3.36000000000000	-0.374489677384787
3.37000000000000	-0.375897736967241
3.38000000000000	-0.377303838467086
3.39000000000000	-0.378707977492859
3.40000000000000	-0.380110149672866
3.41000000000000	-0.381510350655148
3.42000000000000	-0.382908576107448
3.43000000000000	-0.384304821717180
3.44000000000000	-0.385699083191399
3.45000000000000	-0.387091356256767
3.46000000000000	-0.388481636659522
3.47000000000000	-0.389869920165445
3.48000000000000	-0.391256202559831
3.49000000000000	-0.392640479647456
3.50000000000000	-0.394022747252542
3.51000000000000	-0.395403001218732
3.52000000000000	-0.396781237409053
3.53000000000000	-0.398157451705887
3.54000000000000	-0.399531640010938
3.55000000000000	-0.400903798245203
3.56000000000000	-0.402273922348938
3.57000000000000	-0.403642008281628
3.58000000000000	-0.405008052021954
3.59000000000000	-0.406372049567765
3.60000000000000	-0.407733996936044
3.61000000000000	-0.409093890162878
3.62000000000000	-0.410451725303426
3.63000000000000	-0.411807498431888
3.64000000000000	-0.413161205641474
3.65000000000000	-0.414512843044375
3.66000000000000	-0.415862406771729
3.67000000000000	-0.417209892973589
3.68000000000000	-0.418555297818900
3.69000000000000	-0.419898617495456
3.70000000000000	-0.421239848209879
3.71000000000000	-0.422578986187586
3.72000000000000	-0.423916027672753
3.73000000000000	-0.425250968928293
3.74000000000000	-0.426583806235818
3.75000000000000	-0.427914535895612
3.76000000000000	-0.429243154226598
3.77000000000000	-0.430569657566312
3.78000000000000	-0.431894042270867
3.79000000000000	-0.433216304714926
3.80000000000000	-0.434536441291672
3.81000000000000	-0.435854448412773
3.82000000000000	-0.437170322508360
3.83000000000000	-0.438484060026988
3.84000000000000	-0.439795657435611
3.85000000000000	-0.441105111219550
3.86000000000000	-0.442412417882465
3.87000000000000	-0.443717573946322
3.88000000000000	-0.445020575951363
3.89000000000000	-0.446321420456082
3.90000000000000	-0.447620104037184
3.91000000000000	-0.448916623289568
3.92000000000000	-0.450210974826285
3.93000000000000	-0.451503155278520
3.94000000000000	-0.452793161295550
3.95000000000000	-0.454080989544725
3.96000000000000	-0.455366636711433
3.97000000000000	-0.456650099499069
3.98000000000000	-0.457931374629011
3.99000000000000	-0.459210458840586
4	-0.460487348891042
4.01000000000000	-0.461762041555517
4.02000000000000	-0.463034533627014
4.03000000000000	-0.464304821916366
4.04000000000000	-0.465572903252212
4.05000000000000	-0.466838774480964
4.06000000000000	-0.468102432466780
4.07000000000000	-0.469363874091533
4.08000000000000	-0.470623096254786
4.09000000000000	-0.471880095873756
4.10000000000000	-0.473134869883293
4.11000000000000	-0.474387415235844
4.12000000000000	-0.475637728901431
4.13000000000000	-0.476885807867617
4.14000000000000	-0.478131649139477
4.15000000000000	-0.479375249739574
4.16000000000000	-0.480616606707928
4.17000000000000	-0.481855717101984
4.18000000000000	-0.483092577996590
4.19000000000000	-0.484327186483961
4.20000000000000	-0.485559539673659
4.21000000000000	-0.486789634692557
4.22000000000000	-0.488017468684816
4.23000000000000	-0.489243038811852
4.24000000000000	-0.490466342252314
4.25000000000000	-0.491687376202048
4.26000000000000	-0.492906137874076
4.27000000000000	-0.494122624498564
4.28000000000000	-0.495336833322796
4.29000000000000	-0.496548761611143
4.30000000000000	-0.497758406645039
4.31000000000000	-0.498965765722951
4.32000000000000	-0.500170836160349
4.33000000000000	-0.501373615289684
4.34000000000000	-0.502574100460356
4.35000000000000	-0.503772289038685
4.36000000000000	-0.504968178407889
4.37000000000000	-0.506161765968051
4.38000000000000	-0.507353049136096
4.39000000000000	-0.508542025345756
4.40000000000000	-0.509728692047555
4.41000000000000	-0.510913046708768
4.42000000000000	-0.512095086813405
4.43000000000000	-0.513274809862177
4.44000000000000	-0.514452213372469
4.45000000000000	-0.515627294878318
4.46000000000000	-0.516800051930381
4.47000000000000	-0.517970482095909
4.48000000000000	-0.519138582958721
4.49000000000000	-0.520304352119179
4.50000000000000	-0.521467787194154
4.51000000000000	-0.522628885817009
4.52000000000000	-0.523787645637564
4.53000000000000	-0.524944064322074
4.54000000000000	-0.526098139553200
4.55000000000000	-0.527249869029985
4.56000000000000	-0.528399250467824
4.57000000000000	-0.529546281598440
4.58000000000000	-0.530690960169857
4.59000000000000	-0.531833283946373
4.60000000000000	-0.532973250708536
4.61000000000000	-0.534110858253112
4.62000000000000	-0.535246104393067
4.63000000000000	-0.536378986957535
4.64000000000000	-0.537509503791790
4.65000000000000	-0.538637652757228
4.66000000000000	-0.539763431731335
4.67000000000000	-0.540886838607660
4.68000000000000	-0.542007871295796
4.69000000000000	-0.543126527721345
4.70000000000000	-0.544242805825899
4.71000000000000	-0.545356703567013
4.72000000000000	-0.546468218918175
4.73000000000000	-0.547577349868786
4.74000000000000	-0.548684094424134
4.75000000000000	-0.549788450605361
4.76000000000000	-0.550890416449450
4.77000000000000	-0.551989990009188
4.78000000000000	-0.553087169353147
4.79000000000000	-0.554181952565656
4.80000000000000	-0.555274337746777
4.81000000000000	-0.556364323012281
4.82000000000000	-0.557451906493621
4.83000000000000	-0.558537086337903
4.84000000000000	-0.559619860707871
4.85000000000000	-0.560700227781875
4.86000000000000	-0.561778185753844
4.87000000000000	-0.562853732833267
4.88000000000000	-0.563926867245165
4.89000000000000	-0.564997587230066
4.90000000000000	-0.566065891043982
4.91000000000000	-0.567131776958382
4.92000000000000	-0.568195243260169
4.93000000000000	-0.569256288251656
4.94000000000000	-0.570314910250540
4.95000000000000	-0.571371107589876
4.96000000000000	-0.572424878618057
4.97000000000000	-0.573476221698788
4.98000000000000	-0.574525135211058
4.99000000000000	-0.575571617549119
5	-0.576615667122464
5.01000000000000	-0.577657282355797
5.02000000000000	-0.578696461689012
5.03000000000000	-0.579733203577172
5.04000000000000	-0.580767506490480
5.05000000000000	-0.581799368914257
5.06000000000000	-0.582828789348918
5.07000000000000	-0.583855766309949
5.08000000000000	-0.584880298327881
5.09000000000000	-0.585902383948268
5.10000000000000	-0.586922021731663
5.11000000000000	-0.587939210253595
5.12000000000000	-0.588953948104543
5.13000000000000	-0.589966233889916
5.14000000000000	-0.590976066230026
5.15000000000000	-0.591983443760066
5.16000000000000	-0.592988365130087
5.17000000000000	-0.593990829004974
5.18000000000000	-0.594990834064424
5.19000000000000	-0.595988379002919
5.20000000000000	-0.596983462529708
5.21000000000000	-0.597976083368780
5.22000000000000	-0.598966240258844
5.23000000000000	-0.599953931953300
5.24000000000000	-0.600939157220225
5.25000000000000	-0.601921914842341
5.26000000000000	-0.602902203616998
5.27000000000000	-0.603880022356148
5.28000000000000	-0.604855369886325
5.29000000000000	-0.605828245048621
5.30000000000000	-0.606798646698660
5.31000000000000	-0.607766573706581
5.32000000000000	-0.608732024957011
5.33000000000000	-0.609694999349045
5.34000000000000	-0.610655495796221
5.35000000000000	-0.611613513226500
5.36000000000000	-0.612569050582242
5.37000000000000	-0.613522106820183
5.38000000000000	-0.614472680911419
5.39000000000000	-0.615420771841369
5.40000000000000	-0.616366378609771
5.41000000000000	-0.617309500230646
5.42000000000000	-0.618250135732282
5.43000000000000	-0.619188284157211
5.44000000000000	-0.620123944562184
5.45000000000000	-0.621057116018157
5.46000000000000	-0.621987797610257
5.47000000000000	-0.622915988437771
5.48000000000000	-0.623841687614119
5.49000000000000	-0.624764894266829
5.50000000000000	-0.625685607537525
5.51000000000000	-0.626603826581895
5.52000000000000	-0.627519550569675
5.53000000000000	-0.628432778684625
5.54000000000000	-0.629343510124508
5.55000000000000	-0.630251744101070
5.56000000000000	-0.631157479840016
5.57000000000000	-0.632060716580990
5.58000000000000	-0.632961453577552
5.59000000000000	-0.633859690097160
5.60000000000000	-0.634755425421143
5.61000000000000	-0.635648658844686
5.62000000000000	-0.636539389676804
5.63000000000000	-0.637427617240323
5.64000000000000	-0.638313340871858
5.65000000000000	-0.639196559921791
5.66000000000000	-0.640077273754253
5.67000000000000	-0.640955481747100
5.68000000000000	-0.641831183291894
5.69000000000000	-0.642704377793876
5.70000000000000	-0.643575064671958
5.71000000000000	-0.644443243358686
5.72000000000000	-0.645308913300232
5.73000000000000	-0.646172073956367
5.74000000000000	-0.647032724800442
5.75000000000000	-0.647890865319363
5.76000000000000	-0.648746495013579
5.77000000000000	-0.649599613397055
5.78000000000000	-0.650450219997253
5.79000000000000	-0.651298314355107
5.80000000000000	-0.652143896025012
5.81000000000000	-0.652986964574796
5.82000000000000	-0.653827519585700
5.83000000000000	-0.654665560652362
5.84000000000000	-0.655501087382791
5.85000000000000	-0.656334099398351
5.86000000000000	-0.657164596333740
5.87000000000000	-0.657992577836966
5.88000000000000	-0.658818043569332
5.89000000000000	-0.659640993205411
5.90000000000000	-0.660461426433030
5.91000000000000	-0.661279342953248
5.92000000000000	-0.662094742480335
5.93000000000000	-0.662907624741752
5.94000000000000	-0.663717989478133
5.95000000000000	-0.664525836443265
5.96000000000000	-0.665331165404065
5.97000000000000	-0.666133976140561
5.98000000000000	-0.666934268445877
5.99000000000000	-0.667732042126204
6	-0.668527297000789
6.01000000000000	-0.669320032901910
6.02000000000000	-0.670110249674859
6.03000000000000	-0.670897947177920
6.04000000000000	-0.671683125282350
6.05000000000000	-0.672465783872361
6.06000000000000	-0.673245922845098
6.07000000000000	-0.674023542110622
6.08000000000000	-0.674798641591888
6.09000000000000	-0.675571221224726
6.10000000000000	-0.676341280957823
6.11000000000000	-0.677108820752702
6.12000000000000	-0.677873840583703
6.13000000000000	-0.678636340437965
6.14000000000000	-0.679396320315403
6.15000000000000	-0.680153780228693
6.16000000000000	-0.680908720203249
6.17000000000000	-0.681661140277207
6.18000000000000	-0.682411040501405
6.19000000000000	-0.683158420939359
6.20000000000000	-0.683903281667253
6.21000000000000	-0.684645622773910
6.22000000000000	-0.685385444360782
6.23000000000000	-0.686122746541924
6.24000000000000	-0.686857529443975
6.25000000000000	-0.687589793206146
6.26000000000000	-0.688319537980195
6.27000000000000	-0.689046763930407
6.28000000000000	-0.689771471233579
6.29000000000000	-0.690493660079002
6.30000000000000	-0.691213330668434
6.31000000000000	-0.691930483216093
6.32000000000000	-0.692645117948627
6.33000000000000	-0.693357235105102
6.34000000000000	-0.694066834936982
6.35000000000000	-0.694773917708110
6.36000000000000	-0.695478483694684
6.37000000000000	-0.696180533185250
6.38000000000000	-0.696880066480672
6.39000000000000	-0.697577083894118
6.40000000000000	-0.698271585751043
6.41000000000000	-0.698963572389166
6.42000000000000	-0.699653044158458
6.43000000000000	-0.700340001421113
6.44000000000000	-0.701024444551543
6.45000000000000	-0.701706373936345
6.46000000000000	-0.702385789974297
6.47000000000000	-0.703062693076325
6.48000000000000	-0.703737083665499
6.49000000000000	-0.704408962177001
6.50000000000000	-0.705078329058118
6.51000000000000	-0.705745184768216
6.52000000000000	-0.706409529778726
6.53000000000000	-0.707071364573120
6.54000000000000	-0.707730689646902
6.55000000000000	-0.708387505507580
6.56000000000000	-0.709041812674654
6.57000000000000	-0.709693611679596
6.58000000000000	-0.710342903065831
6.59000000000000	-0.710989687388718
6.60000000000000	-0.711633965215536
6.61000000000000	-0.712275737125461
6.62000000000000	-0.712915003709550
6.63000000000000	-0.713551765570722
6.64000000000000	-0.714186023323741
6.65000000000000	-0.714817777595198
6.66000000000000	-0.715447029023492
6.67000000000000	-0.716073778258811
6.68000000000000	-0.716698025963118
6.69000000000000	-0.717319772810126
6.70000000000000	-0.717939019485288
6.71000000000000	-0.718555766685773
6.72000000000000	-0.719170015120449
6.73000000000000	-0.719781765509869
6.74000000000000	-0.720391018586249
6.75000000000000	-0.720997775093451
6.76000000000000	-0.721602035786964
6.77000000000000	-0.722203801433890
6.78000000000000	-0.722803072812922
6.79000000000000	-0.723399850714327
6.80000000000000	-0.723994135939930
6.81000000000000	-0.724585929303094
6.82000000000000	-0.725175231628704
6.83000000000000	-0.725762043753146
6.84000000000000	-0.726346366524293
6.85000000000000	-0.726928200801486
6.86000000000000	-0.727507547455514
6.87000000000000	-0.728084407368600
6.88000000000000	-0.728658781434381
6.89000000000000	-0.729230670557888
6.90000000000000	-0.729800075655533
6.91000000000000	-0.730366997655089
6.92000000000000	-0.730931437495671
6.93000000000000	-0.731493396127720
6.94000000000000	-0.732052874512985
6.95000000000000	-0.732609873624504
6.96000000000000	-0.733164394446590
6.97000000000000	-0.733716437974808
6.98000000000000	-0.734266005215961
6.99000000000000	-0.734813097188072
7	-0.735357714920365
7.01000000000000	-0.735899859453249
7.02000000000000	-0.736439531838299
7.03000000000000	-0.736976733138239
7.04000000000000	-0.737511464426923
7.05000000000000	-0.738043726789320
7.06000000000000	-0.738573521321494
7.07000000000000	-0.739100849130588
7.08000000000000	-0.739625711334807
7.09000000000000	-0.740148109063397
7.10000000000000	-0.740668043456632
7.11000000000000	-0.741185515665790
7.12000000000000	-0.741700526853143
7.13000000000000	-0.742213078191938
7.14000000000000	-0.742723170866370
7.15000000000000	-0.743230806071578
7.16000000000000	-0.743735985013621
7.17000000000000	-0.744238708909456
7.18000000000000	-0.744738978986931
7.19000000000000	-0.745236796484757
7.20000000000000	-0.745732162652497
7.21000000000000	-0.746225078750547
7.22000000000000	-0.746715546050117
7.23000000000000	-0.747203565833215
7.24000000000000	-0.747689139392628
7.25000000000000	-0.748172268031906
7.26000000000000	-0.748652953065344
7.27000000000000	-0.749131195817965
7.28000000000000	-0.749606997625499
7.29000000000000	-0.750080359834371
7.30000000000000	-0.750551283801679
7.31000000000000	-0.751019770895181
7.32000000000000	-0.751485822493271
7.33000000000000	-0.751949439984968
7.34000000000000	-0.752410624769893
7.35000000000000	-0.752869378258257
7.36000000000000	-0.753325701870837
7.37000000000000	-0.753779597038967
7.38000000000000	-0.754231065204510
7.39000000000000	-0.754680107819849
7.40000000000000	-0.755126726347866
7.41000000000000	-0.755570922261925
7.42000000000000	-0.756012697045855
7.43000000000000	-0.756452052193928
7.44000000000000	-0.756888989210851
7.45000000000000	-0.757323509611738
7.46000000000000	-0.757755614922099
7.47000000000000	-0.758185306677821
7.48000000000000	-0.758612586425149
7.49000000000000	-0.759037455720669
7.50000000000000	-0.759459916131291
7.51000000000000	-0.759879969234234
7.52000000000000	-0.760297616617001
7.53000000000000	-0.760712859877370
7.54000000000000	-0.761125700623370
7.55000000000000	-0.761536140473266
7.56000000000000	-0.761944181055543
7.57000000000000	-0.762349824008886
7.58000000000000	-0.762753070982162
7.59000000000000	-0.763153923634403
7.60000000000000	-0.763552383634791
7.61000000000000	-0.763948452662636
7.62000000000000	-0.764342132407362
7.63000000000000	-0.764733424568486
7.64000000000000	-0.765122330855602
7.65000000000000	-0.765508852988366
7.66000000000000	-0.765892992696473
7.67000000000000	-0.766274751719642
7.68000000000000	-0.766654131807602
7.69000000000000	-0.767031134720066
7.70000000000000	-0.767405762226720
7.71000000000000	-0.767778016107203
7.72000000000000	-0.768147898151090
7.73000000000000	-0.768515410157872
7.74000000000000	-0.768880553936939
7.75000000000000	-0.769243331307566
7.76000000000000	-0.769603744098892
7.77000000000000	-0.769961794149900
7.78000000000000	-0.770317483309402
7.79000000000000	-0.770670813436024
7.80000000000000	-0.771021786398182
7.81000000000000	-0.771370404074067
7.82000000000000	-0.771716668351628
7.83000000000000	-0.772060581128555
7.84000000000000	-0.772402144312256
7.85000000000000	-0.772741359819845
7.86000000000000	-0.773078229578121
7.87000000000000	-0.773412755523552
7.88000000000000	-0.773744939602251
7.89000000000000	-0.774074783769971
7.90000000000000	-0.774402289992070
7.91000000000000	-0.774727460243509
7.92000000000000	-0.775050296508821
7.93000000000000	-0.775370800782102
7.94000000000000	-0.775688975066992
7.95000000000000	-0.776004821376650
7.96000000000000	-0.776318341733742
7.97000000000000	-0.776629538170424
7.98000000000000	-0.776938412728318
7.99000000000000	-0.777244967458500
8	-0.777549204421478
8.01000000000000	-0.777851125687175
8.02000000000000	-0.778150733334911
8.03000000000000	-0.778448029453386
8.04000000000000	-0.778743016140657
8.05000000000000	-0.779035695504127
8.06000000000000	-0.779326069660522
8.07000000000000	-0.779614140735873
8.08000000000000	-0.779899910865498
8.09000000000000	-0.780183382193986
8.10000000000000	-0.780464556875175
8.11000000000000	-0.780743437072138
8.12000000000000	-0.781020024957159
8.13000000000000	-0.781294322711719
8.14000000000000	-0.781566332526480
8.15000000000000	-0.781836056601257
8.16000000000000	-0.782103497145011
8.17000000000000	-0.782368656375820
8.18000000000000	-0.782631536520871
8.19000000000000	-0.782892139816433
8.20000000000000	-0.783150468507841
8.21000000000000	-0.783406524849480
8.22000000000000	-0.783660311104764
8.23000000000000	-0.783911829546118
8.24000000000000	-0.784161082454958
8.25000000000000	-0.784408072121678
8.26000000000000	-0.784652800845622
8.27000000000000	-0.784895270935073
8.28000000000000	-0.785135484707233
8.29000000000000	-0.785373444488200
8.30000000000000	-0.785609152612955
8.31000000000000	-0.785842611425339
8.32000000000000	-0.786073823278037
8.33000000000000	-0.786302790532558
8.34000000000000	-0.786529515559213
8.35000000000000	-0.786754000737105
8.36000000000000	-0.786976248454100
8.37000000000000	-0.787196261106815
8.38000000000000	-0.787414041100594
8.39000000000000	-0.787629590849496
8.40000000000000	-0.787842912776267
8.41000000000000	-0.788054009312328
8.42000000000000	-0.788262882897755
8.43000000000000	-0.788469535981257
8.44000000000000	-0.788673971020159
8.45000000000000	-0.788876190480382
8.46000000000000	-0.789076196836425
8.47000000000000	-0.789273992571346
8.48000000000000	-0.789469580176742
8.49000000000000	-0.789662962152728
8.50000000000000	-0.789854141007921
8.51000000000000	-0.790043119259420
8.52000000000000	-0.790229899432786
8.53000000000000	-0.790414484062023
8.54000000000000	-0.790596875689557
8.55000000000000	-0.790777076866220
8.56000000000000	-0.790955090151229
8.57000000000000	-0.791130918112164
8.58000000000000	-0.791304563324953
8.59000000000000	-0.791476028373850
8.60000000000000	-0.791645315851417
8.61000000000000	-0.791812428358502
8.62000000000000	-0.791977368504223
8.63000000000000	-0.792140138905943
8.64000000000000	-0.792300742189257
8.65000000000000	-0.792459180987968
8.66000000000000	-0.792615457944068
8.67000000000000	-0.792769575707720
8.68000000000000	-0.792921536937237
8.69000000000000	-0.793071344299061
8.70000000000000	-0.793219000467746
8.71000000000000	-0.793364508125937
8.72000000000000	-0.793507869964348
8.73000000000000	-0.793649088681748
8.74000000000000	-0.793788166984932
8.75000000000000	-0.793925107588710
8.76000000000000	-0.794059913215883
8.77000000000000	-0.794192586597222
8.78000000000000	-0.794323130471453
8.79000000000000	-0.794451547585227
8.80000000000000	-0.794577840693113
8.81000000000000	-0.794702012557567
8.82000000000000	-0.794824065948917
8.83000000000000	-0.794944003645343
8.84000000000000	-0.795061828432855
8.85000000000000	-0.795177543105274
8.86000000000000	-0.795291150464211
8.87000000000000	-0.795402653319046
8.88000000000000	-0.795512054486910
8.89000000000000	-0.795619356792663
8.90000000000000	-0.795724563068874
8.91000000000000	-0.795827676155802
8.92000000000000	-0.795928698901371
8.93000000000000	-0.796027634161157
8.94000000000000	-0.796124484798357
8.95000000000000	-0.796219253683783
8.96000000000000	-0.796311943695825
8.97000000000000	-0.796402557720445
8.98000000000000	-0.796491098651145
8.99000000000000	-0.796577569388954
9	-0.796661972842405
9.01000000000000	-0.796744311927512
9.02000000000000	-0.796824589567753
9.03000000000000	-0.796902808694047
9.04000000000000	-0.796978972244731
9.05000000000000	-0.797053083165546
9.06000000000000	-0.797125144409608
9.07000000000000	-0.797195158937394
9.08000000000000	-0.797263129716715
9.09000000000000	-0.797329059722700
9.10000000000000	-0.797392951937773
9.11000000000000	-0.797454809351633
9.12000000000000	-0.797514634961228
9.13000000000000	-0.797572431770742
9.14000000000000	-0.797628202791568
9.15000000000000	-0.797681951042289
9.16000000000000	-0.797733679548654
9.17000000000000	-0.797783391343563
9.18000000000000	-0.797831089467038
9.19000000000000	-0.797876776966209
9.20000000000000	-0.797920456895286
9.21000000000000	-0.797962132315543
9.22000000000000	-0.798001806295295
9.23000000000000	-0.798039481909873
9.24000000000000	-0.798075162241607
9.25000000000000	-0.798108850379805
9.26000000000000	-0.798140549420727
9.27000000000000	-0.798170262467566
9.28000000000000	-0.798197992630429
9.29000000000000	-0.798223743026309
9.30000000000000	-0.798247516779069
9.31000000000000	-0.798269317019421
9.32000000000000	-0.798289146884895
9.33000000000000	-0.798307009519830
9.34000000000000	-0.798322908075343
9.35000000000000	-0.798336845709311
9.36000000000000	-0.798348825586348
9.37000000000000	-0.798358850877785
9.38000000000000	-0.798366924761645
9.39000000000000	-0.798373050422623
9.40000000000000	-0.798377231052063
9.41000000000000	-0.798379469847937
9.42000000000000	-0.798376048735557
9.43000000000000	-0.798321772581702
9.44000000000000	-0.798203789238111
9.45000000000000	-0.798022701287185
9.46000000000000	-0.797779121049211
9.47000000000000	-0.797473670347394
9.48000000000000	-0.797106980272736
9.49000000000000	-0.796679690948789
9.50000000000000	-0.796192451296371
9.51000000000000	-0.795645918798285
9.52000000000000	-0.795040759264092
9.53000000000000	-0.794377646595020
9.54000000000000	-0.793657262549024
9.55000000000000	-0.792880296506098
9.56000000000000	-0.792047445233851
9.57000000000000	-0.791159412653435
9.58000000000000	-0.790216909605855
9.59000000000000	-0.789220653618720
9.60000000000000	-0.788171368673498
9.61000000000000	-0.787069784973310
9.62000000000000	-0.785916638711321
9.63000000000000	-0.784712671839787
9.64000000000000	-0.783458631839788
9.65000000000000	-0.782155271491716
9.66000000000000	-0.780803348646554
9.67000000000000	-0.779403625998001
9.68000000000000	-0.777956870855480
9.69000000000000	-0.776463854918088
9.70000000000000	-0.774925354049534
9.71000000000000	-0.773342148054084
9.72000000000000	-0.771715020453607
9.73000000000000	-0.770044758265708
9.74000000000000	-0.768332151783048
9.75000000000000	-0.766577994353838
9.76000000000000	-0.764783082163605
9.77000000000000	-0.762948214018216
9.78000000000000	-0.761074191128252
9.79000000000000	-0.759161816894730
9.80000000000000	-0.757211896696238
9.81000000000000	-0.755225237677510
9.82000000000000	-0.753202648539488
9.83000000000000	-0.751144939330892
9.84000000000000	-0.749052921241358
9.85000000000000	-0.746927406396149
9.86000000000000	-0.744769207652512
9.87000000000000	-0.742579138397675
9.88000000000000	-0.740358012348551
9.89000000000000	-0.738106643353161
9.90000000000000	-0.735825845193819
9.91000000000000	-0.733516431392106
9.92000000000000	-0.731179215015663
9.93000000000000	-0.728815008486835
9.94000000000000	-0.726424623393195
9.95000000000000	-0.724008870299980
9.96000000000000	-0.721568558564456
9.97000000000000	-0.719104496152254
9.98000000000000	-0.716617489455693
9.99000000000000	-0.714108343114117
10	-0.711577859836271
10.0100000000000	-0.709026840224755
10.0200000000000	-0.706456082602547
10.0300000000000	-0.703866382841654
10.0400000000000	-0.701258534193885
10.0500000000000	-0.698633327123790
10.0600000000000	-0.695991549143766
10.0700000000000	-0.693333984651361
10.0800000000000	-0.690661414768797
10.0900000000000	-0.687974617184722
10.1000000000000	-0.685274365998217
10.1100000000000	-0.682561431565070
10.1200000000000	-0.679836580346336
10.1300000000000	-0.677100574759200
10.1400000000000	-0.674354173030152
10.1500000000000	-0.671598129050497
10.1600000000000	-0.668833192234206
10.1700000000000	-0.666060107378132
10.1800000000000	-0.663279614524583
10.1900000000000	-0.660492448826286
10.2000000000000	-0.657699340413745
10.2100000000000	-0.654901014264995
10.2200000000000	-0.652098190077770
10.2300000000000	-0.649291582144098
10.2400000000000	-0.646481899227319
10.2500000000000	-0.643669844441546
10.2600000000000	-0.640856115133564
10.2700000000000	-0.638041402767187
10.2800000000000	-0.635226392810068
10.2900000000000	-0.632411764622968
10.3000000000000	-0.629598191351499
10.3100000000000	-0.626786339820327
10.3200000000000	-0.623976870429852
10.3300000000000	-0.621170437055371
10.3400000000000	-0.618367686948702
10.3500000000000	-0.615569260642306
10.3600000000000	-0.612775791855872
10.3700000000000	-0.609987907405392
10.3800000000000	-0.607206227114710
10.3900000000000	-0.604431363729554
10.4000000000000	-0.601663922834034
10.4100000000000	-0.598904502769631
10.4200000000000	-0.596153694556636
10.4300000000000	-0.593412081818081
10.4400000000000	-0.590680240706108
10.4500000000000	-0.587958739830823
10.4600000000000	-0.585248140191582
10.4700000000000	-0.582548995110743
10.4800000000000	-0.579861850169849
10.4900000000000	-0.577187243148251
10.5000000000000	-0.574525703964165
10.5100000000000	-0.571877754618140
10.5200000000000	-0.569243909138945
10.5300000000000	-0.566624673531860
10.5400000000000	-0.564020545729359
10.5500000000000	-0.561432015544181
10.5600000000000	-0.558859564624775
10.5700000000000	-0.556303666413105
10.5800000000000	-0.553764786104817
10.5900000000000	-0.551243380611738
10.6000000000000	-0.548739898526709
10.6100000000000	-0.546254780090737
10.6200000000000	-0.543788457162441
10.6300000000000	-0.541341353189803
10.6400000000000	-0.538913883184183
10.6500000000000	-0.536506453696600
10.6600000000000	-0.534119462796263
10.6700000000000	-0.531753300051332
10.6800000000000	-0.529408346511897
10.6900000000000	-0.527084974695156
10.7000000000000	-0.524783548572782
10.7100000000000	-0.522504423560452
10.7200000000000	-0.520247946509531
10.7300000000000	-0.518014455700894
10.7400000000000	-0.515804280840850
10.7500000000000	-0.513617743059182
10.7600000000000	-0.511455154909249
10.7700000000000	-0.509316820370165
10.7800000000000	-0.507203034851003
10.7900000000000	-0.505114085197035
10.8000000000000	-0.503050249697968
10.8100000000000	-0.501011798098163
10.8200000000000	-0.498998991608814
10.8300000000000	-0.497012082922075
10.8400000000000	-0.495051316227098
10.8500000000000	-0.493116927227981
10.8600000000000	-0.491209143163584
10.8700000000000	-0.489328182829209
10.8800000000000	-0.487474256600107
10.8900000000000	-0.485647566456808
10.9000000000000	-0.483848306012227
10.9100000000000	-0.482076660540546
10.9200000000000	-0.480332807007841
10.9300000000000	-0.478616914104424
10.9400000000000	-0.476929142278886
10.9500000000000	-0.475269643773815
10.9600000000000	-0.473638562663166
10.9700000000000	-0.472036034891253
10.9800000000000	-0.470462188313347
10.9900000000000	-0.468917142737851
11	-0.467401009970035
11.0100000000000	-0.465913893857288
11.0200000000000	-0.464455890335891
11.0300000000000	-0.463027087479256
11.0400000000000	-0.461627565547630
11.0500000000000	-0.460257397039222
11.0600000000000	-0.458916646742740
11.0700000000000	-0.457605371791309
11.0800000000000	-0.456323621717735
11.0900000000000	-0.455071438511108
11.1000000000000	-0.453848856674699
11.1100000000000	-0.452655903285145
11.1200000000000	-0.451492598052873
11.1300000000000	-0.450358953383761
11.1400000000000	-0.449254974441996
11.1500000000000	-0.448180659214101
11.1600000000000	-0.447135998574119
11.1700000000000	-0.446120976349911
11.1800000000000	-0.445135569390557
11.1900000000000	-0.444179747634820
11.2000000000000	-0.443253474180662
11.2100000000000	-0.442356705355772
11.2200000000000	-0.441489390789088
11.2300000000000	-0.440651473483283
11.2400000000000	-0.439842889888193
11.2500000000000	-0.439063569975156
11.2600000000000	-0.438313437312239
11.2700000000000	-0.437592409140330
11.2800000000000	-0.436900396450053
11.2900000000000	-0.436237304059512
11.3000000000000	-0.435603030692799
11.3100000000000	-0.434997469059267
11.3200000000000	-0.434420505933539
11.3300000000000	-0.433872022236213
11.3400000000000	-0.433351893115254
11.3500000000000	-0.432859988028038
11.3600000000000	-0.432396170824021
11.3700000000000	-0.431960299828019
11.3800000000000	-0.431552227924053
11.3900000000000	-0.431171802639761
11.4000000000000	-0.430818866231323
11.4100000000000	-0.430493255768897
11.4200000000000	-0.430194803222530
11.4300000000000	-0.429923335548514
11.4400000000000	-0.429678674776176
11.4500000000000	-0.429460638095072
11.4600000000000	-0.429269037942549
11.4700000000000	-0.429103682091666
11.4800000000000	-0.428964373739445
11.4900000000000	-0.428850911595428
11.5000000000000	-0.428763089970504
11.5100000000000	-0.428700698866005
11.5200000000000	-0.428663524063029
11.5300000000000	-0.428651347211973
11.5400000000000	-0.428663945922251
11.5500000000000	-0.428701093852180
11.5600000000000	-0.428762560798995
11.5700000000000	-0.428848112788994
11.5800000000000	-0.428957512167765
11.5900000000000	-0.429090517690495
11.6000000000000	-0.429246884612315
11.6100000000000	-0.429426364778691
11.6200000000000	-0.429628706715799
11.6300000000000	-0.429853655720895
11.6400000000000	-0.430100953952651
11.6500000000000	-0.430370340521415
11.6600000000000	-0.430661551579410
11.6700000000000	-0.430974320410814
11.6800000000000	-0.431308377521728
11.6900000000000	-0.431663450729998
11.7000000000000	-0.432039265254871
11.7100000000000	-0.432435543806471
11.7200000000000	-0.432852006675072
11.7300000000000	-0.433288371820141
11.7400000000000	-0.433744354959153
11.7500000000000	-0.434219669656125
11.7600000000000	-0.434714027409892
11.7700000000000	-0.435227137742059
11.7800000000000	-0.435758708284660
11.7900000000000	-0.436308444867463
11.8000000000000	-0.436876051604930
11.8100000000000	-0.437461230982802
11.8200000000000	-0.438063683944300
11.8300000000000	-0.438683109975911
11.8400000000000	-0.439319207192763
11.8500000000000	-0.439971672423547
11.8600000000000	-0.440640201294992
11.8700000000000	-0.441324488315868
11.8800000000000	-0.442024226960490
11.8900000000000	-0.442739109751731
11.9000000000000	-0.443468828343510
11.9100000000000	-0.444213073602741
11.9200000000000	-0.444971535690741
11.9300000000000	-0.445743904144067
11.9400000000000	-0.446529867954778
11.9500000000000	-0.447329115650103
11.9600000000000	-0.448141335371504
11.9700000000000	-0.448966214953120
11.9800000000000	-0.449803441999571
11.9900000000000	-0.450652703963127
12	-0.451513688220208
12.0100000000000	-0.452386082147219
12.0200000000000	-0.453269573195699
12.0300000000000	-0.454163848966774
12.0400000000000	-0.455068597284904
12.0500000000000	-0.455983506270912
12.0600000000000	-0.456908264414283
12.0700000000000	-0.457842560644724
12.0800000000000	-0.458786084402966
12.0900000000000	-0.459738525710820
12.1000000000000	-0.460699575240446
12.1100000000000	-0.461668924382848
12.1200000000000	-0.462646265315584
12.1300000000000	-0.463631291069667
12.1400000000000	-0.464623695595662
12.1500000000000	-0.465623173828971
12.1600000000000	-0.466629421754284
12.1700000000000	-0.467642136469202
12.1800000000000	-0.468661016247021
12.1900000000000	-0.469685760598660
12.2000000000000	-0.470716070333743
12.2100000000000	-0.471751647620809
12.2200000000000	-0.472792196046658
12.2300000000000	-0.473837420674824
12.2400000000000	-0.474887028103156
12.2500000000000	-0.475940726520521
12.2600000000000	-0.476998225762608
12.2700000000000	-0.478059237366836
12.2800000000000	-0.479123474626356
12.2900000000000	-0.480190652643146
12.3000000000000	-0.481260488380190
12.3100000000000	-0.482332700712743
12.3200000000000	-0.483407010478671
12.3300000000000	-0.484483140527866
12.3400000000000	-0.485560815770734
12.3500000000000	-0.486639763225751
12.3600000000000	-0.487719712066078
12.3700000000000	-0.488800393665244
12.3800000000000	-0.489881541641885
12.3900000000000	-0.490962891903545
12.4000000000000	-0.492044182689521
12.4100000000000	-0.493125154612777
12.4200000000000	-0.494205550700895
12.4300000000000	-0.495285116436085
12.4400000000000	-0.496363599794241
12.4500000000000	-0.497440751283046
12.4600000000000	-0.498516323979127
12.4700000000000	-0.499590073564257
12.4800000000000	-0.500661758360598
12.4900000000000	-0.501731139365004
12.5000000000000	-0.502797980282360
12.5100000000000	-0.503862047557975
12.5200000000000	-0.504923110409028
12.5300000000000	-0.505980940855053
12.5400000000000	-0.507035313747490
12.5500000000000	-0.508086006798276
12.5600000000000	-0.509132800607497
12.5700000000000	-0.510175478690099
12.5800000000000	-0.511213827501650
12.5900000000000	-0.512247636463170
12.6000000000000	-0.513276697985020
12.6100000000000	-0.514300807489861
12.6200000000000	-0.515319763434677
12.6300000000000	-0.516333367331871
12.6400000000000	-0.517341423769444
12.6500000000000	-0.518343740430241
12.6600000000000	-0.519340128110288
12.6700000000000	-0.520330400736212
12.6800000000000	-0.521314375381756
12.6900000000000	-0.522291872283379
12.7000000000000	-0.523262714854963
12.7100000000000	-0.524226729701625
12.7200000000000	-0.525183746632628
12.7300000000000	-0.526133598673417
12.7400000000000	-0.527076122076764
12.7500000000000	-0.528011156333044
12.7600000000000	-0.528938544179633
12.7700000000000	-0.529858131609448
12.7800000000000	-0.530769767878622
12.7900000000000	-0.531673305513326
12.8000000000000	-0.532568600315748
12.8100000000000	-0.533455511369224
12.8200000000000	-0.534333901042543
12.8300000000000	-0.535203634993410
12.8400000000000	-0.536064582171101
12.8500000000000	-0.536916614818293
12.8600000000000	-0.537759608472096
12.8700000000000	-0.538593441964268
12.8800000000000	-0.539417997420654
12.8900000000000	-0.540233160259826
12.9000000000000	-0.541038819190947
12.9100000000000	-0.541834866210865
12.9200000000000	-0.542621196600442
12.9300000000000	-0.543397708920126
12.9400000000000	-0.544164305004773
12.9500000000000	-0.544920889957734
12.9600000000000	-0.545667372144205
12.9700000000000	-0.546403663183849
12.9800000000000	-0.547129677942716
12.9900000000000	-0.547845334524440
13	-0.548550554260744
13.0100000000000	-0.549245261701258
13.0200000000000	-0.549929384602647
13.0300000000000	-0.550602853917075
13.0400000000000	-0.551265603779997
13.0500000000000	-0.551917571497299
13.0600000000000	-0.552558697531797
13.0700000000000	-0.553188925489088
13.0800000000000	-0.553808202102781
13.0900000000000	-0.554416477219108
13.1000000000000	-0.555013703780925
13.1100000000000	-0.555599837811108
13.1200000000000	-0.556174838395372
13.1300000000000	-0.556738667664489
13.1400000000000	-0.557291290775950
13.1500000000000	-0.557832675895060
13.1600000000000	-0.558362794175477
13.1700000000000	-0.558881619739211
13.1800000000000	-0.559389129656093
13.1900000000000	-0.559885303922714
13.2000000000000	-0.560370125440852
13.2100000000000	-0.560843579995399
13.2200000000000	-0.561305656231793
13.2300000000000	-0.561756345632958
13.2400000000000	-0.562195642495780
13.2500000000000	-0.562623543907117
13.2600000000000	-0.563040049719344
13.2700000000000	-0.563445162525470
13.2800000000000	-0.563838887633806
13.2900000000000	-0.564221233042221
13.3000000000000	-0.564592209411968
13.3100000000000	-0.564951830041126
13.3200000000000	-0.565300110837629
13.3300000000000	-0.565637070291918
13.3400000000000	-0.565962729449225
13.3500000000000	-0.566277111881480
13.3600000000000	-0.566580243658876
13.3700000000000	-0.566872153321078
13.3800000000000	-0.567152871848110
13.3900000000000	-0.567422432630910
13.4000000000000	-0.567680871441571
13.4100000000000	-0.567928226403280
13.4200000000000	-0.568164537959966
13.4300000000000	-0.568389848845656
13.4400000000000	-0.568604204053563
13.4500000000000	-0.568807650804904
13.4600000000000	-0.569000238517473
13.4700000000000	-0.569182018773959
13.4800000000000	-0.569353045290032
13.4900000000000	-0.569513373882208
13.5000000000000	-0.569663062435496
13.5100000000000	-0.569802170870837
13.5200000000000	-0.569930761112351
13.5300000000000	-0.570048897054394
13.5400000000000	-0.570156644528444
13.5500000000000	-0.570254071269814
13.5600000000000	-0.570341246884207
13.5700000000000	-0.570418242814130
13.5800000000000	-0.570485132305160
13.5900000000000	-0.570541990372091
13.6000000000000	-0.570588893764949
13.6100000000000	-0.570625920934905
13.6200000000000	-0.570653152000085
13.6300000000000	-0.570670668711281
13.6400000000000	-0.570678554417592
13.6500000000000	-0.570676894031972
13.6600000000000	-0.570665773996732
13.6700000000000	-0.570645282248968
13.6800000000000	-0.570615508185957
13.6900000000000	-0.570576542630500
13.7000000000000	-0.570528477796244
13.7100000000000	-0.570471407252978
13.7200000000000	-0.570405425891917
13.7300000000000	-0.570330629890983
13.7400000000000	-0.570247116680086
13.7500000000000	-0.570154984906419
13.7600000000000	-0.570054334399773
13.7700000000000	-0.569945266137883
13.7800000000000	-0.569827882211804
13.7900000000000	-0.569702285791338
13.8000000000000	-0.569568581090506
13.8100000000000	-0.569426873333093
13.8200000000000	-0.569277268718244
13.8300000000000	-0.569119874386152
13.8400000000000	-0.568954798383815
13.8500000000000	-0.568782149630894
13.8600000000000	-0.568602037885660
13.8700000000000	-0.568414573711060
13.8800000000000	-0.568219868440877
13.8900000000000	-0.568018034146025
13.9000000000000	-0.567809183600965
13.9100000000000	-0.567593430250253
13.9200000000000	-0.567370888175230
13.9300000000000	-0.567141672060861
13.9400000000000	-0.566905897162725
13.9500000000000	-0.566663679274165
13.9600000000000	-0.566415134693609
13.9700000000000	-0.566160380192057
13.9800000000000	-0.565899532980759
13.9900000000000	-0.565632710679064
14	-0.565360031282473
14.0100000000000	-0.565081613130881
14.0200000000000	-0.564797574877029
14.0300000000000	-0.564508035455160
14.0400000000000	-0.564213114049893
14.0500000000000	-0.563912930065315
14.0600000000000	-0.563607603094305
14.0700000000000	-0.563297252888077
14.0800000000000	-0.562981999325972
14.0900000000000	-0.562661962385485
14.1000000000000	-0.562337262112539
14.1100000000000	-0.562008018592013
14.1200000000000	-0.561674351918523
14.1300000000000	-0.561336382167465
14.1400000000000	-0.560994229366328
14.1500000000000	-0.560648013466268
14.1600000000000	-0.560297854313967
14.1700000000000	-0.559943871623761
14.1800000000000	-0.559586184950061
14.1900000000000	-0.559224913660049
14.2000000000000	-0.558860176906679
14.2100000000000	-0.558492093601961
14.2200000000000	-0.558120782390547
14.2300000000000	-0.557746361623627
14.2400000000000	-0.557368949333119
14.2500000000000	-0.556988663206178
14.2600000000000	-0.556605620560009
14.2700000000000	-0.556219938317004
14.2800000000000	-0.555831732980193
14.2900000000000	-0.555441120609021
14.3000000000000	-0.555048216795444
14.3100000000000	-0.554653136640360
14.3200000000000	-0.554255994730363
14.3300000000000	-0.553856905114838
14.3400000000000	-0.553455981283385
14.3500000000000	-0.553053336143585
14.3600000000000	-0.552649081999105
14.3700000000000	-0.552243330528144
14.3800000000000	-0.551836192762227
14.3900000000000	-0.551427779065343
14.4000000000000	-0.551018199113433
14.4100000000000	-0.550607561874226
14.4200000000000	-0.550195975587430
14.4300000000000	-0.549783547745274
14.4400000000000	-0.549370385073408
14.4500000000000	-0.548956593512152
14.4600000000000	-0.548542278198118
14.4700000000000	-0.548127543446172
14.4800000000000	-0.547712492731771
14.4900000000000	-0.547297228673652
14.5000000000000	-0.546881853016888
14.5100000000000	-0.546466466616305
14.5200000000000	-0.546051169420262
14.5300000000000	-0.545636060454795
14.5400000000000	-0.545221237808129
14.5500000000000	-0.544806798615548
14.5600000000000	-0.544392839044638
14.5700000000000	-0.543979454280889
14.5800000000000	-0.543566738513671
14.5900000000000	-0.543154784922568
14.6000000000000	-0.542743685664081
14.6100000000000	-0.542333531858694
14.6200000000000	-0.541924413578316
14.6300000000000	-0.541516419834072
14.6400000000000	-0.541109638564475
14.6500000000000	-0.540704156623948
14.6600000000000	-0.540300059771725
14.6700000000000	-0.539897432661099
14.6800000000000	-0.539496358829047
14.6900000000000	-0.539096920686210
14.7000000000000	-0.538699199507233
14.7100000000000	-0.538303275421471
14.7200000000000	-0.537909227404046
14.7300000000000	-0.537517133267270
14.7400000000000	-0.537127069652417
14.7500000000000	-0.536739112021861
14.7600000000000	-0.536353334651557
14.7700000000000	-0.535969810623882
14.7800000000000	-0.535588611820825
14.7900000000000	-0.535209808917530
14.8000000000000	-0.534833471376179
14.8100000000000	-0.534459667440234
14.8200000000000	-0.534088464129013
14.8300000000000	-0.533719927232617
14.8400000000000	-0.533354121307189
14.8500000000000	-0.532991109670525
14.8600000000000	-0.532630954398011
14.8700000000000	-0.532273716318901
14.8800000000000	-0.531919455012925
14.8900000000000	-0.531568228807232
14.9000000000000	-0.531220094773659
14.9100000000000	-0.530875108726323
14.9200000000000	-0.530533325219547
14.9300000000000	-0.530194797546094
14.9400000000000	-0.529859577735733
14.9500000000000	-0.529527716554115
14.9600000000000	-0.529199263501961
14.9700000000000	-0.528874266814566
14.9800000000000	-0.528552773461610
14.9900000000000	-0.528234829147277
15	-0.527920478310671
15.0100000000000	-0.527609764126539
15.0200000000000	-0.527302728506288
15.0300000000000	-0.526999412099295
15.0400000000000	-0.526699854294518
15.0500000000000	-0.526404093222378
15.0600000000000	-0.526112165756947
15.0700000000000	-0.525824107518401
15.0800000000000	-0.525539952875763
15.0900000000000	-0.525259734949916
15.1000000000000	-0.524983485616895
15.1100000000000	-0.524711235511440
15.1200000000000	-0.524443014030827
15.1300000000000	-0.524178849338949
15.1400000000000	-0.523918768370663
15.1500000000000	-0.523662796836400
15.1600000000000	-0.523410959227013
15.1700000000000	-0.523163278818888
15.1800000000000	-0.522919777679292
15.1900000000000	-0.522680476671968
15.2000000000000	-0.522445395462966
15.2100000000000	-0.522214552526717
15.2200000000000	-0.521987965152322
15.2300000000000	-0.521765649450092
15.2400000000000	-0.521547620358290
15.2500000000000	-0.521333891650112
15.2600000000000	-0.521124475940871
15.2700000000000	-0.520919384695406
15.2800000000000	-0.520718628235694
15.2900000000000	-0.520522215748668
15.3000000000000	-0.520330155294244
15.3100000000000	-0.520142453813537
15.3200000000000	-0.519959117137279
15.3300000000000	-0.519780149994427
15.3400000000000	-0.519605556020952
15.3500000000000	-0.519435337768824
15.3600000000000	-0.519269496715162
15.3700000000000	-0.519108033271573
15.3800000000000	-0.518950946793651
15.3900000000000	-0.518798235590658
15.4000000000000	-0.518649896935353
15.4100000000000	-0.518505927073995
15.4200000000000	-0.518366321236497
15.4300000000000	-0.518231073646732
15.4400000000000	-0.518100177532992
15.4500000000000	-0.517973625138587
15.4600000000000	-0.517851407732587
15.4700000000000	-0.517733515620706
15.4800000000000	-0.517619938156313
15.4900000000000	-0.517510663751572
15.5000000000000	-0.517405679888718
15.5100000000000	-0.517304973131440
15.5200000000000	-0.517208529136398
15.5300000000000	-0.517116332664841
15.5400000000000	-0.517028367594341
15.5500000000000	-0.516944616930638
15.5600000000000	-0.516865062819576
15.5700000000000	-0.516789686559154
15.5800000000000	-0.516718468611656
15.5900000000000	-0.516651388615886
15.6000000000000	-0.516588425399481
15.6100000000000	-0.516529556991313
15.6200000000000	-0.516474760633971
15.6300000000000	-0.516424012796318
15.6400000000000	-0.516377289186121
15.6500000000000	-0.516334564762750
15.6600000000000	-0.516295813749946
15.6700000000000	-0.516261009648644
15.6800000000000	-0.516230125249859
15.6900000000000	-0.516203132647627
15.7000000000000	-0.516180003251992
15.7100000000000	-0.516160707802050
15.7200000000000	-0.516145216379020
15.7300000000000	-0.516133498419377
15.7400000000000	-0.516125522728003
15.7500000000000	-0.516121257491379
15.7600000000000	-0.516120670290812
15.7700000000000	-0.516123728115673
15.7800000000000	-0.516130397376679
15.7900000000000	-0.516140643919172
15.8000000000000	-0.516154433036434
15.8100000000000	-0.516171729482999
15.8200000000000	-0.516192497487987
15.8300000000000	-0.516216700768433
15.8400000000000	-0.516244302542630
15.8500000000000	-0.516275265543462
15.8600000000000	-0.516309552031739
15.8700000000000	-0.516347123809523
15.8800000000000	-0.516387942233448
15.8900000000000	-0.516431968228019
15.9000000000000	-0.516479162298904
15.9100000000000	-0.516529484546203
15.9200000000000	-0.516582894677690
15.9300000000000	-0.516639352022043
15.9400000000000	-0.516698815542028
15.9500000000000	-0.516761243847670
15.9600000000000	-0.516826595209378
15.9700000000000	-0.516894827571036
15.9800000000000	-0.516965898563058
15.9900000000000	-0.517039765515398
16	-0.517116385470515
16.0100000000000	-0.517195715196289
16.0200000000000	-0.517277711198892
16.0300000000000	-0.517362329735598
16.0400000000000	-0.517449526827544
16.0500000000000	-0.517539258272426
16.0600000000000	-0.517631479657146
16.0700000000000	-0.517726146370383
16.0800000000000	-0.517823213615100
16.0900000000000	-0.517922636420996
16.1000000000000	-0.518024369656868
16.1100000000000	-0.518128368042916
16.1200000000000	-0.518234586162965
16.1300000000000	-0.518342978476613
16.1400000000000	-0.518453499331294
16.1500000000000	-0.518566102974267
16.1600000000000	-0.518680743564515
16.1700000000000	-0.518797375184560
16.1800000000000	-0.518915951852191
16.1900000000000	-0.519036427532100
16.2000000000000	-0.519158756147427
16.2100000000000	-0.519282891591212
16.2200000000000	-0.519408787737745
16.2300000000000	-0.519536398453827
16.2400000000000	-0.519665677609928
16.2500000000000	-0.519796579091239
16.2600000000000	-0.519929056808627
16.2700000000000	-0.520063064709479
16.2800000000000	-0.520198556788449
16.2900000000000	-0.520335487098086
16.3000000000000	-0.520473809759361
16.3100000000000	-0.520613478972072
16.3200000000000	-0.520754449025151
16.3300000000000	-0.520896674306845
16.3400000000000	-0.521040109314784
16.3500000000000	-0.521184708665937
16.3600000000000	-0.521330427106439
16.3700000000000	-0.521477219521314
16.3800000000000	-0.521625040944058
16.3900000000000	-0.521773846566119
16.4000000000000	-0.521923591746237
16.4100000000000	-0.522074232019673
16.4200000000000	-0.522225723107304
16.4300000000000	-0.522378020924591
16.4400000000000	-0.522531081590429
16.4500000000000	-0.522684861435856
16.4600000000000	-0.522839317012637
16.4700000000000	-0.522994405101726
16.4800000000000	-0.523150082721584
16.4900000000000	-0.523306307136368
16.5000000000000	-0.523463035863995
16.5100000000000	-0.523620226684064
16.5200000000000	-0.523777837645643
16.5300000000000	-0.523935827074934
16.5400000000000	-0.524094153582782
16.5500000000000	-0.524252776072066
16.5600000000000	-0.524411653744939
16.5700000000000	-0.524570746109945
16.5800000000000	-0.524730012988988
16.5900000000000	-0.524889414524162
16.6000000000000	-0.525048911184451
16.6100000000000	-0.525208463772283
16.6200000000000	-0.525368033429947
16.6300000000000	-0.525527581645871
16.6400000000000	-0.525687070260758
16.6500000000000	-0.525846461473586
16.6600000000000	-0.526005717847464
16.6700000000000	-0.526164802315350
16.6800000000000	-0.526323678185625
16.6900000000000	-0.526482309147532
16.7000000000000	-0.526640659276472
16.7100000000000	-0.526798693039155
16.7200000000000	-0.526956375298619
16.7300000000000	-0.527113671319103
16.7400000000000	-0.527270546770777
16.7500000000000	-0.527426967734343
16.7600000000000	-0.527582900705478
16.7700000000000	-0.527738312599157
16.7800000000000	-0.527893170753821
16.7900000000000	-0.528047442935415
16.8000000000000	-0.528201097341280
16.8100000000000	-0.528354102603912
16.8200000000000	-0.528506427794576
16.8300000000000	-0.528658042426793
16.8400000000000	-0.528808916459676
16.8500000000000	-0.528959020301135
16.8600000000000	-0.529108324810950
16.8700000000000	-0.529256801303697
16.8800000000000	-0.529404421551548
16.8900000000000	-0.529551157786934
16.9000000000000	-0.529696982705065
16.9100000000000	-0.529841869466326
16.9200000000000	-0.529985791698538
16.9300000000000	-0.530128723499081
16.9400000000000	-0.530270639436886
16.9500000000000	-0.530411514554305
16.9600000000000	-0.530551324368837
16.9700000000000	-0.530690044874733
16.9800000000000	-0.530827652544470
16.9900000000000	-0.530964124330094
17	-0.531099437664439
17.0100000000000	-0.531233570462218
17.0200000000000	-0.531366501120988
17.0300000000000	-0.531498208521994
17.0400000000000	-0.531628672030880
17.0500000000000	-0.531757871498288
17.0600000000000	-0.531885787260328
17.0700000000000	-0.532012400138929
17.0800000000000	-0.532137691442070
17.0900000000000	-0.532261642963895
17.1000000000000	-0.532384236984703
17.1100000000000	-0.532505456270829
17.1200000000000	-0.532625284074403
17.1300000000000	-0.532743704133000
17.1400000000000	-0.532860700669174
17.1500000000000	-0.532976258389873
17.1600000000000	-0.533090362485759
17.1700000000000	-0.533202998630400
17.1800000000000	-0.533314152979362
17.1900000000000	-0.533423812169200
17.2000000000000	-0.533531963316325
17.2100000000000	-0.533638594015781
17.2200000000000	-0.533743692339913
17.2300000000000	-0.533847246836929
17.2400000000000	-0.533949246529370
17.2500000000000	-0.534049680912466
17.2600000000000	-0.534148539952402
17.2700000000000	-0.534245814084492
17.2800000000000	-0.534341494211240
17.2900000000000	-0.534435571700322
17.3000000000000	-0.534528038382467
17.3100000000000	-0.534618886549247
17.3200000000000	-0.534708108950774
17.3300000000000	-0.534795698793312
17.3400000000000	-0.534881649736801
17.3500000000000	-0.534965955892287
17.3600000000000	-0.535048611819272
17.3700000000000	-0.535129612522983
17.3800000000000	-0.535208953451555
17.3900000000000	-0.535286630493127
17.4000000000000	-0.535362639972875
17.4100000000000	-0.535436978649944
17.4200000000000	-0.535509643714327
17.4300000000000	-0.535580632783646
17.4400000000000	-0.535649943899882
17.4500000000000	-0.535717575526010
17.4600000000000	-0.535783526542581
17.4700000000000	-0.535847796244223
17.4800000000000	-0.535910384336081
17.4900000000000	-0.535971290930188
17.5000000000000	-0.536030516541767
17.5100000000000	-0.536088062085478
17.5200000000000	-0.536143928871593
17.5300000000000	-0.536198118602119
17.5400000000000	-0.536250633366856
17.5500000000000	-0.536301475639400
17.5600000000000	-0.536350648273087
17.5700000000000	-0.536398154496888
17.5800000000000	-0.536443997911246
17.5900000000000	-0.536488182483861
17.6000000000000	-0.536530712545424
17.6100000000000	-0.536571592785309
17.6200000000000	-0.536610828247210
17.6300000000000	-0.536648424324735
17.6400000000000	-0.536684386756957
17.6500000000000	-0.536718721623918
17.6600000000000	-0.536751435342098
17.6700000000000	-0.536782534659833
17.6800000000000	-0.536812026652713
17.6900000000000	-0.536839918718921
17.7000000000000	-0.536866218574549
17.7100000000000	-0.536890934248885
17.7200000000000	-0.536914074079651
17.7300000000000	-0.536935646708222
17.7400000000000	-0.536955661074813
17.7500000000000	-0.536974126413635
17.7600000000000	-0.536991052248027
17.7700000000000	-0.537006448385558
17.7800000000000	-0.537020324913110
17.7900000000000	-0.537032692191932
17.8000000000000	-0.537043560852683
17.8100000000000	-0.537052941790443
17.8200000000000	-0.537060846159710
17.8300000000000	-0.537067285369385
17.8400000000000	-0.537072271077731
17.8500000000000	-0.537075815187330
17.8600000000000	-0.537077929840012
17.8700000000000	-0.537078627411784
17.8800000000000	-0.537077920507745
17.8900000000000	-0.537075821956987
17.9000000000000	-0.537072344807498
17.9100000000000	-0.537067502321049
17.9200000000000	-0.537061307968076
17.9300000000000	-0.537053775422569
17.9400000000000	-0.537044918556942
17.9500000000000	-0.537034751436919
17.9600000000000	-0.537023288316399
17.9700000000000	-0.537010543632346
17.9800000000000	-0.536996531999657
17.9900000000000	-0.536981268206054
18	-0.536964767206965
18.0100000000000	-0.536947044120424
18.0200000000000	-0.536928114221964
18.0300000000000	-0.536907992939532
18.0400000000000	-0.536886695848401
18.0500000000000	-0.536864238666101
18.0600000000000	-0.536840637247361
18.0700000000000	-0.536815907579055
18.0800000000000	-0.536790065775173
18.0900000000000	-0.536763128071799
18.1000000000000	-0.536735110822111
18.1100000000000	-0.536706030491390
18.1200000000000	-0.536675903652055
18.1300000000000	-0.536644746978713
18.1400000000000	-0.536612577243226
18.1500000000000	-0.536579411309811
18.1600000000000	-0.536545266130145
18.1700000000000	-0.536510158738506
18.1800000000000	-0.536474106246933
18.1900000000000	-0.536437125840412
18.2000000000000	-0.536399234772089
18.2100000000000	-0.536360450358505
18.2200000000000	-0.536320789974864
18.2300000000000	-0.536280271050326
18.2400000000000	-0.536238911063334
18.2500000000000	-0.536196727536965
18.2600000000000	-0.536153738034318
18.2700000000000	-0.536109960153932
18.2800000000000	-0.536065411525231
18.2900000000000	-0.536020109804013
18.3000000000000	-0.535974072667967
18.3100000000000	-0.535927317812225
18.3200000000000	-0.535879862944952
18.3300000000000	-0.535831725782972
18.3400000000000	-0.535782924047432
18.3500000000000	-0.535733475459501
18.3600000000000	-0.535683397736110
18.3700000000000	-0.535632708585733
18.3800000000000	-0.535581425704208
18.3900000000000	-0.535529566770592
18.4000000000000	-0.535477149443067
18.4100000000000	-0.535424191354882
18.4200000000000	-0.535370710110338
18.4300000000000	-0.535316723280820
18.4400000000000	-0.535262248400865
18.4500000000000	-0.535207302964284
18.4600000000000	-0.535151904420324
18.4700000000000	-0.535096070169867
18.4800000000000	-0.535039817561696
18.4900000000000	-0.534983163888783
18.5000000000000	-0.534926126384641
18.5100000000000	-0.534868722219716
18.5200000000000	-0.534810968497828
18.5300000000000	-0.534752882252660
18.5400000000000	-0.534694480444294
18.5500000000000	-0.534635779955801
18.5600000000000	-0.534576797589874
18.5700000000000	-0.534517550065515
18.5800000000000	-0.534458054014767
18.5900000000000	-0.534398325979505
18.6000000000000	-0.534338382408268
18.6100000000000	-0.534278239653150
18.6200000000000	-0.534217913966735
18.6300000000000	-0.534157421499088
18.6400000000000	-0.534096778294799
18.6500000000000	-0.534036000290075
18.6600000000000	-0.533975103309885
18.6700000000000	-0.533914103065163
18.6800000000000	-0.533853015150054
18.6900000000000	-0.533791855039222
18.7000000000000	-0.533730638085204
18.7100000000000	-0.533669379515823
18.7200000000000	-0.533608094431649
18.7300000000000	-0.533546797803519
18.7400000000000	-0.533485504470104
18.7500000000000	-0.533424229135540
18.7600000000000	-0.533362986367096
18.7700000000000	-0.533301790592915
18.7800000000000	-0.533240656099795
18.7900000000000	-0.533179597031030
18.8000000000000	-0.533118627384302
18.8100000000000	-0.533057761009634
18.8200000000000	-0.532997011607384
18.8300000000000	-0.532936392726305
18.8400000000000	-0.532875917761656
18.8500000000000	-0.532815599953362
18.8600000000000	-0.532755452384234
18.8700000000000	-0.532695487978239
18.8800000000000	-0.532635719498824
18.8900000000000	-0.532576159547298
18.9000000000000	-0.532516820561263
18.9100000000000	-0.532457714813096
18.9200000000000	-0.532398854408495
18.9300000000000	-0.532340251285063
18.9400000000000	-0.532281917210965
18.9500000000000	-0.532223863783613
18.9600000000000	-0.532166102428427
18.9700000000000	-0.532108644397636
18.9800000000000	-0.532051500769134
18.9900000000000	-0.531994682445384
19	-0.531938200152390
19.0100000000000	-0.531882064438696
19.0200000000000	-0.531826285674457
19.0300000000000	-0.531770874050555
19.0400000000000	-0.531715839577761
19.0500000000000	-0.531661192085955
19.0600000000000	-0.531606941223393
19.0700000000000	-0.531553096456023
19.0800000000000	-0.531499667066854
19.0900000000000	-0.531446662155375
19.1000000000000	-0.531394090637019
19.1100000000000	-0.531341961242680
19.1200000000000	-0.531290282518281
19.1300000000000	-0.531239062824379
19.1400000000000	-0.531188310335835
19.1500000000000	-0.531138033041514
19.1600000000000	-0.531088238744051
19.1700000000000	-0.531038935059643
19.1800000000000	-0.530990129417909
19.1900000000000	-0.530941829061777
19.2000000000000	-0.530894041047432
19.2100000000000	-0.530846772244299
19.2200000000000	-0.530800029335079
19.2300000000000	-0.530753818815820
19.2400000000000	-0.530708146996044
19.2500000000000	-0.530663019998906
19.2600000000000	-0.530618443761407
19.2700000000000	-0.530574424034642
19.2800000000000	-0.530530966384093
19.2900000000000	-0.530488076189963
19.3000000000000	-0.530445758647558
19.3100000000000	-0.530404018767697
19.3200000000000	-0.530362861377179
19.3300000000000	-0.530322291119271
19.3400000000000	-0.530282312454258
19.3500000000000	-0.530242929660010
19.3600000000000	-0.530204146832603
19.3700000000000	-0.530165967886973
19.3800000000000	-0.530128396557603
19.3900000000000	-0.530091436399261
19.4000000000000	-0.530055090787754
19.4100000000000	-0.530019362920739
19.4200000000000	-0.529984255818553
19.4300000000000	-0.529949772325091
19.4400000000000	-0.529915915108711
19.4500000000000	-0.529882686663171
19.4600000000000	-0.529850089308608
19.4700000000000	-0.529818125192544
19.4800000000000	-0.529786796290924
19.4900000000000	-0.529756104409189
19.5000000000000	-0.529726051183379
19.5100000000000	-0.529696638081265
19.5200000000000	-0.529667866403516
19.5300000000000	-0.529639737284887
19.5400000000000	-0.529612251695450
19.5500000000000	-0.529585410441835
19.5600000000000	-0.529559214168518
19.5700000000000	-0.529533663359124
19.5800000000000	-0.529508758337760
19.5900000000000	-0.529484499270374
19.6000000000000	-0.529460886166146
19.6100000000000	-0.529437918878893
19.6200000000000	-0.529415597108507
19.6300000000000	-0.529393920402414
19.6400000000000	-0.529372888157058
19.6500000000000	-0.529352499619406
19.6600000000000	-0.529332753888474
19.6700000000000	-0.529313649916884
19.6800000000000	-0.529295186512430
19.6900000000000	-0.529277362339666
19.7000000000000	-0.529260175921529
19.7100000000000	-0.529243625640962
19.7200000000000	-0.529227709742568
19.7300000000000	-0.529212426334275
19.7400000000000	-0.529197773389030
19.7500000000000	-0.529183748746495
19.7600000000000	-0.529170350114774
19.7700000000000	-0.529157575072146
19.7800000000000	-0.529145421068818
19.7900000000000	-0.529133885428692
19.8000000000000	-0.529122965351147
19.8100000000000	-0.529112657912839
19.8200000000000	-0.529102960069499
19.8300000000000	-0.529093868657768
19.8400000000000	-0.529085380397020
19.8500000000000	-0.529077491891215
19.8600000000000	-0.529070199630751
19.8700000000000	-0.529063499994333
19.8800000000000	-0.529057389250849
19.8900000000000	-0.529051863561260
19.9000000000000	-0.529046918980491
19.9100000000000	-0.529042551459339
19.9200000000000	-0.529038756846384
19.9300000000000	-0.529035530889905
19.9400000000000	-0.529032869239812
19.9500000000000	-0.529030767449572
19.9600000000000	-0.529029220978153
19.9700000000000	-0.529028225191963
19.9800000000000	-0.529027775366799
19.9900000000000	-0.529027866689801
20	-0.529028494261408
20.0100000000000	-0.529029653097314
20.0200000000000	-0.529031338130434
20.0300000000000	-0.529033544212866
20.0400000000000	-0.529036266117858
20.0500000000000	-0.529039498541772
20.0600000000000	-0.529043236106056
20.0700000000000	-0.529047473359212
20.0800000000000	-0.529052204778760
20.0900000000000	-0.529057424773210
20.1000000000000	-0.529063127684023
20.1100000000000	-0.529069307787580
20.1200000000000	-0.529075959297144
20.1300000000000	-0.529083076364816
20.1400000000000	-0.529090653083499
20.1500000000000	-0.529098683488843
20.1600000000000	-0.529107161561201
20.1700000000000	-0.529116081227574
20.1800000000000	-0.529125436363546
20.1900000000000	-0.529135220795228
20.2000000000000	-0.529145428301184
20.2100000000000	-0.529156052614352
20.2200000000000	-0.529167087423967
20.2300000000000	-0.529178526377468
20.2400000000000	-0.529190363082407
20.2500000000000	-0.529202591108337
20.2600000000000	-0.529215203988708
20.2700000000000	-0.529228195222743
20.2800000000000	-0.529241558277308
20.2900000000000	-0.529255286588780
20.3000000000000	-0.529269373564892
20.3100000000000	-0.529283812586580
20.3200000000000	-0.529298597009816
20.3300000000000	-0.529313720167430
20.3400000000000	-0.529329175370918
20.3500000000000	-0.529344955912245
20.3600000000000	-0.529361055065636
20.3700000000000	-0.529377466089347
20.3800000000000	-0.529394182227433
20.3900000000000	-0.529411196711499
20.4000000000000	-0.529428502762439
20.4100000000000	-0.529446093592162
20.4200000000000	-0.529463962405310
20.4300000000000	-0.529482102400946
20.4400000000000	-0.529500506774250
20.4500000000000	-0.529519168718183
20.4600000000000	-0.529538081425146
20.4700000000000	-0.529557238088620
20.4800000000000	-0.529576631904795
20.4900000000000	-0.529596256074178
20.5000000000000	-0.529616103803191
20.5100000000000	-0.529636168305750
20.5200000000000	-0.529656442804828
20.5300000000000	-0.529676920534002
20.5400000000000	-0.529697594738988
20.5500000000000	-0.529718458679147
20.5600000000000	-0.529739505628992
20.5700000000000	-0.529760728879663
20.5800000000000	-0.529782121740386
20.5900000000000	-0.529803677539928
20.6000000000000	-0.529825389628016
20.6100000000000	-0.529847251376753
20.6200000000000	-0.529869256182002
20.6300000000000	-0.529891397464768
20.6400000000000	-0.529913668672545
20.6500000000000	-0.529936063280660
20.6600000000000	-0.529958574793582
20.6700000000000	-0.529981196746229
20.6800000000000	-0.530003922705241
20.6900000000000	-0.530026746270247
20.7000000000000	-0.530049661075099
20.7100000000000	-0.530072660789101
20.7200000000000	-0.530095739118205
20.7300000000000	-0.530118889806196
20.7400000000000	-0.530142106635858
20.7500000000000	-0.530165383430112
20.7600000000000	-0.530188714053142
20.7700000000000	-0.530212092411498
20.7800000000000	-0.530235512455178
20.7900000000000	-0.530258968178689
20.8000000000000	-0.530282453622095
20.8100000000000	-0.530305962872032
20.8200000000000	-0.530329490062715
20.8300000000000	-0.530353029376917
20.8400000000000	-0.530376575046931
20.8500000000000	-0.530400121355506
20.8600000000000	-0.530423662636772
20.8700000000000	-0.530447193277137
20.8800000000000	-0.530470707716163
20.8900000000000	-0.530494200447427
20.9000000000000	-0.530517666019354
20.9100000000000	-0.530541099036035
20.9200000000000	-0.530564494158027
20.9300000000000	-0.530587846103116
20.9400000000000	-0.530611149647083
20.9500000000000	-0.530634399624431
20.9600000000000	-0.530657590929096
20.9700000000000	-0.530680718515145
20.9800000000000	-0.530703777397440
20.9900000000000	-0.530726762652291
21	-0.530749669418090
21.0100000000000	-0.530772492895912
21.0200000000000	-0.530795228350111
21.0300000000000	-0.530817871108882
21.0400000000000	-0.530840416564814
21.0500000000000	-0.530862860175412
21.0600000000000	-0.530885197463609
21.0700000000000	-0.530907424018247
21.0800000000000	-0.530929535494549
21.0900000000000	-0.530951527614560
21.1000000000000	-0.530973396167577
21.1100000000000	-0.530995137010551
21.1200000000000	-0.531016746068477
21.1300000000000	-0.531038219334759
21.1400000000000	-0.531059552871554
21.1500000000000	-0.531080742810103
21.1600000000000	-0.531101785351037
21.1700000000000	-0.531122676764661
21.1800000000000	-0.531143413391229
21.1900000000000	-0.531163991641189
21.2000000000000	-0.531184407995412
21.2100000000000	-0.531204659005409
21.2200000000000	-0.531224741293517
21.2300000000000	-0.531244651553077
21.2400000000000	-0.531264386548584
21.2500000000000	-0.531283943115830
21.2600000000000	-0.531303318162015
21.2700000000000	-0.531322508665853
21.2800000000000	-0.531341511677650
21.2900000000000	-0.531360324319367
21.3000000000000	-0.531378943784671
21.3100000000000	-0.531397367338957
21.3200000000000	-0.531415592319363
21.3300000000000	-0.531433616134762
21.3400000000000	-0.531451436265739
21.3500000000000	-0.531469050264549
21.3600000000000	-0.531486455755060
21.3700000000000	-0.531503650432679
21.3800000000000	-0.531520632064260
21.3900000000000	-0.531537398488001
21.4000000000000	-0.531553947613315
21.4100000000000	-0.531570277420693
21.4200000000000	-0.531586385961550
21.4300000000000	-0.531602271358052
21.4400000000000	-0.531617931802931
21.4500000000000	-0.531633365559284
21.4600000000000	-0.531648570960353
21.4700000000000	-0.531663546409299
21.4800000000000	-0.531678290378949
21.4900000000000	-0.531692801411543
21.5000000000000	-0.531707078118450
21.5100000000000	-0.531721119179885
21.5200000000000	-0.531734923344603
21.5300000000000	-0.531748489429585
21.5400000000000	-0.531761816319702
21.5500000000000	-0.531774902967378
21.5600000000000	-0.531787748392225
21.5700000000000	-0.531800351680681
21.5800000000000	-0.531812711985623
21.5900000000000	-0.531824828525971
21.6000000000000	-0.531836700586282
21.6100000000000	-0.531848327516332
21.6200000000000	-0.531859708730682
21.6300000000000	-0.531870843708233
21.6400000000000	-0.531881731991777
21.6500000000000	-0.531892373187528
21.6600000000000	-0.531902766964644
21.6700000000000	-0.531912913054737
21.6800000000000	-0.531922811251383
21.6900000000000	-0.531932461409604
21.7000000000000	-0.531941863445355
21.7100000000000	-0.531951017334992
21.7200000000000	-0.531959923114734
21.7300000000000	-0.531968580880113
21.7400000000000	-0.531976990785423
21.7500000000000	-0.531985153043141
21.7600000000000	-0.531993067923367
21.7700000000000	-0.532000735753225
21.7800000000000	-0.532008156916282
21.7900000000000	-0.532015331851939
21.8000000000000	-0.532022261054826
21.8100000000000	-0.532028945074185
21.8200000000000	-0.532035384513244
21.8300000000000	-0.532041580028589
21.8400000000000	-0.532047532329519
21.8500000000000	-0.532053242177408
21.8600000000000	-0.532058710385047
21.8700000000000	-0.532063937815987
21.8800000000000	-0.532068925383874
21.8900000000000	-0.532073674051778
21.9000000000000	-0.532078184831516
21.9100000000000	-0.532082458782967
21.9200000000000	-0.532086497013390
21.9300000000000	-0.532090300676723
21.9400000000000	-0.532093870972890
21.9500000000000	-0.532097209147100
21.9600000000000	-0.532100316489133
21.9700000000000	-0.532103194332631
21.9800000000000	-0.532105844054386
21.9900000000000	-0.532108267073613
22	-0.532110464851233
22.0100000000000	-0.532112438889142
22.0200000000000	-0.532114190729483
22.0300000000000	-0.532115721953910
22.0400000000000	-0.532117034182853
22.0500000000000	-0.532118129074779
22.0600000000000	-0.532119008325450
22.0700000000000	-0.532119673667183
22.0800000000000	-0.532120126868097
22.0900000000000	-0.532120369731370
22.1000000000000	-0.532120404094490
22.1100000000000	-0.532120231828500
22.1200000000000	-0.532119854837251
22.1300000000000	-0.532119275056645
22.1400000000000	-0.532118494453881
22.1500000000000	-0.532117515026703
22.1600000000000	-0.532116338802639
22.1700000000000	-0.532114967838253
22.1800000000000	-0.532113404218380
22.1900000000000	-0.532111650055377
22.2000000000000	-0.532109707488364
22.2100000000000	-0.532107578682469
22.2200000000000	-0.532105265828072
22.2300000000000	-0.532102771140055
22.2400000000000	-0.532100096857044
22.2500000000000	-0.532097245240657
22.2600000000000	-0.532094218574758
22.2700000000000	-0.532091019164704
22.2800000000000	-0.532087649336595
22.2900000000000	-0.532084111436532
22.3000000000000	-0.532080407829872
22.3100000000000	-0.532076540900482
22.3200000000000	-0.532072513050006
22.3300000000000	-0.532068326697120
22.3400000000000	-0.532063984276802
22.3500000000000	-0.532059488239598
22.3600000000000	-0.532054841050892
22.3700000000000	-0.532050045190183
22.3800000000000	-0.532045103150358
22.3900000000000	-0.532040017436972
22.4000000000000	-0.532034790567535
22.4100000000000	-0.532029425070795
22.4200000000000	-0.532023923486034
22.4300000000000	-0.532018288362356
22.4400000000000	-0.532012522257990
22.4500000000000	-0.532006627739593
22.4600000000000	-0.532000607381556
22.4700000000000	-0.531994463765315
22.4800000000000	-0.531988199478668
22.4900000000000	-0.531981817115092
22.5000000000000	-0.531975319273076
22.5100000000000	-0.531968708555445
22.5200000000000	-0.531961987568695
22.5300000000000	-0.531955158922339
22.5400000000000	-0.531948225228243
22.5500000000000	-0.531941189099989
22.5600000000000	-0.531934053152220
22.5700000000000	-0.531926820000011
22.5800000000000	-0.531919492258228
22.5900000000000	-0.531912072540910
22.6000000000000	-0.531904563460642
22.6100000000000	-0.531896967627941
22.6200000000000	-0.531889287650649
22.6300000000000	-0.531881526133329
22.6400000000000	-0.531873685676668
22.6500000000000	-0.531865768876889
22.6600000000000	-0.531857778325165
22.6700000000000	-0.531849716607041
22.6800000000000	-0.531841586301866
22.6900000000000	-0.531833389982226
22.7000000000000	-0.531825130213390
22.7100000000000	-0.531816809552756
22.7200000000000	-0.531808430549306
22.7300000000000	-0.531799995743076
22.7400000000000	-0.531791507664616
22.7500000000000	-0.531782968834478
22.7600000000000	-0.531774381762693
22.7700000000000	-0.531765748948263
22.7800000000000	-0.531757072878663
22.7900000000000	-0.531748356029344
22.8000000000000	-0.531739600863248
22.8100000000000	-0.531730809830327
22.8200000000000	-0.531721985367074
22.8300000000000	-0.531713129896055
22.8400000000000	-0.531704245825455
22.8500000000000	-0.531695335548629
22.8600000000000	-0.531686401443657
22.8700000000000	-0.531677445872912
22.8800000000000	-0.531668471182637
22.8900000000000	-0.531659479702520
22.9000000000000	-0.531650473745286
22.9100000000000	-0.531641455606298
22.9200000000000	-0.531632427563156
22.9300000000000	-0.531623391875312
22.9400000000000	-0.531614350783689
22.9500000000000	-0.531605306510313
22.9600000000000	-0.531596261257945
22.9700000000000	-0.531587217209726
22.9800000000000	-0.531578176528833
22.9900000000000	-0.531569141358134
23	-0.531560113819857
23.0100000000000	-0.531551096015267
23.0200000000000	-0.531542090024352
23.0300000000000	-0.531533097905509
23.0400000000000	-0.531524121695250
23.0500000000000	-0.531515163407903
23.0600000000000	-0.531506225035337
23.0700000000000	-0.531497308546676
23.0800000000000	-0.531488415888037
23.0900000000000	-0.531479548982266
23.1000000000000	-0.531470709728687
23.1100000000000	-0.531461900002860
23.1200000000000	-0.531453121656338
23.1300000000000	-0.531444376516446
23.1400000000000	-0.531435666386052
23.1500000000000	-0.531426993043363
23.1600000000000	-0.531418358241712
23.1700000000000	-0.531409763709364
23.1800000000000	-0.531401211149328
23.1900000000000	-0.531392702239170
23.2000000000000	-0.531384238630848
23.2100000000000	-0.531375821950536
23.2200000000000	-0.531367453798472
23.2300000000000	-0.531359135748805
23.2400000000000	-0.531350869349450
23.2500000000000	-0.531342656121957
23.2600000000000	-0.531334497561378
23.2700000000000	-0.531326395136149
23.2800000000000	-0.531318350287976
23.2900000000000	-0.531310364431729
23.3000000000000	-0.531302438955347
23.3100000000000	-0.531294575219744
23.3200000000000	-0.531286774558723
23.3300000000000	-0.531279038278907
23.3400000000000	-0.531271367659663
23.3500000000000	-0.531263763953045
23.3600000000000	-0.531256228383735
23.3700000000000	-0.531248762148998
23.3800000000000	-0.531241366418642
23.3900000000000	-0.531234042334980
23.4000000000000	-0.531226791012809
23.4100000000000	-0.531219613539387
23.4200000000000	-0.531212510974419
23.4300000000000	-0.531205484350053
23.4400000000000	-0.531198534670877
23.4500000000000	-0.531191662913931
23.4600000000000	-0.531184870028714
23.4700000000000	-0.531178156937210
23.4800000000000	-0.531171524533911
23.4900000000000	-0.531164973685850
23.5000000000000	-0.531158505232641
23.5100000000000	-0.531152119986523
23.5200000000000	-0.531145818732414
23.5300000000000	-0.531139602227966
23.5400000000000	-0.531133471203631
23.5500000000000	-0.531127426362726
23.5600000000000	-0.531121468381515
23.5700000000000	-0.531115597909287
23.5800000000000	-0.531109815568440
23.5900000000000	-0.531104121954579
23.6000000000000	-0.531098517636612
23.6100000000000	-0.531093003156854
23.6200000000000	-0.531087579031138
23.6300000000000	-0.531082245748923
23.6400000000000	-0.531077003773425
23.6500000000000	-0.531071853541733
23.6600000000000	-0.531066795464942
23.6700000000000	-0.531061829928294
23.6800000000000	-0.531056957291307
23.6900000000000	-0.531052177887933
23.7000000000000	-0.531047492026698
23.7100000000000	-0.531042899990863
23.7200000000000	-0.531038402038583
23.7300000000000	-0.531033998403068
23.7400000000000	-0.531029689292756
23.7500000000000	-0.531025474891480
23.7600000000000	-0.531021355358655
23.7700000000000	-0.531017330829451
23.7800000000000	-0.531013401414984
23.7900000000000	-0.531009567202505
23.8000000000000	-0.531005828255590
23.8100000000000	-0.531002184614346
23.8200000000000	-0.530998636295607
23.8300000000000	-0.530995183293142
23.8400000000000	-0.530991825577864
23.8500000000000	-0.530988563098040
23.8600000000000	-0.530985395779514
23.8700000000000	-0.530982323525922
23.8800000000000	-0.530979346218918
23.8900000000000	-0.530976463718396
23.9000000000000	-0.530973675862725
23.9100000000000	-0.530970982468980
23.9200000000000	-0.530968383333179
23.9300000000000	-0.530965878230518
23.9400000000000	-0.530963466915616
23.9500000000000	-0.530961149122761
23.9600000000000	-0.530958924566152
23.9700000000000	-0.530956792940154
23.9800000000000	-0.530954753919547
23.9900000000000	-0.530952807159781
24	-0.530950952297236
24.0100000000000	-0.530949188949474
24.0200000000000	-0.530947516715513
24.0300000000000	-0.530945935176076
24.0400000000000	-0.530944443893869
24.0500000000000	-0.530943042413840
24.0600000000000	-0.530941730263453
24.0700000000000	-0.530940506952957
24.0800000000000	-0.530939371975663
24.0900000000000	-0.530938324808211
24.1000000000000	-0.530937364910852
24.1100000000000	-0.530936491727726
24.1200000000000	-0.530935704687136
24.1300000000000	-0.530935003201829
24.1400000000000	-0.530934386669285
24.1500000000000	-0.530933854471988
24.1600000000000	-0.530933405977718
24.1700000000000	-0.530933040539834
24.1800000000000	-0.530932757497555
24.1900000000000	-0.530932556176252
24.2000000000000	-0.530932435887730
24.2100000000000	-0.530932395930522
24.2200000000000	-0.530932435590170
24.2300000000000	-0.530932554139517
24.2400000000000	-0.530932750838999
24.2500000000000	-0.530933024936931
24.2600000000000	-0.530933375669798
24.2700000000000	-0.530933802262545
24.2800000000000	-0.530934303928866
24.2900000000000	-0.530934879871501
24.3000000000000	-0.530935529282516
24.3100000000000	-0.530936251343602
24.3200000000000	-0.530937045226360
24.3300000000000	-0.530937910092595
24.3400000000000	-0.530938845094601
24.3500000000000	-0.530939849375457
24.3600000000000	-0.530940922069309
24.3700000000000	-0.530942062301664
24.3800000000000	-0.530943269189676
24.3900000000000	-0.530944541842434
24.4000000000000	-0.530945879361247
24.4100000000000	-0.530947280839932
24.4200000000000	-0.530948745365102
24.4300000000000	-0.530950272016443
24.4400000000000	-0.530951859867005
24.4500000000000	-0.530953507983479
24.4600000000000	-0.530955215426487
24.4700000000000	-0.530956981250851
24.4800000000000	-0.530958804505881
24.4900000000000	-0.530960684235653
24.5000000000000	-0.530962619479279
24.5100000000000	-0.530964609271189
24.5200000000000	-0.530966652641406
24.5300000000000	-0.530968748615816
24.5400000000000	-0.530970896216436
24.5500000000000	-0.530973094461693
24.5600000000000	-0.530975342366684
24.5700000000000	-0.530977638943447
24.5800000000000	-0.530979983201227
24.5900000000000	-0.530982374146734
24.6000000000000	-0.530984810784411
24.6100000000000	-0.530987292116690
24.6200000000000	-0.530989817144248
24.6300000000000	-0.530992384866272
24.6400000000000	-0.530994994280699
24.6500000000000	-0.530997644384482
24.6600000000000	-0.531000334173831
24.6700000000000	-0.531003062644466
24.6800000000000	-0.531005828791857
24.6900000000000	-0.531008631611475
24.7000000000000	-0.531011470099030
24.7100000000000	-0.531014343250708
24.7200000000000	-0.531017250063411
24.7300000000000	-0.531020189534990
24.7400000000000	-0.531023160664481
24.7500000000000	-0.531026162452329
24.7600000000000	-0.531029193900622
24.7700000000000	-0.531032254013308
24.7800000000000	-0.531035341796427
24.7900000000000	-0.531038456258325
24.8000000000000	-0.531041596409872
24.8100000000000	-0.531044761264679
24.8200000000000	-0.531047949839311
24.8300000000000	-0.531051161153492
24.8400000000000	-0.531054394230318
24.8500000000000	-0.531057648096459
24.8600000000000	-0.531060921782359
24.8700000000000	-0.531064214322438
24.8800000000000	-0.531067524755286
24.8900000000000	-0.531070852123859
24.9000000000000	-0.531074195475668
24.9100000000000	-0.531077553862965
24.9200000000000	-0.531080926342933
24.9300000000000	-0.531084311977863
24.9400000000000	-0.531087709835338
24.9500000000000	-0.531091118988406
24.9600000000000	-0.531094538515755
24.9700000000000	-0.531097967501882
24.9800000000000	-0.531101405037265
24.9900000000000	-0.531104850218522
25	-0.531108302148578

==> figures/data/f_MPE/data2.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	0
1.01000000000000	-0.00169911443599277
1.02000000000000	-0.00339785747060407
1.03000000000000	-0.00509621762243531
1.04000000000000	-0.00679418343822706
1.05000000000000	-0.00849174349287979
1.06000000000000	-0.0101888863894744
1.07000000000000	-0.0118856007592926
1.08000000000000	-0.0135818752618366
1.09000000000000	-0.0152776985848494
1.10000000000000	-0.0169730594443338
1.11000000000000	-0.0186679465845721
1.12000000000000	-0.0203623487781449
1.13000000000000	-0.0220562548259499
1.14000000000000	-0.0237496535572205
1.15000000000000	-0.0254425338295441
1.16000000000000	-0.0271348845288800
1.17000000000000	-0.0288266945695775
1.18000000000000	-0.0305179528943931
1.19000000000000	-0.0322086484745082
1.20000000000000	-0.0338987703095458
1.21000000000000	-0.0355883074275875
1.22000000000000	-0.0372772488851901
1.23000000000000	-0.0389655837674019
1.24000000000000	-0.0406533011877787
1.25000000000000	-0.0423403902884000
1.26000000000000	-0.0440268402398841
1.27000000000000	-0.0457126402414039
1.28000000000000	-0.0473977795207017
1.29000000000000	-0.0490822473341046
1.30000000000000	-0.0507660329665385
1.31000000000000	-0.0524491257315428
1.32000000000000	-0.0541315149712849
1.33000000000000	-0.0558131900565735
1.34000000000000	-0.0574941403868728
1.35000000000000	-0.0591743553903157
1.36000000000000	-0.0608538245237172
1.37000000000000	-0.0625325372725872
1.38000000000000	-0.0642104831511433
1.39000000000000	-0.0658876517023234
1.40000000000000	-0.0675640324977980
1.41000000000000	-0.0692396151379819
1.42000000000000	-0.0709143892520466
1.43000000000000	-0.0725883444979312
1.44000000000000	-0.0742614705623543
1.45000000000000	-0.0759337571608247
1.46000000000000	-0.0776051940376526
1.47000000000000	-0.0792757709659600
1.48000000000000	-0.0809454777476911
1.49000000000000	-0.0826143042136227
1.50000000000000	-0.0842822402233740
1.51000000000000	-0.0859492756654162
1.52000000000000	-0.0876154004570822
1.53000000000000	-0.0892806045445757
1.54000000000000	-0.0909448779029802
1.55000000000000	-0.0926082105362680
1.56000000000000	-0.0942705924773084
1.57000000000000	-0.0959320137878767
1.58000000000000	-0.0975924645586613
1.59000000000000	-0.0992519349092726
1.60000000000000	-0.100910414988250
1.61000000000000	-0.102567894973069
1.62000000000000	-0.104224365070151
1.63000000000000	-0.105879815514865
1.64000000000000	-0.107534236571540
1.65000000000000	-0.109187618533469
1.66000000000000	-0.110839951722913
1.67000000000000	-0.112491226491113
1.68000000000000	-0.114141433218290
1.69000000000000	-0.115790562313653
1.70000000000000	-0.117438604215405
1.71000000000000	-0.119085549390747
1.72000000000000	-0.120731388335885
1.73000000000000	-0.122376111576032
1.74000000000000	-0.124019709665413
1.75000000000000	-0.125662173187272
1.76000000000000	-0.127303492753873
1.77000000000000	-0.128943659006505
1.78000000000000	-0.130582662615487
1.79000000000000	-0.132220494280167
1.80000000000000	-0.133857144728933
1.81000000000000	-0.135492604719207
1.82000000000000	-0.137126865037455
1.83000000000000	-0.138759916499185
1.84000000000000	-0.140391749948952
1.85000000000000	-0.142022356260358
1.86000000000000	-0.143651726336056
1.87000000000000	-0.145279851107750
1.88000000000000	-0.146906721536200
1.89000000000000	-0.148532328611216
1.90000000000000	-0.150156663351666
1.91000000000000	-0.151779716805476
1.92000000000000	-0.153401480049625
1.93000000000000	-0.155021944190154
1.94000000000000	-0.156641100362158
1.95000000000000	-0.158258939729792
1.96000000000000	-0.159875453486267
1.97000000000000	-0.161490632853852
1.98000000000000	-0.163104469083872
1.99000000000000	-0.164716953456707
2	-0.166328077281794
2.01000000000000	-0.167937831897620
2.02000000000000	-0.169546208671726
2.03000000000000	-0.171153199000702
2.04000000000000	-0.172758794310187
2.05000000000000	-0.174362986054865
2.06000000000000	-0.175965765718466
2.07000000000000	-0.177567124813759
2.08000000000000	-0.179167054882554
2.09000000000000	-0.180765547495695
2.10000000000000	-0.182362594253060
2.11000000000000	-0.183958186783555
2.12000000000000	-0.185552316745112
2.13000000000000	-0.187144975824687
2.14000000000000	-0.188736155738252
2.15000000000000	-0.190325848230795
2.16000000000000	-0.191914045076311
2.17000000000000	-0.193500738077804
2.18000000000000	-0.195085919067276
2.19000000000000	-0.196669579905724
2.20000000000000	-0.198251712483139
2.21000000000000	-0.199832308718493
2.22000000000000	-0.201411360559740
2.23000000000000	-0.202988859983808
2.24000000000000	-0.204564798996592
2.25000000000000	-0.206139169632949
2.26000000000000	-0.207711963956694
2.27000000000000	-0.209283174060587
2.28000000000000	-0.210852792066334
2.29000000000000	-0.212420810124574
2.30000000000000	-0.213987220414876
2.31000000000000	-0.215552015145731
2.32000000000000	-0.217115186554541
2.33000000000000	-0.218676726907616
2.34000000000000	-0.220236628500163
2.35000000000000	-0.221794883656281
2.36000000000000	-0.223351484728949
2.37000000000000	-0.224906424100020
2.38000000000000	-0.226459694180212
2.39000000000000	-0.228011287409099
2.40000000000000	-0.229561196255102
2.41000000000000	-0.231109413215480
2.42000000000000	-0.232655930816320
2.43000000000000	-0.234200741612528
2.44000000000000	-0.235743838187819
2.45000000000000	-0.237285213154708
2.46000000000000	-0.238824859154499
2.47000000000000	-0.240362768857273
2.48000000000000	-0.241898934961880
2.49000000000000	-0.243433350195930
2.50000000000000	-0.244966007315776
2.51000000000000	-0.246496899106509
2.52000000000000	-0.248026018381944
2.53000000000000	-0.249553357984607
2.54000000000000	-0.251078910785729
2.55000000000000	-0.252602669685228
2.56000000000000	-0.254124627611699
2.57000000000000	-0.255644777522405
2.58000000000000	-0.257163112403261
2.59000000000000	-0.258679625268820
2.60000000000000	-0.260194309162268
2.61000000000000	-0.261707157155403
2.62000000000000	-0.263218162348624
2.63000000000000	-0.264727317870921
2.64000000000000	-0.266234616879859
2.65000000000000	-0.267740052561563
2.66000000000000	-0.269243618130709
2.67000000000000	-0.270745306830505
2.68000000000000	-0.272245111932679
2.69000000000000	-0.273743026737466
2.70000000000000	-0.275239044573590
2.71000000000000	-0.276733158798255
2.72000000000000	-0.278225362797124
2.73000000000000	-0.279715649984308
2.74000000000000	-0.281204013802348
2.75000000000000	-0.282690447722205
2.76000000000000	-0.284174945243237
2.77000000000000	-0.285657499893189
2.78000000000000	-0.287138105228175
2.79000000000000	-0.288616754832663
2.80000000000000	-0.290093442319457
2.81000000000000	-0.291568161329683
2.82000000000000	-0.293040905532769
2.83000000000000	-0.294511668626434
2.84000000000000	-0.295980444336665
2.85000000000000	-0.297447226417703
2.86000000000000	-0.298912008652027
2.87000000000000	-0.300374784850334
2.88000000000000	-0.301835548851523
2.89000000000000	-0.303294294522675
2.90000000000000	-0.304751015759041
2.91000000000000	-0.306205706484017
2.92000000000000	-0.307658360649130
2.93000000000000	-0.309108972234018
2.94000000000000	-0.310557535246412
2.95000000000000	-0.312004043722117
2.96000000000000	-0.313448491724996
2.97000000000000	-0.314890873346946
2.98000000000000	-0.316331182707881
2.99000000000000	-0.317769413955715
3	-0.319205561266340
3.01000000000000	-0.320639618843604
3.02000000000000	-0.322071580919300
3.03000000000000	-0.323501441753134
3.04000000000000	-0.324929195632715
3.05000000000000	-0.326354836873530
3.06000000000000	-0.327778359818924
3.07000000000000	-0.329199758840079
3.08000000000000	-0.330619028335995
3.09000000000000	-0.332036162733468
3.10000000000000	-0.333451156487069
3.11000000000000	-0.334864004079124
3.12000000000000	-0.336274700019689
3.13000000000000	-0.337683238846533
3.14000000000000	-0.339089615125113
3.15000000000000	-0.340493823448556
3.16000000000000	-0.341895858437631
3.17000000000000	-0.343295714740733
3.18000000000000	-0.344693387033858
3.19000000000000	-0.346088870020580
3.20000000000000	-0.347482158432028
3.21000000000000	-0.348873247026866
3.22000000000000	-0.350262130591270
3.23000000000000	-0.351648803938901
3.24000000000000	-0.353033261910884
3.25000000000000	-0.354415499375787
3.26000000000000	-0.355795511229595
3.27000000000000	-0.357173292395687
3.28000000000000	-0.358548837824811
3.29000000000000	-0.359922142495063
3.30000000000000	-0.361293201411859
3.31000000000000	-0.362662009607917
3.32000000000000	-0.364028562143224
3.33000000000000	-0.365392854105020
3.34000000000000	-0.366754880607766
3.35000000000000	-0.368114636793127
3.36000000000000	-0.369472117829940
3.37000000000000	-0.370827318914193
3.38000000000000	-0.372180235268998
3.39000000000000	-0.373530862144567
3.40000000000000	-0.374879194818186
3.41000000000000	-0.376225228594188
3.42000000000000	-0.377568958803929
3.43000000000000	-0.378910380805763
3.44000000000000	-0.380249489985014
3.45000000000000	-0.381586281753949
3.46000000000000	-0.382920751551754
3.47000000000000	-0.384252894844506
3.48000000000000	-0.385582707125150
3.49000000000000	-0.386910183913465
3.50000000000000	-0.388235320756045
3.51000000000000	-0.389558113226266
3.52000000000000	-0.390878556924264
3.53000000000000	-0.392196647476902
3.54000000000000	-0.393512380537750
3.55000000000000	-0.394825751787049
3.56000000000000	-0.396136756931690
3.57000000000000	-0.397445391705182
3.58000000000000	-0.398751651867629
3.59000000000000	-0.400055533205696
3.60000000000000	-0.401357031532585
3.61000000000000	-0.402656142688005
3.62000000000000	-0.403952862538143
3.63000000000000	-0.405247186975638
3.64000000000000	-0.406539111919550
3.65000000000000	-0.407828633315331
3.66000000000000	-0.409115747134800
3.67000000000000	-0.410400449376106
3.68000000000000	-0.411682736063708
3.69000000000000	-0.412962603248338
3.70000000000000	-0.414240047006977
3.71000000000000	-0.415515063442823
3.72000000000000	-0.416787648685261
3.73000000000000	-0.418057798889834
3.74000000000000	-0.419325510238213
3.75000000000000	-0.420590778938165
3.76000000000000	-0.421853601223527
3.77000000000000	-0.423113973354172
3.78000000000000	-0.424371891615980
3.79000000000000	-0.425627352320807
3.80000000000000	-0.426880351806454
3.81000000000000	-0.428130886436639
3.82000000000000	-0.429378952600960
3.83000000000000	-0.430624546714871
3.84000000000000	-0.431867665219646
3.85000000000000	-0.433108304582350
3.86000000000000	-0.434346461295807
3.87000000000000	-0.435582131878568
3.88000000000000	-0.436815312874879
3.89000000000000	-0.438046000854652
3.90000000000000	-0.439274192413429
3.91000000000000	-0.440499884172355
3.92000000000000	-0.441723072778140
3.93000000000000	-0.442943754903031
3.94000000000000	-0.444161927244780
3.95000000000000	-0.445377586526608
3.96000000000000	-0.446590729497176
3.97000000000000	-0.447801352930551
3.98000000000000	-0.449009453626172
3.99000000000000	-0.450215028408820
4	-0.451418074128582
4.01000000000000	-0.452618587660819
4.02000000000000	-0.453816565906134
4.03000000000000	-0.455012005790337
4.04000000000000	-0.456204904264413
4.05000000000000	-0.457395258304487
4.06000000000000	-0.458583064911791
4.07000000000000	-0.459768321112631
4.08000000000000	-0.460951023958351
4.09000000000000	-0.462131170525303
4.10000000000000	-0.463308757914808
4.11000000000000	-0.464483783253125
4.12000000000000	-0.465656243691416
4.13000000000000	-0.466826136405712
4.14000000000000	-0.467993458596878
4.15000000000000	-0.469158207490578
4.16000000000000	-0.470320380337240
4.17000000000000	-0.471479974412024
4.18000000000000	-0.472636987014783
4.19000000000000	-0.473791415470032
4.20000000000000	-0.474943257126909
4.21000000000000	-0.476092509359144
4.22000000000000	-0.477239169565018
4.23000000000000	-0.478383235167335
4.24000000000000	-0.479524703613380
4.25000000000000	-0.480663572374886
4.26000000000000	-0.481799838948000
4.27000000000000	-0.482933500853243
4.28000000000000	-0.484064555635478
4.29000000000000	-0.485193000863872
4.30000000000000	-0.486318834131861
4.31000000000000	-0.487442053057113
4.32000000000000	-0.488562655281491
4.33000000000000	-0.489680638471019
4.34000000000000	-0.490796000315843
4.35000000000000	-0.491908738530196
4.36000000000000	-0.493018850852360
4.37000000000000	-0.494126335044632
4.38000000000000	-0.495231188893283
4.39000000000000	-0.496333410208526
4.40000000000000	-0.497432996824472
4.41000000000000	-0.498529946599103
4.42000000000000	-0.499624257414223
4.43000000000000	-0.500715927175431
4.44000000000000	-0.501804953812077
4.45000000000000	-0.502891335277227
4.46000000000000	-0.503975069547626
4.47000000000000	-0.505056154623659
4.48000000000000	-0.506134588529314
4.49000000000000	-0.507210369312144
4.50000000000000	-0.508283495043228
4.51000000000000	-0.509353963817135
4.52000000000000	-0.510421773751886
4.53000000000000	-0.511486922988911
4.54000000000000	-0.512549409693018
4.55000000000000	-0.513609232052351
4.56000000000000	-0.514666388278349
4.57000000000000	-0.515720876605713
4.58000000000000	-0.516772695292363
4.59000000000000	-0.517821842619400
4.60000000000000	-0.518868316891070
4.61000000000000	-0.519912116434723
4.62000000000000	-0.520953239600772
4.63000000000000	-0.521991684762661
4.64000000000000	-0.523027450316816
4.65000000000000	-0.524060534682614
4.66000000000000	-0.525090936302339
4.67000000000000	-0.526118653641147
4.68000000000000	-0.527143685187023
4.69000000000000	-0.528166029450739
4.70000000000000	-0.529185684965824
4.71000000000000	-0.530202650288514
4.72000000000000	-0.531216923997718
4.73000000000000	-0.532228504694977
4.74000000000000	-0.533237391004423
4.75000000000000	-0.534243581572742
4.76000000000000	-0.535247075069129
4.77000000000000	-0.536247870185253
4.78000000000000	-0.537245965635214
4.79000000000000	-0.538241360155504
4.80000000000000	-0.539234052504965
4.81000000000000	-0.540224041464752
4.82000000000000	-0.541211325838287
4.83000000000000	-0.542195904451223
4.84000000000000	-0.543177776151404
4.85000000000000	-0.544156939808820
4.86000000000000	-0.545133394315569
4.87000000000000	-0.546107138585817
4.88000000000000	-0.547078171555756
4.89000000000000	-0.548046492183562
4.90000000000000	-0.549012099449354
4.91000000000000	-0.549974992355158
4.92000000000000	-0.550935169924856
4.93000000000000	-0.551892631204154
4.94000000000000	-0.552847375260539
4.95000000000000	-0.553799401183231
4.96000000000000	-0.554748708083151
4.97000000000000	-0.555695295092871
4.98000000000000	-0.556639161366579
4.99000000000000	-0.557580306080033
5	-0.558518728430523
5.01000000000000	-0.559454427636826
5.02000000000000	-0.560387402939165
5.03000000000000	-0.561317653599168
5.04000000000000	-0.562245178899826
5.05000000000000	-0.563169978145450
5.06000000000000	-0.564092050661632
5.07000000000000	-0.565011395795195
5.08000000000000	-0.565928012914162
5.09000000000000	-0.566841901407704
5.10000000000000	-0.567753060686104
5.11000000000000	-0.568661490180713
5.12000000000000	-0.569567189343903
5.13000000000000	-0.570470157649033
5.14000000000000	-0.571370394590398
5.15000000000000	-0.572267899683193
5.16000000000000	-0.573162672463467
5.17000000000000	-0.574054712488079
5.18000000000000	-0.574944019334660
5.19000000000000	-0.575830592601566
5.20000000000000	-0.576714431907834
5.21000000000000	-0.577595536893146
5.22000000000000	-0.578473907217779
5.23000000000000	-0.579349542562564
5.24000000000000	-0.580222442628844
5.25000000000000	-0.581092607138431
5.26000000000000	-0.581960035833559
5.27000000000000	-0.582824728476847
5.28000000000000	-0.583686684851251
5.29000000000000	-0.584545904760023
5.30000000000000	-0.585402388026665
5.31000000000000	-0.586256134494889
5.32000000000000	-0.587107144028568
5.33000000000000	-0.587955416511702
5.34000000000000	-0.588800951848363
5.35000000000000	-0.589643749962660
5.36000000000000	-0.590483810798691
5.37000000000000	-0.591321134320499
5.38000000000000	-0.592155720512032
5.39000000000000	-0.592987569377094
5.40000000000000	-0.593816680939307
5.41000000000000	-0.594643055242062
5.42000000000000	-0.595466692348476
5.43000000000000	-0.596287592341350
5.44000000000000	-0.597105755323124
5.45000000000000	-0.597921181415831
5.46000000000000	-0.598733870761055
5.47000000000000	-0.599543823519887
5.48000000000000	-0.600351039872880
5.49000000000000	-0.601155520020002
5.50000000000000	-0.601957264180598
5.51000000000000	-0.602756272593339
5.52000000000000	-0.603552545516182
5.53000000000000	-0.604346083226324
5.54000000000000	-0.605136886020156
5.55000000000000	-0.605924954213220
5.56000000000000	-0.606710288140166
5.57000000000000	-0.607492888154704
5.58000000000000	-0.608272754629562
5.59000000000000	-0.609049887956441
5.60000000000000	-0.609824288545966
5.61000000000000	-0.610595956827649
5.62000000000000	-0.611364893249836
5.63000000000000	-0.612131098279671
5.64000000000000	-0.612894572403041
5.65000000000000	-0.613655316124538
5.66000000000000	-0.614413329967412
5.67000000000000	-0.615168614473528
5.68000000000000	-0.615921170203318
5.69000000000000	-0.616670997735736
5.70000000000000	-0.617418097668214
5.71000000000000	-0.618162470616620
5.72000000000000	-0.618904117215206
5.73000000000000	-0.619643038116567
5.74000000000000	-0.620379233991596
5.75000000000000	-0.621112705529438
5.76000000000000	-0.621843453437442
5.77000000000000	-0.622571478441125
5.78000000000000	-0.623296781284110
5.79000000000000	-0.624019362728097
5.80000000000000	-0.624739223552812
5.81000000000000	-0.625456364555955
5.82000000000000	-0.626170786553165
5.83000000000000	-0.626882490377966
5.84000000000000	-0.627591476881727
5.85000000000000	-0.628297746933613
5.86000000000000	-0.629001301420542
5.87000000000000	-0.629702141247137
5.88000000000000	-0.630400267335682
5.89000000000000	-0.631095680626076
5.90000000000000	-0.631788382075786
5.91000000000000	-0.632478372659803
5.92000000000000	-0.633165653370594
5.93000000000000	-0.633850225218060
5.94000000000000	-0.634532089229486
5.95000000000000	-0.635211246449498
5.96000000000000	-0.635887697940016
5.97000000000000	-0.636561444780208
5.98000000000000	-0.637232488066444
5.99000000000000	-0.637900828912249
6	-0.638566468448262
6.01000000000000	-0.639229407822183
6.02000000000000	-0.639889648198732
6.03000000000000	-0.640547190759600
6.04000000000000	-0.641202036703407
6.05000000000000	-0.641854187245650
6.06000000000000	-0.642503643618661
6.07000000000000	-0.643150407071562
6.08000000000000	-0.643794478870215
6.09000000000000	-0.644435860297176
6.10000000000000	-0.645074552651655
6.11000000000000	-0.645710557249462
6.12000000000000	-0.646343875422964
6.13000000000000	-0.646974508521040
6.14000000000000	-0.647602457909034
6.15000000000000	-0.648227724968709
6.16000000000000	-0.648850311098196
6.17000000000000	-0.649470217711956
6.18000000000000	-0.650087446240729
6.19000000000000	-0.650701998131487
6.20000000000000	-0.651313874847388
6.21000000000000	-0.651923077867733
6.22000000000000	-0.652529608687914
6.23000000000000	-0.653133468819374
6.24000000000000	-0.653734659789555
6.25000000000000	-0.654333183141853
6.26000000000000	-0.654929040435577
6.27000000000000	-0.655522233245892
6.28000000000000	-0.656112763163783
6.29000000000000	-0.656700631796003
6.30000000000000	-0.657285840765025
6.31000000000000	-0.657868391709003
6.32000000000000	-0.658448286281717
6.33000000000000	-0.659025526152531
6.34000000000000	-0.659600113006345
6.35000000000000	-0.660172048543551
6.36000000000000	-0.660741334479982
6.37000000000000	-0.661307972546871
6.38000000000000	-0.661871964490799
6.39000000000000	-0.662433312073651
6.40000000000000	-0.662992017072571
6.41000000000000	-0.663548081279912
6.42000000000000	-0.664101506503193
6.43000000000000	-0.664652294565048
6.44000000000000	-0.665200447303185
6.45000000000000	-0.665745966570333
6.46000000000000	-0.666288854234201
6.47000000000000	-0.666829112177430
6.48000000000000	-0.667366742297542
6.49000000000000	-0.667901746506901
6.50000000000000	-0.668434126732659
6.51000000000000	-0.668963884916713
6.52000000000000	-0.669491023015661
6.53000000000000	-0.670015543000748
6.54000000000000	-0.670537446857826
6.55000000000000	-0.671056736587306
6.56000000000000	-0.671573414204110
6.57000000000000	-0.672087481737622
6.58000000000000	-0.672598941231647
6.59000000000000	-0.673107794744360
6.60000000000000	-0.673614044348262
6.61000000000000	-0.674117692130131
6.62000000000000	-0.674618740190977
6.63000000000000	-0.675117190645993
6.64000000000000	-0.675613045624513
6.65000000000000	-0.676106307269961
6.66000000000000	-0.676596977739807
6.67000000000000	-0.677085059205517
6.68000000000000	-0.677570553852510
6.69000000000000	-0.678053463880110
6.70000000000000	-0.678533791501499
6.71000000000000	-0.679011538943670
6.72000000000000	-0.679486708447381
6.73000000000000	-0.679959302267109
6.74000000000000	-0.680429322671002
6.75000000000000	-0.680896771940834
6.76000000000000	-0.681361652371956
6.77000000000000	-0.681823966273252
6.78000000000000	-0.682283715967091
6.79000000000000	-0.682740903789279
6.80000000000000	-0.683195532089016
6.81000000000000	-0.683647603228846
6.82000000000000	-0.684097119584613
6.83000000000000	-0.684544083545412
6.84000000000000	-0.684988497513545
6.85000000000000	-0.685430363904471
6.86000000000000	-0.685869685146763
6.87000000000000	-0.686306463682060
6.88000000000000	-0.686740701965018
6.89000000000000	-0.687172402463269
6.90000000000000	-0.687601567657370
6.91000000000000	-0.688028200040756
6.92000000000000	-0.688452302119698
6.93000000000000	-0.688873876413253
6.94000000000000	-0.689292925453217
6.95000000000000	-0.689709451784081
6.96000000000000	-0.690123457962982
6.97000000000000	-0.690534946559659
6.98000000000000	-0.690943920156406
6.99000000000000	-0.691350381348022
7	-0.691754332741771
7.01000000000000	-0.692155776957331
7.02000000000000	-0.692554716626748
7.03000000000000	-0.692951154394390
7.04000000000000	-0.693345092916902
7.05000000000000	-0.693736534863158
7.06000000000000	-0.694125482914215
7.07000000000000	-0.694511939763268
7.08000000000000	-0.694895908115602
7.09000000000000	-0.695277390688545
7.10000000000000	-0.695656390211425
7.11000000000000	-0.696032909425521
7.12000000000000	-0.696406951084017
7.13000000000000	-0.696778517951956
7.14000000000000	-0.697147612806195
7.15000000000000	-0.697514238435359
7.16000000000000	-0.697878397639789
7.17000000000000	-0.698240093231504
7.18000000000000	-0.698599328034153
7.19000000000000	-0.698956104882962
7.20000000000000	-0.699310426624697
7.21000000000000	-0.699662296117611
7.22000000000000	-0.700011716231405
7.23000000000000	-0.700358689847173
7.24000000000000	-0.700703219857364
7.25000000000000	-0.701045309165731
7.26000000000000	-0.701384960687288
7.27000000000000	-0.701722177348261
7.28000000000000	-0.702056962086045
7.29000000000000	-0.702389317849157
7.30000000000000	-0.702719247597189
7.31000000000000	-0.703046754300762
7.32000000000000	-0.703371840941483
7.33000000000000	-0.703694510511897
7.34000000000000	-0.704014766015440
7.35000000000000	-0.704332610466396
7.36000000000000	-0.704648046889850
7.37000000000000	-0.704961078321639
7.38000000000000	-0.705271707808313
7.39000000000000	-0.705579938407083
7.40000000000000	-0.705885773185780
7.41000000000000	-0.706189215222805
7.42000000000000	-0.706490267607085
7.43000000000000	-0.706788933438032
7.44000000000000	-0.707085215825489
7.45000000000000	-0.707379117889690
7.46000000000000	-0.707670642761213
7.47000000000000	-0.707959793580937
7.48000000000000	-0.708246573499990
7.49000000000000	-0.708530985679711
7.50000000000000	-0.708813033291599
7.51000000000000	-0.709092719517271
7.52000000000000	-0.709370047548416
7.53000000000000	-0.709645020586746
7.54000000000000	-0.709917641843958
7.55000000000000	-0.710187914541681
7.56000000000000	-0.710455841911436
7.57000000000000	-0.710721427194587
7.58000000000000	-0.710984673642299
7.59000000000000	-0.711245584515493
7.60000000000000	-0.711504163084794
7.61000000000000	-0.711760412630498
7.62000000000000	-0.712014336442515
7.63000000000000	-0.712265937820330
7.64000000000000	-0.712515220072957
7.65000000000000	-0.712762186518896
7.66000000000000	-0.713006840486084
7.67000000000000	-0.713249185311851
7.68000000000000	-0.713489224342879
7.69000000000000	-0.713726960935150
7.70000000000000	-0.713962398453908
7.71000000000000	-0.714195540273611
7.72000000000000	-0.714426389777887
7.73000000000000	-0.714654950359489
7.74000000000000	-0.714881225420248
7.75000000000000	-0.715105218371033
7.76000000000000	-0.715326932631703
7.77000000000000	-0.715546371631063
7.78000000000000	-0.715763538806820
7.79000000000000	-0.715978437605536
7.80000000000000	-0.716191071482589
7.81000000000000	-0.716401443902121
7.82000000000000	-0.716609558337001
7.83000000000000	-0.716815418268776
7.84000000000000	-0.717019027187627
7.85000000000000	-0.717220388592324
7.86000000000000	-0.717419505990187
7.87000000000000	-0.717616382897035
7.88000000000000	-0.717811022837145
7.89000000000000	-0.718003429343206
7.90000000000000	-0.718193605956280
7.91000000000000	-0.718381556225750
7.92000000000000	-0.718567283709281
7.93000000000000	-0.718750791972777
7.94000000000000	-0.718932084590332
7.95000000000000	-0.719111165144191
7.96000000000000	-0.719288037224700
7.97000000000000	-0.719462704430273
7.98000000000000	-0.719635170367333
7.99000000000000	-0.719805438650283
8	-0.719973512901452
8.01000000000000	-0.720139396751056
8.02000000000000	-0.720303093837151
8.03000000000000	-0.720464607805594
8.04000000000000	-0.720623942309997
8.05000000000000	-0.720781101011680
8.06000000000000	-0.720936087579632
8.07000000000000	-0.721088905690469
8.08000000000000	-0.721239559028383
8.09000000000000	-0.721388051285105
8.10000000000000	-0.721534386159862
8.11000000000000	-0.721678567359328
8.12000000000000	-0.721820598597587
8.13000000000000	-0.721960483596085
8.14000000000000	-0.722098226083589
8.15000000000000	-0.722233829796144
8.16000000000000	-0.722367298477030
8.17000000000000	-0.722498635876717
8.18000000000000	-0.722627845752823
8.19000000000000	-0.722754931870071
8.20000000000000	-0.722879898000248
8.21000000000000	-0.723002747922161
8.22000000000000	-0.723123485421590
8.23000000000000	-0.723242114291251
8.24000000000000	-0.723358638330751
8.25000000000000	-0.723473061346544
8.26000000000000	-0.723585387151890
8.27000000000000	-0.723695619566813
8.28000000000000	-0.723803762418052
8.29000000000000	-0.723909819539030
8.30000000000000	-0.724013794769803
8.31000000000000	-0.724115691957019
8.32000000000000	-0.724215514953874
8.33000000000000	-0.724313267620078
8.34000000000000	-0.724408953821799
8.35000000000000	-0.724502577431634
8.36000000000000	-0.724594142328558
8.37000000000000	-0.724683652397886
8.38000000000000	-0.724771111531229
8.39000000000000	-0.724856523626453
8.40000000000000	-0.724939892587635
8.41000000000000	-0.725021222325025
8.42000000000000	-0.725100516755001
8.43000000000000	-0.725177779800025
8.44000000000000	-0.725253015388607
8.45000000000000	-0.725326227455260
8.46000000000000	-0.725397419940454
8.47000000000000	-0.725466596790584
8.48000000000000	-0.725533761957919
8.49000000000000	-0.725598919400567
8.50000000000000	-0.725662073082428
8.51000000000000	-0.725723226973158
8.52000000000000	-0.725782385048122
8.53000000000000	-0.725839551288358
8.54000000000000	-0.725894729680529
8.55000000000000	-0.725947924216892
8.56000000000000	-0.725999138895245
8.57000000000000	-0.726048377718892
8.58000000000000	-0.726095644696603
8.59000000000000	-0.726140943842570
8.60000000000000	-0.726184279176367
8.61000000000000	-0.726225654722909
8.62000000000000	-0.726265074512409
8.63000000000000	-0.726302542580342
8.64000000000000	-0.726338062967399
8.65000000000000	-0.726371639719451
8.66000000000000	-0.726403276887503
8.67000000000000	-0.726432978527657
8.68000000000000	-0.726460748701071
8.69000000000000	-0.726486591473917
8.70000000000000	-0.726510510917341
8.71000000000000	-0.726532511107425
8.72000000000000	-0.726552596125140
8.73000000000000	-0.726570770056315
8.74000000000000	-0.726587036991587
8.75000000000000	-0.726601401026370
8.76000000000000	-0.726613866260807
8.77000000000000	-0.726624436799735
8.78000000000000	-0.726633116752641
8.79000000000000	-0.726639910233626
8.80000000000000	-0.726644821361361
8.81000000000000	-0.726647854259052
8.82000000000000	-0.726649013054393
8.83000000000000	-0.732014563306075
8.84000000000000	-0.738153983474781
8.85000000000000	-0.744185829831718
8.86000000000000	-0.750109622038767
8.87000000000000	-0.755924910061613
8.88000000000000	-0.761631274004783
8.89000000000000	-0.767228323940921
8.90000000000000	-0.772715699734412
8.91000000000000	-0.778093070859417
8.92000000000000	-0.783360136212449
8.93000000000000	-0.788516623919548
8.94000000000000	-0.793562291138180
8.95000000000000	-0.798496923853938
8.96000000000000	-0.803320336672148
8.97000000000000	-0.808032372604469
8.98000000000000	-0.812632902850592
8.99000000000000	-0.817121826575135
9	-0.821499070679814
9.01000000000000	-0.825764589571013
9.02000000000000	-0.829918364922829
9.03000000000000	-0.833960405435704
9.04000000000000	-0.837890746590733
9.05000000000000	-0.841709450399744
9.06000000000000	-0.845416605151266
9.07000000000000	-0.849012325152455
9.08000000000000	-0.852496750467104
9.09000000000000	-0.855870046649816
9.10000000000000	-0.859132404476448
9.11000000000000	-0.862284039670921
9.12000000000000	-0.865325192628497
9.13000000000000	-0.868256128135618
9.14000000000000	-0.871077135086406
9.15000000000000	-0.873788526195927
9.16000000000000	-0.876390637710308
9.17000000000000	-0.878883829113819
9.18000000000000	-0.881268482832996
9.19000000000000	-0.883545003937931
9.20000000000000	-0.885713819840798
9.21000000000000	-0.887775379991734
9.22000000000000	-0.889730155572164
9.23000000000000	-0.891578639185658
9.24000000000000	-0.893321344546434
9.25000000000000	-0.894958806165589
9.26000000000000	-0.896491579035163
9.27000000000000	-0.897920238310123
9.28000000000000	-0.899245378988367
9.29000000000000	-0.900467615588847
9.30000000000000	-0.901587581827895
9.31000000000000	-0.902605930293858
9.32000000000000	-0.903523332120117
9.33000000000000	-0.904340476656617
9.34000000000000	-0.905058071139954
9.35000000000000	-0.905676840362152
9.36000000000000	-0.906197526338201
9.37000000000000	-0.906620887972451
9.38000000000000	-0.906947700723955
9.39000000000000	-0.907178756270844
9.40000000000000	-0.907314862173835
9.41000000000000	-0.907356841538949
9.42000000000000	-0.907305532679538
9.43000000000000	-0.907161788777692
9.44000000000000	-0.906926477545137
9.45000000000000	-0.906600480883687
9.46000000000000	-0.906184694545351
9.47000000000000	-0.905680027792168
9.48000000000000	-0.905087403055871
9.49000000000000	-0.904407755597443
9.50000000000000	-0.903642033166658
9.51000000000000	-0.902791195661697
9.52000000000000	-0.901856214788905
9.53000000000000	-0.900838073722775
9.54000000000000	-0.899737766766246
9.55000000000000	-0.898556299011384
9.56000000000000	-0.897294686000527
9.57000000000000	-0.895953953387977
9.58000000000000	-0.894535136602302
9.59000000000000	-0.893039280509341
9.60000000000000	-0.891467439075975
9.61000000000000	-0.889820675034739
9.62000000000000	-0.888100059549350
9.63000000000000	-0.886306671881229
9.64000000000000	-0.884441599057071
9.65000000000000	-0.882505935537555
9.66000000000000	-0.880500782887250
9.67000000000000	-0.878427249445784
9.68000000000000	-0.876286450000358
9.69000000000000	-0.874079505459651
9.70000000000000	-0.871807542529198
9.71000000000000	-0.869471693388305
9.72000000000000	-0.867073095368552
9.73000000000000	-0.864612890633959
9.74000000000000	-0.862092225862873
9.75000000000000	-0.859512251931637
9.76000000000000	-0.856874123600106
9.77000000000000	-0.854178999199052
9.78000000000000	-0.851428040319541
9.79000000000000	-0.848622411504318
9.80000000000000	-0.845763279941269
9.81000000000000	-0.842851815159003
9.82000000000000	-0.839889188724629
9.83000000000000	-0.836876573943748
9.84000000000000	-0.833815145562748
9.85000000000000	-0.830706079473428
9.86000000000000	-0.827550552420009
9.87000000000000	-0.824349741708583
9.88000000000000	-0.821104824919046
9.89000000000000	-0.817816979619560
9.90000000000000	-0.814487383083591
9.91000000000000	-0.811117212009573
9.92000000000000	-0.807707642243229
9.93000000000000	-0.804259848502610
9.94000000000000	-0.800775004105871
9.95000000000000	-0.797254280701852
9.96000000000000	-0.793698848003473
9.97000000000000	-0.790109873524009
9.98000000000000	-0.786488522316266
9.99000000000000	-0.782835956714706
10	-0.779153336080531
10.0100000000000	-0.775441816549805
10.0200000000000	-0.771702550784603
10.0300000000000	-0.767936687727244
10.0400000000000	-0.764145372357639
10.0500000000000	-0.760329745453763
10.0600000000000	-0.756490943355318
10.0700000000000	-0.752630097730571
10.0800000000000	-0.748748335346433
10.0900000000000	-0.744846777841779
10.1000000000000	-0.740926541504049
10.1100000000000	-0.736988737049148
10.1200000000000	-0.733034469404667
10.1300000000000	-0.729064837496449
10.1400000000000	-0.725080934038526
10.1500000000000	-0.721083845326439
10.1600000000000	-0.717074651033961
10.1700000000000	-0.713054424013257
10.1800000000000	-0.709024230098464
10.1900000000000	-0.704985127912747
10.2000000000000	-0.700938168678818
10.2100000000000	-0.696884396032946
10.2200000000000	-0.692824845842467
10.2300000000000	-0.688760546026796
10.2400000000000	-0.684692516381983
10.2500000000000	-0.680621768408784
10.2600000000000	-0.676549305144285
10.2700000000000	-0.672476120997081
10.2800000000000	-0.668403201586002
10.2900000000000	-0.664331523582420
10.3000000000000	-0.660262054556121
10.3100000000000	-0.656195752824754
10.3200000000000	-0.652133567306862
10.3300000000000	-0.648076437378496
10.3400000000000	-0.644025292733421
10.3500000000000	-0.639981053246899
10.3600000000000	-0.635944628843071
10.3700000000000	-0.631916919365915
10.3800000000000	-0.627898814453806
10.3900000000000	-0.623891193417641
10.4000000000000	-0.619894925122558
10.4100000000000	-0.615910867873230
10.4200000000000	-0.611939869302728
10.4300000000000	-0.607982766264955
10.4400000000000	-0.604040384730634
10.4500000000000	-0.600113539686862
10.4600000000000	-0.596203035040193
10.4700000000000	-0.592309663523274
10.4800000000000	-0.588434206604999
10.4900000000000	-0.584577434404180
10.5000000000000	-0.580740105606735
10.5100000000000	-0.576922967386354
10.5200000000000	-0.573126755328662
10.5300000000000	-0.569352193358847
10.5400000000000	-0.565599993672738
10.5500000000000	-0.561870856671329
10.5600000000000	-0.558165470898727
10.5700000000000	-0.554484512983513
10.5800000000000	-0.550828647583486
10.5900000000000	-0.547198527333794
10.6000000000000	-0.543594792798415
10.6100000000000	-0.540018072424985
10.6200000000000	-0.536468982502929
10.6300000000000	-0.532948127124918
10.6400000000000	-0.529456098151580
10.6500000000000	-0.525993475179479
10.6600000000000	-0.522560825512342
10.6700000000000	-0.519158704135482
10.6800000000000	-0.515787653693421
10.6900000000000	-0.512448204470684
10.7000000000000	-0.509140874375733
10.7100000000000	-0.505866168928021
10.7200000000000	-0.502624581248144
10.7300000000000	-0.499416592051056
10.7400000000000	-0.496242669642337
10.7500000000000	-0.493103269917466
10.7600000000000	-0.489998836364092
10.7700000000000	-0.486929800067267
10.7800000000000	-0.483896579717607
10.7900000000000	-0.480899581622366
10.8000000000000	-0.477939199719382
10.8100000000000	-0.475015815593872
10.8200000000000	-0.472129798498048
10.8300000000000	-0.469281505373514
10.8400000000000	-0.466471280876427
10.8500000000000	-0.463699457405385
10.8600000000000	-0.460966355132000
10.8700000000000	-0.458272282034148
10.8800000000000	-0.455617533931841
10.8900000000000	-0.453002394525703
10.9000000000000	-0.450427135438010
10.9100000000000	-0.447892016256263
10.9200000000000	-0.445397284579266
10.9300000000000	-0.442943176065662
10.9400000000000	-0.440529914484915
10.9500000000000	-0.438157711770672
10.9600000000000	-0.435826768076508
10.9700000000000	-0.433537271833987
10.9800000000000	-0.431289399813022
10.9900000000000	-0.429083317184500
11	-0.426919177585115
11.0100000000000	-0.424797123184411
11.0200000000000	-0.422717284753953
11.0300000000000	-0.420679781738639
11.0400000000000	-0.418684722330073
11.0500000000000	-0.416732203541986
11.0600000000000	-0.414822311287677
11.0700000000000	-0.412955120459402
11.0800000000000	-0.411130695009719
11.0900000000000	-0.409349088034712
11.1000000000000	-0.407610341859086
11.1100000000000	-0.405914488123079
11.1200000000000	-0.404261547871159
11.1300000000000	-0.402651531642471
11.1400000000000	-0.401084439562995
11.1500000000000	-0.399560261439367
11.1600000000000	-0.398078976854352
11.1700000000000	-0.396640555263894
11.1800000000000	-0.395244956095744
11.1900000000000	-0.393892128849599
11.2000000000000	-0.392582013198723
11.2100000000000	-0.391314539093025
11.2200000000000	-0.390089626863536
11.2300000000000	-0.388907187328257
11.2400000000000	-0.387767121899346
11.2500000000000	-0.386669322691594
11.2600000000000	-0.385613672632158
11.2700000000000	-0.384600045571519
11.2800000000000	-0.383628306395615
11.2900000000000	-0.382698311139126
11.3000000000000	-0.381809907099854
11.3100000000000	-0.380962932954187
11.3200000000000	-0.380157218873581
11.3300000000000	-0.379392586642047
11.3400000000000	-0.378668849774586
11.3500000000000	-0.377985813636553
11.3600000000000	-0.377343275563899
11.3700000000000	-0.376741024984259
11.3800000000000	-0.376178843538852
11.3900000000000	-0.375656505205156
11.4000000000000	-0.375173776420309
11.4100000000000	-0.374730416205228
11.4200000000000	-0.374326176289370
11.4300000000000	-0.373960801236145
11.4400000000000	-0.373634028568900
11.4500000000000	-0.373345588897473
11.4600000000000	-0.373095206045265
11.4700000000000	-0.372882597176795
11.4800000000000	-0.372707472925707
11.4900000000000	-0.372569537523199
11.5000000000000	-0.372468488926825
11.5100000000000	-0.372404018949646
11.5200000000000	-0.372375813389702
11.5300000000000	-0.372383552159750
11.5400000000000	-0.372426909417259
11.5500000000000	-0.372505553694608
11.5600000000000	-0.372619148029469
11.5700000000000	-0.372767350095331
11.5800000000000	-0.372949812332141
11.5900000000000	-0.373166182077022
11.6000000000000	-0.373416101695041
11.6100000000000	-0.373699208709995
11.6200000000000	-0.374015135935179
11.6300000000000	-0.374363511604107
11.6400000000000	-0.374743959501164
11.6500000000000	-0.375156099092137
11.6600000000000	-0.375599545654616
11.6700000000000	-0.376073910408225
11.6800000000000	-0.376578800644659
11.6900000000000	-0.377113819857477
11.7000000000000	-0.377678567871660
11.7100000000000	-0.378272640972867
11.7200000000000	-0.378895632036384
11.7300000000000	-0.379547130655729
11.7400000000000	-0.380226723270886
11.7500000000000	-0.380933993296141
11.7600000000000	-0.381668521247495
11.7700000000000	-0.382429884869622
11.7800000000000	-0.383217659262356
11.7900000000000	-0.384031417006661
11.8000000000000	-0.384870728290084
11.8100000000000	-0.385735161031648
11.8200000000000	-0.386624281006158
11.8300000000000	-0.387537651967915
11.8400000000000	-0.388474835773786
11.8500000000000	-0.389435392505637
11.8600000000000	-0.390418880592071
11.8700000000000	-0.391424856929483
11.8800000000000	-0.392452877002380
11.8900000000000	-0.393502495002965
11.9000000000000	-0.394573263949943
11.9100000000000	-0.395664735806552
11.9200000000000	-0.396776461597771
11.9300000000000	-0.397907991526706
11.9400000000000	-0.399058875090117
11.9500000000000	-0.400228661193082
11.9600000000000	-0.401416898262764
11.9700000000000	-0.402623134361268
11.9800000000000	-0.403846917297568
11.9900000000000	-0.405087794738491
12	-0.406345314318727
12.0100000000000	-0.407619023749863
12.0200000000000	-0.408908470928408
12.0300000000000	-0.410213204042809
12.0400000000000	-0.411532771679421
12.0500000000000	-0.412866722927439
12.0600000000000	-0.414214607482749
12.0700000000000	-0.415575975750713
12.0800000000000	-0.416950378947841
12.0900000000000	-0.418337369202365
12.1000000000000	-0.419736499653680
12.1100000000000	-0.421147324550646
12.1200000000000	-0.422569399348739
12.1300000000000	-0.424002280806038
12.1400000000000	-0.425445527078029
12.1500000000000	-0.426898697811221
12.1600000000000	-0.428361354235562
12.1700000000000	-0.429833059255638
12.1800000000000	-0.431313377540650
12.1900000000000	-0.432801875613152
12.2000000000000	-0.434298121936549
12.2100000000000	-0.435801687001334
12.2200000000000	-0.437312143410065
12.2300000000000	-0.438829065961070
12.2400000000000	-0.440352031730860
12.2500000000000	-0.441880620155263
12.2600000000000	-0.443414413109253
12.2700000000000	-0.444952994985473
12.2800000000000	-0.446495952771450
12.2900000000000	-0.448042876125485
12.3000000000000	-0.449593357451220
12.3100000000000	-0.451146991970871
12.3200000000000	-0.452703377797124
12.3300000000000	-0.454262116003691
12.3400000000000	-0.455822810694512
12.3500000000000	-0.457385069071612
12.3600000000000	-0.458948501501596
12.3700000000000	-0.460512721580787
12.3800000000000	-0.462077346199001
12.3900000000000	-0.463641995601951
12.4000000000000	-0.465206293452288
12.4100000000000	-0.466769866889265
12.4200000000000	-0.468332346587033
12.4300000000000	-0.469893366811556
12.4400000000000	-0.471452565476155
12.4500000000000	-0.473009584195667
12.4600000000000	-0.474564068339236
12.4700000000000	-0.476115667081721
12.4800000000000	-0.477664033453722
12.4900000000000	-0.479208824390232
12.5000000000000	-0.480749700777914
12.5100000000000	-0.482286327501001
12.5200000000000	-0.483818373485815
12.5300000000000	-0.485345511743922
12.5400000000000	-0.486867419413911
12.5500000000000	-0.488383777801804
12.5600000000000	-0.489894272420105
12.5700000000000	-0.491398593025478
12.5800000000000	-0.492896433655074
12.5900000000000	-0.494387492661492
12.6000000000000	-0.495871472746398
12.6100000000000	-0.497348080992786
12.6200000000000	-0.498817028895900
12.6300000000000	-0.500278032392820
12.6400000000000	-0.501730811890703
12.6500000000000	-0.503175092293703
12.6600000000000	-0.504610603028570
12.6700000000000	-0.506037078068925
12.6800000000000	-0.507454255958219
12.6900000000000	-0.508861879831404
12.7000000000000	-0.510259697435280
12.7100000000000	-0.511647461147577
12.7200000000000	-0.513024927994728
12.7300000000000	-0.514391859668382
12.7400000000000	-0.515748022540632
12.7500000000000	-0.517093187677996
12.7600000000000	-0.518427130854131
12.7700000000000	-0.519749632561305
12.7800000000000	-0.521060478020634
12.7900000000000	-0.522359457191086
12.8000000000000	-0.523646364777270
12.8100000000000	-0.524921000236007
12.8200000000000	-0.526183167781704
12.8300000000000	-0.527432676390538
12.8400000000000	-0.528669339803450
12.8500000000000	-0.529892976527977
12.8600000000000	-0.531103409838911
12.8700000000000	-0.532300467777815
12.8800000000000	-0.533483983151391
12.8900000000000	-0.534653793528722
12.9000000000000	-0.535809741237390
12.9100000000000	-0.536951673358490
12.9200000000000	-0.538079441720540
12.9300000000000	-0.539192902892311
12.9400000000000	-0.540291918174578
12.9500000000000	-0.541376353590810
12.9600000000000	-0.542446079876807
12.9700000000000	-0.543500972469298
12.9800000000000	-0.544540911493514
12.9900000000000	-0.545565781749743
13	-0.546575472698883
13.0100000000000	-0.547569878447007
13.0200000000000	-0.548548897728949
13.0300000000000	-0.549512433890924
13.0400000000000	-0.550460394872196
13.0500000000000	-0.551392693185813
13.0600000000000	-0.552309245898410
13.0700000000000	-0.553209974609097
13.0800000000000	-0.554094805427459
13.0900000000000	-0.554963668950656
13.1000000000000	-0.555816500239666
13.1100000000000	-0.556653238794650
13.1200000000000	-0.557473828529493
13.1300000000000	-0.558278217745497
13.1400000000000	-0.559066359104268
13.1500000000000	-0.559838209599785
13.1600000000000	-0.560593730529698
13.1700000000000	-0.561332887465836
13.1800000000000	-0.562055650223958
13.1900000000000	-0.562761992832754
13.2000000000000	-0.563451893502121
13.2100000000000	-0.564125334590709
13.2200000000000	-0.564782302572768
13.2300000000000	-0.565422788004306
13.2400000000000	-0.566046785488562
13.2500000000000	-0.566654293640835
13.2600000000000	-0.567245315052642
13.2700000000000	-0.567819856255266
13.2800000000000	-0.568377927682666
13.2900000000000	-0.568919543633800
13.3000000000000	-0.569444722234346
13.3100000000000	-0.569953485397856
13.3200000000000	-0.570445858786344
13.3300000000000	-0.570921871770332
13.3400000000000	-0.571381557388365
13.3500000000000	-0.571824952306004
13.3600000000000	-0.572252096774321
13.3700000000000	-0.572663034587912
13.3800000000000	-0.573057813042419
13.3900000000000	-0.573436482891615
13.4000000000000	-0.573799098304027
13.4100000000000	-0.574145716819138
13.4200000000000	-0.574476399303177
13.4300000000000	-0.574791209904490
13.4400000000000	-0.575090216008551
13.4500000000000	-0.575373488192577
13.4600000000000	-0.575641100179796
13.4700000000000	-0.575893128793369
13.4800000000000	-0.576129653909982
13.4900000000000	-0.576350758413124
13.5000000000000	-0.576556528146059
13.5100000000000	-0.576747051864514
13.5200000000000	-0.576922421189091
13.5300000000000	-0.577082730557424
13.5400000000000	-0.577228077176086
13.5500000000000	-0.577358560972260
13.5600000000000	-0.577474284545202
13.5700000000000	-0.577575353117488
13.5800000000000	-0.577661874486083
13.5900000000000	-0.577733958973215
13.6000000000000	-0.577791719377099
13.6100000000000	-0.577835270922510
13.6200000000000	-0.577864731211202
13.6300000000000	-0.577880220172223
13.6400000000000	-0.577881860012106
13.6500000000000	-0.577869775164964
13.6600000000000	-0.577844092242504
13.6700000000000	-0.577804939983959
13.6800000000000	-0.577752449205965
13.6900000000000	-0.577686752752399
13.7000000000000	-0.577607985444161
13.7100000000000	-0.577516284028954
13.7200000000000	-0.577411787131042
13.7300000000000	-0.577294635201016
13.7400000000000	-0.577164970465567
13.7500000000000	-0.577022936877289
13.7600000000000	-0.576868680064520
13.7700000000000	-0.576702347281233
13.7800000000000	-0.576524087356982
13.7900000000000	-0.576334050646929
13.8000000000000	-0.576132388981947
13.8100000000000	-0.575919255618823
13.8200000000000	-0.575694805190562
13.8300000000000	-0.575459193656821
13.8400000000000	-0.575212578254449
13.8500000000000	-0.574955117448187
13.8600000000000	-0.574686970881503
13.8700000000000	-0.574408299327596
13.8800000000000	-0.574119264640565
13.8900000000000	-0.573820029706758
13.9000000000000	-0.573510758396315
13.9100000000000	-0.573191615514907
13.9200000000000	-0.572862766755690
13.9300000000000	-0.572524378651475
13.9400000000000	-0.572176618527124
13.9500000000000	-0.571819654452198
13.9600000000000	-0.571453655193835
13.9700000000000	-0.571078790169898
13.9800000000000	-0.570695229402385
13.9900000000000	-0.570303143471112
14	-0.569902703467680
14.0100000000000	-0.569494080949737
14.0200000000000	-0.569077447895537
14.0300000000000	-0.568652976658808
14.0400000000000	-0.568220839923936
14.0500000000000	-0.567781210661476
14.0600000000000	-0.567334262083993
14.0700000000000	-0.566880167602244
14.0800000000000	-0.566419100781704
14.0900000000000	-0.565951235299454
14.1000000000000	-0.565476744901424
14.1100000000000	-0.564995803360004
14.1200000000000	-0.564508584432039
14.1300000000000	-0.564015261817196
14.1400000000000	-0.563516009116730
14.1500000000000	-0.563010999792635
14.1600000000000	-0.562500407127208
14.1700000000000	-0.561984404183009
14.1800000000000	-0.561463163763245
14.1900000000000	-0.560936858372567
14.2000000000000	-0.560405660178290
14.2100000000000	-0.559869740972057
14.2200000000000	-0.559329272131921
14.2300000000000	-0.558784424584878
14.2400000000000	-0.558235368769848
14.2500000000000	-0.557682274601102
14.2600000000000	-0.557125311432147
14.2700000000000	-0.556564648020069
14.2800000000000	-0.556000452490345
14.2900000000000	-0.555432892302121
14.3000000000000	-0.554862134213960
14.3100000000000	-0.554288344250077
14.3200000000000	-0.553711687667048
14.3300000000000	-0.553132328920998
14.3400000000000	-0.552550431635289
14.3500000000000	-0.551966158568692
14.3600000000000	-0.551379671584059
14.3700000000000	-0.550791131617484
14.3800000000000	-0.550200698647974
14.3900000000000	-0.549608531667616
14.4000000000000	-0.549014788652258
14.4100000000000	-0.548419626532691
14.4200000000000	-0.547823201166349
14.4300000000000	-0.547225667309512
14.4400000000000	-0.546627178590036
14.4500000000000	-0.546027887480591
14.4600000000000	-0.545427945272425
14.4700000000000	-0.544827502049644
14.4800000000000	-0.544226706664011
14.4900000000000	-0.543625706710278
14.5000000000000	-0.543024648502032
14.5100000000000	-0.542423677048075
14.5200000000000	-0.541822936029327
14.5300000000000	-0.541222567776254
14.5400000000000	-0.540622713246827
14.5500000000000	-0.540023512005012
14.5600000000000	-0.539425102199782
14.5700000000000	-0.538827620544666
14.5800000000000	-0.538231202297821
14.5900000000000	-0.537635981242639
14.6000000000000	-0.537042089668877
14.6100000000000	-0.536449658354322
14.6200000000000	-0.535858816546984
14.6300000000000	-0.535269691947813
14.6400000000000	-0.534682410693945
14.6500000000000	-0.534097097342480
14.6600000000000	-0.533513874854781
14.6700000000000	-0.532932864581299
14.6800000000000	-0.532354186246920
14.6900000000000	-0.531777957936842
14.7000000000000	-0.531204296082964
14.7100000000000	-0.530633315450804
14.7200000000000	-0.530065129126927
14.7300000000000	-0.529499848506898
14.7400000000000	-0.528937583283743
14.7500000000000	-0.528378441436930
14.7600000000000	-0.527822529221853
14.7700000000000	-0.527269951159834
14.7800000000000	-0.526720810028627
14.7900000000000	-0.526175206853426
14.8000000000000	-0.525633240898379
14.8100000000000	-0.525095009658598
14.8200000000000	-0.524560608852670
14.8300000000000	-0.524030132415659
14.8400000000000	-0.523503672492600
14.8500000000000	-0.522981319432486
14.8600000000000	-0.522463161782739
14.8700000000000	-0.521949286284160
14.8800000000000	-0.521439777866362
14.8900000000000	-0.520934719643683
14.9000000000000	-0.520434192911566
14.9100000000000	-0.519938277143411
14.9200000000000	-0.519447049987895
14.9300000000000	-0.518960587266756
14.9400000000000	-0.518478962973029
14.9500000000000	-0.518002249269744
14.9600000000000	-0.517530516489078
14.9700000000000	-0.517063833131943
14.9800000000000	-0.516602265868033
14.9900000000000	-0.516145879536299
15	-0.515694737145867
15.0100000000000	-0.515248899877381
15.0200000000000	-0.514808427084781
15.0300000000000	-0.514373376297498
15.0400000000000	-0.513943803223070
15.0500000000000	-0.513519761750175
15.0600000000000	-0.513101303952070
15.0700000000000	-0.512688480090432
15.0800000000000	-0.512281338619612
15.0900000000000	-0.511879926191275
15.1000000000000	-0.511484287659431
15.1100000000000	-0.511094466085862
15.1200000000000	-0.510710502745918
15.1300000000000	-0.510332437134701
15.1400000000000	-0.509960306973619
15.1500000000000	-0.509594148217302
15.1600000000000	-0.509233995060883
15.1700000000000	-0.508879879947644
15.1800000000000	-0.508531833576997
15.1900000000000	-0.508189884912834
15.2000000000000	-0.507854061192198
15.2100000000000	-0.507524387934308
15.2200000000000	-0.507200888949902
15.2300000000000	-0.506883586350916
15.2400000000000	-0.506572500560482
15.2500000000000	-0.506267650323237
15.2600000000000	-0.505969052715948
15.2700000000000	-0.505676723158440
15.2800000000000	-0.505390675424825
15.2900000000000	-0.505110921655025
15.3000000000000	-0.504837472366580
15.3100000000000	-0.504570336466745
15.3200000000000	-0.504309521264866
15.3300000000000	-0.504055032485021
15.3400000000000	-0.503806874278935
15.3500000000000	-0.503565049239153
15.3600000000000	-0.503329558412474
15.3700000000000	-0.503100401313628
15.3800000000000	-0.502877575939203
15.3900000000000	-0.502661078781810
15.4000000000000	-0.502450904844483
15.4100000000000	-0.502247047655307
15.4200000000000	-0.502049499282266
15.4300000000000	-0.501858250348310
15.4400000000000	-0.501673290046638
15.4500000000000	-0.501494606156179
15.4600000000000	-0.501322185057277
15.4700000000000	-0.501156011747572
15.4800000000000	-0.500996069858071
15.4900000000000	-0.500842341669398
15.5000000000000	-0.500694808128226
15.5100000000000	-0.500553448863881
15.5200000000000	-0.500418242205113
15.5300000000000	-0.500289165197028
15.5400000000000	-0.500166193618173
15.5500000000000	-0.500049301997778
15.5600000000000	-0.499938463633140
15.5700000000000	-0.499833650607142
15.5800000000000	-0.499734833805912
15.5900000000000	-0.499641982936609
15.6000000000000	-0.499555066545332
15.6100000000000	-0.499474052035142
15.6200000000000	-0.499398905684205
15.6300000000000	-0.499329592664035
15.6400000000000	-0.499266077057842
15.6500000000000	-0.499208321878974
15.6600000000000	-0.499156289089453
15.6700000000000	-0.499109939618590
15.6800000000000	-0.499069233381693
15.6900000000000	-0.499034129298834
15.7000000000000	-0.499004585313702
15.7100000000000	-0.498980558412506
15.7200000000000	-0.498962004642950
15.7300000000000	-0.498948879133257
15.7400000000000	-0.498941136111238
15.7500000000000	-0.498938728923421
15.7600000000000	-0.498941610054196
15.7700000000000	-0.498949731145020
15.7800000000000	-0.498963043013629
15.7900000000000	-0.498981495673293
15.8000000000000	-0.499005038352078
15.8100000000000	-0.499033619512131
15.8200000000000	-0.499067186868971
15.8300000000000	-0.499105687410786
15.8400000000000	-0.499149067417734
15.8500000000000	-0.499197272481236
15.8600000000000	-0.499250247523266
15.8700000000000	-0.499307936815620
15.8800000000000	-0.499370283999176
15.8900000000000	-0.499437232103128
15.9000000000000	-0.499508723564193
15.9100000000000	-0.499584700245790
15.9200000000000	-0.499665103457181
15.9300000000000	-0.499749873972573
15.9400000000000	-0.499838952050182
15.9500000000000	-0.499932277451240
15.9600000000000	-0.500029789458956
15.9700000000000	-0.500131426897423
15.9800000000000	-0.500237128150456
15.9900000000000	-0.500346831180379
16	-0.500460473546730
16.0100000000000	-0.500577992424906
16.0200000000000	-0.500699324624725
16.0300000000000	-0.500824406608911
16.0400000000000	-0.500953174511495
16.0500000000000	-0.501085564156134
16.0600000000000	-0.501221511074331
16.0700000000000	-0.501360950523567
16.0800000000000	-0.501503817505332
16.0900000000000	-0.501650046783062
16.1000000000000	-0.501799572899960
16.1100000000000	-0.501952330196719
16.1200000000000	-0.502108252829132
16.1300000000000	-0.502267274785583
16.1400000000000	-0.502429329904427
16.1500000000000	-0.502594351891243
16.1600000000000	-0.502762274335971
16.1700000000000	-0.502933030729913
16.1800000000000	-0.503106554482616
16.1900000000000	-0.503282778938611
16.2000000000000	-0.503461637394022
16.2100000000000	-0.503643063113040
16.2200000000000	-0.503826989344249
16.2300000000000	-0.504013349336815
16.2400000000000	-0.504202076356529
16.2500000000000	-0.504393103701692
16.2600000000000	-0.504586364718861
16.2700000000000	-0.504781792818435
16.2800000000000	-0.504979321490088
16.2900000000000	-0.505178884318038
16.3000000000000	-0.505380414996167
16.3100000000000	-0.505583847342963
16.3200000000000	-0.505789115316312
16.3300000000000	-0.505996153028116
16.3400000000000	-0.506204894758742
16.3500000000000	-0.506415274971299
16.3600000000000	-0.506627228325749
16.3700000000000	-0.506840689692838
16.3800000000000	-0.507055594167851
16.3900000000000	-0.507271877084190
16.4000000000000	-0.507489474026773
16.4100000000000	-0.507708320845254
16.4200000000000	-0.507928353667049
16.4300000000000	-0.508149508910197
16.4400000000000	-0.508371723296019
16.4500000000000	-0.508594933861592
16.4600000000000	-0.508819077972047
16.4700000000000	-0.509044093332660
16.4800000000000	-0.509269918000765
16.4900000000000	-0.509496490397469
16.5000000000000	-0.509723749319176
16.5100000000000	-0.509951633948921
16.5200000000000	-0.510180083867493
16.5300000000000	-0.510409039064388
16.5400000000000	-0.510638439948540
16.5500000000000	-0.510868227358869
16.5600000000000	-0.511098342574625
16.5700000000000	-0.511328727325538
16.5800000000000	-0.511559323801760
16.5900000000000	-0.511790074663617
16.6000000000000	-0.512020923051149
16.6100000000000	-0.512251812593457
16.6200000000000	-0.512482687417846
16.6300000000000	-0.512713492158764
16.6400000000000	-0.512944171966539
16.6500000000000	-0.513174672515917
16.6600000000000	-0.513404940014394
16.6700000000000	-0.513634921210338
16.6800000000000	-0.513864563400924
16.6900000000000	-0.514093814439851
16.7000000000000	-0.514322622744859
16.7100000000000	-0.514550937305052
16.7200000000000	-0.514778707688002
16.7300000000000	-0.515005884046664
16.7400000000000	-0.515232417126077
16.7500000000000	-0.515458258269871
16.7600000000000	-0.515683359426565
16.7700000000000	-0.515907673155670
16.7800000000000	-0.516131152633582
16.7900000000000	-0.516353751659278
16.8000000000000	-0.516575424659809
16.8100000000000	-0.516796126695597
16.8200000000000	-0.517015813465528
16.8300000000000	-0.517234441311844
16.8400000000000	-0.517451967224840
16.8500000000000	-0.517668348847362
16.8600000000000	-0.517883544479108
16.8700000000000	-0.518097513080730
16.8800000000000	-0.518310214277744
16.8900000000000	-0.518521608364237
16.9000000000000	-0.518731656306391
16.9100000000000	-0.518940319745808
16.9200000000000	-0.519147561002641
16.9300000000000	-0.519353343078533
16.9400000000000	-0.519557629659372
16.9500000000000	-0.519760385117853
16.9600000000000	-0.519961574515851
16.9700000000000	-0.520161163606606
16.9800000000000	-0.520359118836722
16.9900000000000	-0.520555407347992
17	-0.520749996979017
17.0100000000000	-0.520942856266671
17.0200000000000	-0.521133954447357
17.0300000000000	-0.521323261458106
17.0400000000000	-0.521510747937485
17.0500000000000	-0.521696385226332
17.0600000000000	-0.521880145368316
17.0700000000000	-0.522062001110319
17.0800000000000	-0.522241925902655
17.0900000000000	-0.522419893899104
17.1000000000000	-0.522595879956795
17.1100000000000	-0.522769859635897
17.1200000000000	-0.522941809199169
17.1300000000000	-0.523111705611324
17.1400000000000	-0.523279526538246
17.1500000000000	-0.523445250346037
17.1600000000000	-0.523608856099901
17.1700000000000	-0.523770323562885
17.1800000000000	-0.523929633194442
17.1900000000000	-0.524086766148862
17.2000000000000	-0.524241704273532
17.2100000000000	-0.524394430107053
17.2200000000000	-0.524544926877213
17.2300000000000	-0.524693178498801
17.2400000000000	-0.524839169571280
17.2500000000000	-0.524982885376325
17.2600000000000	-0.525124311875207
17.2700000000000	-0.525263435706041
17.2800000000000	-0.525400244180900
17.2900000000000	-0.525534725282790
17.3000000000000	-0.525666867662492
17.3100000000000	-0.525796660635266
17.3200000000000	-0.525924094177437
17.3300000000000	-0.526049158922842
17.3400000000000	-0.526171846159157
17.3500000000000	-0.526292147824096
17.3600000000000	-0.526410056501493
17.3700000000000	-0.526525565417257
17.3800000000000	-0.526638668435215
17.3900000000000	-0.526749360052837
17.4000000000000	-0.526857635396850
17.4100000000000	-0.526963490218733
17.4200000000000	-0.527066920890110
17.4300000000000	-0.527167924398032
17.4400000000000	-0.527266498340155
17.4500000000000	-0.527362640919811
17.4600000000000	-0.527456350940983
17.4700000000000	-0.527547627803180
17.4800000000000	-0.527636471496209
17.4900000000000	-0.527722882594862
17.5000000000000	-0.527806862253502
17.5100000000000	-0.527888412200560
17.5200000000000	-0.527967534732951
17.5300000000000	-0.528044232710393
17.5400000000000	-0.528118509549645
17.5500000000000	-0.528190369218674
17.5600000000000	-0.528259816230721
17.5700000000000	-0.528326855638310
17.5800000000000	-0.528391493027170
17.5900000000000	-0.528453734510085
17.6000000000000	-0.528513586720674
17.6100000000000	-0.528571056807106
17.6200000000000	-0.528626152425737
17.6300000000000	-0.528678881734695
17.6400000000000	-0.528729253387394
17.6500000000000	-0.528777276525990
17.6600000000000	-0.528822960774775
17.6700000000000	-0.528866316233525
17.6800000000000	-0.528907353470779
17.6900000000000	-0.528946083517076
17.7000000000000	-0.528982517858143
17.7100000000000	-0.529016668428023
17.7200000000000	-0.529048547602174
17.7300000000000	-0.529078168190510
17.7400000000000	-0.529105543430408
17.7500000000000	-0.529130686979672
17.7600000000000	-0.529153612909462
17.7700000000000	-0.529174335697184
17.7800000000000	-0.529192870219350
17.7900000000000	-0.529209231744401
17.8000000000000	-0.529223435925509
17.8100000000000	-0.529235498793344
17.8200000000000	-0.529245436748818
17.8300000000000	-0.529253266555804
17.8400000000000	-0.529259005333837
17.8500000000000	-0.529262670550794
17.8600000000000	-0.529264280015552
17.8700000000000	-0.529263851870635
17.8800000000000	-0.529261404584846
17.8900000000000	-0.529256956945885
17.9000000000000	-0.529250528052960
17.9100000000000	-0.529242137309390
17.9200000000000	-0.529231804415193
17.9300000000000	-0.529219549359683
17.9400000000000	-0.529205392414057
17.9500000000000	-0.529189354123974
17.9600000000000	-0.529171455302153
17.9700000000000	-0.529151717020953
17.9800000000000	-0.529130160604976
17.9900000000000	-0.529106807623659
18	-0.529081679883890
18.0100000000000	-0.529054799422621
18.0200000000000	-0.529026188499497
18.0300000000000	-0.528995869589500
18.0400000000000	-0.528963865375607
18.0500000000000	-0.528930198741457
18.0600000000000	-0.528894892764047
18.0700000000000	-0.528857970706439
18.0800000000000	-0.528819456010490
18.0900000000000	-0.528779372289611
18.1000000000000	-0.528737743321538
18.1100000000000	-0.528694593041138
18.1200000000000	-0.528649945533237
18.1300000000000	-0.528603825025486
18.1400000000000	-0.528556255881237
18.1500000000000	-0.528507262592479
18.1600000000000	-0.528456869772775
18.1700000000000	-0.528405102150263
18.1800000000000	-0.528351984560670
18.1900000000000	-0.528297541940378
18.2000000000000	-0.528241799319519
18.2100000000000	-0.528184781815115
18.2200000000000	-0.528126514624256
18.2300000000000	-0.528067023017322
18.2400000000000	-0.528006332331247
18.2500000000000	-0.527944467962830
18.2600000000000	-0.527881455362089
18.2700000000000	-0.527817320025667
18.2800000000000	-0.527752087490275
18.2900000000000	-0.527685783326204
18.3000000000000	-0.527618433130861
18.3100000000000	-0.527550062522388
18.3200000000000	-0.527480697133303
18.3300000000000	-0.527410362604216
18.3400000000000	-0.527339084577590
18.3500000000000	-0.527266888691563
18.3600000000000	-0.527193800573820
18.3700000000000	-0.527119845835530
18.3800000000000	-0.527045050065337
18.3900000000000	-0.526969438823413
18.4000000000000	-0.526893037635569
18.4100000000000	-0.526815871987429
18.4200000000000	-0.526737967318666
18.4300000000000	-0.526659349017305
18.4400000000000	-0.526580042414078
18.4500000000000	-0.526500072776858
18.4600000000000	-0.526419465305145
18.4700000000000	-0.526338245124633
18.4800000000000	-0.526256437281830
18.4900000000000	-0.526174066738752
18.5000000000000	-0.526091158367684
18.5100000000000	-0.526007736946011
18.5200000000000	-0.525923827151116
18.5300000000000	-0.525839453555352
18.5400000000000	-0.525754640621076
18.5500000000000	-0.525669412695768
18.5600000000000	-0.525583794007207
18.5700000000000	-0.525497808658730
18.5800000000000	-0.525411480624559
18.5900000000000	-0.525324833745200
18.6000000000000	-0.525237891722919
18.6100000000000	-0.525150678117290
18.6200000000000	-0.525063216340820
18.6300000000000	-0.524975529654640
18.6400000000000	-0.524887641164286
18.6500000000000	-0.524799573815543
18.6600000000000	-0.524711350390369
18.6700000000000	-0.524622993502896
18.6800000000000	-0.524534525595508
18.6900000000000	-0.524445968934992
18.7000000000000	-0.524357345608768
18.7100000000000	-0.524268677521201
18.7200000000000	-0.524179986389978
18.7300000000000	-0.524091293742577
18.7400000000000	-0.524002620912802
18.7500000000000	-0.523913989037403
18.7600000000000	-0.523825419052771
18.7700000000000	-0.523736931691709
18.7800000000000	-0.523648547480285
18.7900000000000	-0.523560286734762
18.8000000000000	-0.523472169558604
18.8100000000000	-0.523384215839562
18.8200000000000	-0.523296445246836
18.8300000000000	-0.523208877228322
18.8400000000000	-0.523121531007925
18.8500000000000	-0.523034425582962
18.8600000000000	-0.522947579721634
18.8700000000000	-0.522861011960584
18.8800000000000	-0.522774740602522
18.8900000000000	-0.522688783713941
18.9000000000000	-0.522603159122897
18.9100000000000	-0.522517884416877
18.9200000000000	-0.522432976940738
18.9300000000000	-0.522348453794724
18.9400000000000	-0.522264331832560
18.9500000000000	-0.522180627659624
18.9600000000000	-0.522097357631195
18.9700000000000	-0.522014537850770
18.9800000000000	-0.521932184168470
18.9900000000000	-0.521850312179509
19	-0.521768937222743
19.0100000000000	-0.521688074379296
19.0200000000000	-0.521607738471255
19.0300000000000	-0.521527944060442
19.0400000000000	-0.521448705447262
19.0500000000000	-0.521370036669619
19.0600000000000	-0.521291951501912
19.0700000000000	-0.521214463454092
19.0800000000000	-0.521137585770802
19.0900000000000	-0.521061331430586
19.1000000000000	-0.520985713145166
19.1100000000000	-0.520910743358790
19.1200000000000	-0.520836434247654
19.1300000000000	-0.520762797719388
19.1400000000000	-0.520689845412619
19.1500000000000	-0.520617588696593
19.1600000000000	-0.520546038670874
19.1700000000000	-0.520475206165102
19.1800000000000	-0.520405101738829
19.1900000000000	-0.520335735681410
19.2000000000000	-0.520267118011966
19.2100000000000	-0.520199258479413
19.2200000000000	-0.520132166562553
19.2300000000000	-0.520065851470229
19.2400000000000	-0.520000322141548
19.2500000000000	-0.519935587246159
19.2600000000000	-0.519871655184601
19.2700000000000	-0.519808534088708
19.2800000000000	-0.519746231822078
19.2900000000000	-0.519684755980594
19.3000000000000	-0.519624113893022
19.3100000000000	-0.519564312621646
19.3200000000000	-0.519505358962981
19.3300000000000	-0.519447259448529
19.3400000000000	-0.519390020345600
19.3500000000000	-0.519333647658186
19.3600000000000	-0.519278147127890
19.3700000000000	-0.519223524234915
19.3800000000000	-0.519169784199099
19.3900000000000	-0.519116931981008
19.4000000000000	-0.519064972283081
19.4100000000000	-0.519013909550825
19.4200000000000	-0.518963747974062
19.4300000000000	-0.518914491488230
19.4400000000000	-0.518866143775727
19.4500000000000	-0.518818708267304
19.4600000000000	-0.518772188143516
19.4700000000000	-0.518726586336203
19.4800000000000	-0.518681905530036
19.4900000000000	-0.518638148164094
19.5000000000000	-0.518595316433492
19.5100000000000	-0.518553412291055
19.5200000000000	-0.518512437449030
19.5300000000000	-0.518472393380843
19.5400000000000	-0.518433281322898
19.5500000000000	-0.518395102276414
19.5600000000000	-0.518357857009311
19.5700000000000	-0.518321546058119
19.5800000000000	-0.518286169729941
19.5900000000000	-0.518251728104443
19.6000000000000	-0.518218221035892
19.6100000000000	-0.518185648155212
19.6200000000000	-0.518154008872094
19.6300000000000	-0.518123302377130
19.6400000000000	-0.518093527643981
19.6500000000000	-0.518064683431580
19.6600000000000	-0.518036768286365
19.6700000000000	-0.518009780544546
19.6800000000000	-0.517983718334396
19.6900000000000	-0.517958579578578
19.7000000000000	-0.517934361996498
19.7100000000000	-0.517911063106684
19.7200000000000	-0.517888680229192
19.7300000000000	-0.517867210488042
19.7400000000000	-0.517846650813673
19.7500000000000	-0.517826997945428
19.7600000000000	-0.517808248434061
19.7700000000000	-0.517790398644262
19.7800000000000	-0.517773444757215
19.7900000000000	-0.517757382773161
19.8000000000000	-0.517742208513997
19.8100000000000	-0.517727917625885
19.8200000000000	-0.517714505581885
19.8300000000000	-0.517701967684599
19.8400000000000	-0.517690299068843
19.8500000000000	-0.517679494704321
19.8600000000000	-0.517669549398331
19.8700000000000	-0.517660457798469
19.8800000000000	-0.517652214395362
19.8900000000000	-0.517644813525400
19.9000000000000	-0.517638249373496
19.9100000000000	-0.517632515975843
19.9200000000000	-0.517627607222689
19.9300000000000	-0.517623516861122
19.9400000000000	-0.517620238497866
19.9500000000000	-0.517617765602076
19.9600000000000	-0.517616091508157
19.9700000000000	-0.517615209418574
19.9800000000000	-0.517615112406676
19.9900000000000	-0.517615793419529
20	-0.517617245280747
20.0100000000000	-0.517619460693326
20.0200000000000	-0.517622432242492
20.0300000000000	-0.517626152398542
20.0400000000000	-0.517630613519689
20.0500000000000	-0.517635807854909
20.0600000000000	-0.517641727546791
20.0700000000000	-0.517648364634383
20.0800000000000	-0.517655711056040
20.0900000000000	-0.517663758652268
20.1000000000000	-0.517672499168569
20.1100000000000	-0.517681924258281
20.1200000000000	-0.517692025485414
20.1300000000000	-0.517702794327483
20.1400000000000	-0.517714222178340
20.1500000000000	-0.517726300350992
20.1600000000000	-0.517739020080420
20.1700000000000	-0.517752372526391
20.1800000000000	-0.517766348776256
20.1900000000000	-0.517780939847750
20.2000000000000	-0.517796136691777
20.2100000000000	-0.517811930195188
20.2200000000000	-0.517828311183549
20.2300000000000	-0.517845270423896
20.2400000000000	-0.517862798627486
20.2500000000000	-0.517880886452529
20.2600000000000	-0.517899524506918
20.2700000000000	-0.517918703350930
20.2800000000000	-0.517938413499936
20.2900000000000	-0.517958645427077
20.3000000000000	-0.517979389565936
20.3100000000000	-0.518000636313198
20.3200000000000	-0.518022376031289
20.3300000000000	-0.518044599051001
20.3400000000000	-0.518067295674100
20.3500000000000	-0.518090456175924
20.3600000000000	-0.518114070807952
20.3700000000000	-0.518138129800368
20.3800000000000	-0.518162623364599
20.3900000000000	-0.518187541695837
20.4000000000000	-0.518212874975544
20.4100000000000	-0.518238613373933
20.4200000000000	-0.518264747052433
20.4300000000000	-0.518291266166138
20.4400000000000	-0.518318160866222
20.4500000000000	-0.518345421302351
20.4600000000000	-0.518373037625056
20.4700000000000	-0.518400999988100
20.4800000000000	-0.518429298550809
20.4900000000000	-0.518457923480397
20.5000000000000	-0.518486864954247
20.5100000000000	-0.518516113162186
20.5200000000000	-0.518545658308734
20.5300000000000	-0.518575490615323
20.5400000000000	-0.518605600322493
20.5500000000000	-0.518635977692070
20.5600000000000	-0.518666613009311
20.5700000000000	-0.518697496585035
20.5800000000000	-0.518728618757713
20.5900000000000	-0.518759969895546
20.6000000000000	-0.518791540398512
20.6100000000000	-0.518823320700385
20.6200000000000	-0.518855301270736
20.6300000000000	-0.518887472616892
20.6400000000000	-0.518919825285886
20.6500000000000	-0.518952349866367
20.6600000000000	-0.518985036990487
20.6700000000000	-0.519017877335765
20.6800000000000	-0.519050861626911
20.6900000000000	-0.519083980637642
20.7000000000000	-0.519117225192445
20.7100000000000	-0.519150586168336
20.7200000000000	-0.519184054496572
20.7300000000000	-0.519217621164347
20.7400000000000	-0.519251277216451
20.7500000000000	-0.519285013756906
20.7600000000000	-0.519318821950569
20.7700000000000	-0.519352693024708
20.7800000000000	-0.519386618270546
20.7900000000000	-0.519420589044784
20.8000000000000	-0.519454596771083
20.8100000000000	-0.519488632941524
20.8200000000000	-0.519522689118035
20.8300000000000	-0.519556756933791
20.8400000000000	-0.519590828094585
20.8500000000000	-0.519624894380163
20.8600000000000	-0.519658947645539
20.8700000000000	-0.519692979822268
20.8800000000000	-0.519726982919700
20.8900000000000	-0.519760949026198
20.9000000000000	-0.519794870310329
20.9100000000000	-0.519828739022023
20.9200000000000	-0.519862547493699
20.9300000000000	-0.519896288141372
20.9400000000000	-0.519929953465717
20.9500000000000	-0.519963536053111
20.9600000000000	-0.519997028576639
20.9700000000000	-0.520030423797079
20.9800000000000	-0.520063714563850
20.9900000000000	-0.520096893815928
21	-0.520129954582742
21.0100000000000	-0.520162889985031
21.0200000000000	-0.520195693235676
21.0300000000000	-0.520228357640496
21.0400000000000	-0.520260876599029
21.0500000000000	-0.520293243605268
21.0600000000000	-0.520325452248371
21.0700000000000	-0.520357496213350
21.0800000000000	-0.520389369281721
21.0900000000000	-0.520421065332131
21.1000000000000	-0.520452578340955
21.1100000000000	-0.520483902382860
21.1200000000000	-0.520515031631344
21.1300000000000	-0.520545960359250
21.1400000000000	-0.520576682939240
21.1500000000000	-0.520607193844254
21.1600000000000	-0.520637487647934
21.1700000000000	-0.520667559025018
21.1800000000000	-0.520697402751710
21.1900000000000	-0.520727013706023
21.2000000000000	-0.520756386868088
21.2100000000000	-0.520785517320449
21.2200000000000	-0.520814400248310
21.2300000000000	-0.520843030939778
21.2400000000000	-0.520871404786060
21.2500000000000	-0.520899517281649
21.2600000000000	-0.520927364024469
21.2700000000000	-0.520954940716006
21.2800000000000	-0.520982243161405
21.2900000000000	-0.521009267269545
21.3000000000000	-0.521036009053087
21.3100000000000	-0.521062464628500
21.3200000000000	-0.521088630216054
21.3300000000000	-0.521114502139796
21.3400000000000	-0.521140076827496
21.3500000000000	-0.521165350810574
21.3600000000000	-0.521190320724000
21.3700000000000	-0.521214983306163
21.3800000000000	-0.521239335398730
21.3900000000000	-0.521263373946471
21.4000000000000	-0.521287095997066
21.4100000000000	-0.521310498700884
21.4200000000000	-0.521333579310745
21.4300000000000	-0.521356335181657
21.4400000000000	-0.521378763770529
21.4500000000000	-0.521400862635865
21.4600000000000	-0.521422629437435
21.4700000000000	-0.521444061935925
21.4800000000000	-0.521465157992566
21.4900000000000	-0.521485915568739
21.5000000000000	-0.521506332725568
21.5100000000000	-0.521526407623481
21.5200000000000	-0.521546138521762
21.5300000000000	-0.521565523778074
21.5400000000000	-0.521584561847971
21.5500000000000	-0.521603251284385
21.5600000000000	-0.521621590737096
21.5700000000000	-0.521639578952185
21.5800000000000	-0.521657214771464
21.5900000000000	-0.521674497131896
21.6000000000000	-0.521691425064991
21.6100000000000	-0.521707997696184
21.6200000000000	-0.521724214244205
21.6300000000000	-0.521740074020419
21.6400000000000	-0.521755576428161
21.6500000000000	-0.521770720962047
21.6600000000000	-0.521785507207278
21.6700000000000	-0.521799934838918
21.6800000000000	-0.521814003621166
21.6900000000000	-0.521827713406603
21.7000000000000	-0.521841064135440
21.7100000000000	-0.521854055834736
21.7200000000000	-0.521866688617610
21.7300000000000	-0.521878962682438
21.7400000000000	-0.521890878312038
21.7500000000000	-0.521902435872842
21.7600000000000	-0.521913635814052
21.7700000000000	-0.521924478666782
21.7800000000000	-0.521934965043203
21.7900000000000	-0.521945095635656
21.8000000000000	-0.521954871215765
21.8100000000000	-0.521964292633540
21.8200000000000	-0.521973360816460
21.8300000000000	-0.521982076768561
21.8400000000000	-0.521990441569493
21.8500000000000	-0.521998456373590
21.8600000000000	-0.522006122408912
21.8700000000000	-0.522013440976289
21.8800000000000	-0.522020413448351
21.8900000000000	-0.522027041268550
21.9000000000000	-0.522033325950178
21.9100000000000	-0.522039269075369
21.9200000000000	-0.522044872294101
21.9300000000000	-0.522050137323189
21.9400000000000	-0.522055065945266
21.9500000000000	-0.522059660007768
21.9600000000000	-0.522063921421896
21.9700000000000	-0.522067852161590
21.9800000000000	-0.522071454262485
21.9900000000000	-0.522074729820870
22	-0.522077680992632
22.0100000000000	-0.522080309992202
22.0200000000000	-0.522082619091497
22.0300000000000	-0.522084610618854
22.0400000000000	-0.522086286957962
22.0500000000000	-0.522087650546793
22.0600000000000	-0.522088703876520
22.0700000000000	-0.522089449490446
22.0800000000000	-0.522089889982919
22.0900000000000	-0.522090027998246
22.1000000000000	-0.522089866229614
22.1100000000000	-0.522089407417994
22.1200000000000	-0.522088654351058
22.1300000000000	-0.522087609862086
22.1400000000000	-0.522086276828867
22.1500000000000	-0.522084658172620
22.1600000000000	-0.522082756856889
22.1700000000000	-0.522080575886449
22.1800000000000	-0.522078118306223
22.1900000000000	-0.522075387200175
22.2000000000000	-0.522072385690225
22.2100000000000	-0.522069116935153
22.2200000000000	-0.522065584129511
22.2300000000000	-0.522061790502527
22.2400000000000	-0.522057739317020
22.2500000000000	-0.522053433868315
22.2600000000000	-0.522048877483151
22.2700000000000	-0.522044073518605
22.2800000000000	-0.522039025361008
22.2900000000000	-0.522033736424868
22.3000000000000	-0.522028210151797
22.3100000000000	-0.522022450009435
22.3200000000000	-0.522016459490388
22.3300000000000	-0.522010242111157
22.3400000000000	-0.522003801411081
22.3500000000000	-0.521997140951282
22.3600000000000	-0.521990264313608
22.3700000000000	-0.521983175099588
22.3800000000000	-0.521975876929388
22.3900000000000	-0.521968373440774
22.4000000000000	-0.521960668288080
22.4100000000000	-0.521952765141174
22.4200000000000	-0.521944667684443
22.4300000000000	-0.521936379615773
22.4400000000000	-0.521927904645539
22.4500000000000	-0.521919246495601
22.4600000000000	-0.521910408898304
22.4700000000000	-0.521901395595489
22.4800000000000	-0.521892210337507
22.4900000000000	-0.521882856882239
22.5000000000000	-0.521873338994127
22.5100000000000	-0.521863660443208
22.5200000000000	-0.521853825004160
22.5300000000000	-0.521843836455352
22.5400000000000	-0.521833698577898
22.5500000000000	-0.521823415154732
22.5600000000000	-0.521812989969673
22.5700000000000	-0.521802426806513
22.5800000000000	-0.521791729448110
22.5900000000000	-0.521780901675479
22.6000000000000	-0.521769947266906
22.6100000000000	-0.521758869997062
22.6200000000000	-0.521747673636130
22.6300000000000	-0.521736361948938
22.6400000000000	-0.521724938694101
22.6500000000000	-0.521713407623177
22.6600000000000	-0.521701772479825
22.6700000000000	-0.521690036998977
22.6800000000000	-0.521678204906022
22.6900000000000	-0.521666279915994
22.7000000000000	-0.521654265732770
22.7100000000000	-0.521642166048285
22.7200000000000	-0.521629984541750
22.7300000000000	-0.521617724878881
22.7400000000000	-0.521605390711141
22.7500000000000	-0.521592985674992
22.7600000000000	-0.521580513391152
22.7700000000000	-0.521567977463871
22.7800000000000	-0.521555381480210
22.7900000000000	-0.521542729009334
22.8000000000000	-0.521530023601817
22.8100000000000	-0.521517268788957
22.8200000000000	-0.521504468082094
22.8300000000000	-0.521491624971956
22.8400000000000	-0.521478742927998
22.8500000000000	-0.521465825397763
22.8600000000000	-0.521452875806249
22.8700000000000	-0.521439897555292
22.8800000000000	-0.521426894022951
22.8900000000000	-0.521413868562920
22.9000000000000	-0.521400824503930
22.9100000000000	-0.521387765149182
22.9200000000000	-0.521374693775782
22.9300000000000	-0.521361613634186
22.9400000000000	-0.521348527947657
22.9500000000000	-0.521335439911744
22.9600000000000	-0.521322352693753
22.9700000000000	-0.521309269432247
22.9800000000000	-0.521296193236549
22.9900000000000	-0.521283127186256
23	-0.521270074330770
23.0100000000000	-0.521257037688835
23.0200000000000	-0.521244020248089
23.0300000000000	-0.521231024964625
23.0400000000000	-0.521218054762564
23.0500000000000	-0.521205112533643
23.0600000000000	-0.521192201136810
23.0700000000000	-0.521179323397834
23.0800000000000	-0.521166482108919
23.0900000000000	-0.521153680028344
23.1000000000000	-0.521140919880098
23.1100000000000	-0.521128204353541
23.1200000000000	-0.521115536103065
23.1300000000000	-0.521102917747771
23.1400000000000	-0.521090351871162
23.1500000000000	-0.521077841020836
23.1600000000000	-0.521065387708204
23.1700000000000	-0.521052994408208
23.1800000000000	-0.521040663559057
23.1900000000000	-0.521028397561972
23.2000000000000	-0.521016198780939
23.2100000000000	-0.521004069542481
23.2200000000000	-0.520992012135434
23.2300000000000	-0.520980028810735
23.2400000000000	-0.520968121781226
23.2500000000000	-0.520956293221463
23.2600000000000	-0.520944545267539
23.2700000000000	-0.520932880016918
23.2800000000000	-0.520921299528277
23.2900000000000	-0.520909805821362
23.3000000000000	-0.520898400876854
23.3100000000000	-0.520887086636245
23.3200000000000	-0.520875865001723
23.3300000000000	-0.520864737836068
23.3400000000000	-0.520853706962564
23.3500000000000	-0.520842774164915
23.3600000000000	-0.520831941187168
23.3700000000000	-0.520821209733659
23.3800000000000	-0.520810581468954
23.3900000000000	-0.520800058017814
23.4000000000000	-0.520789640965158
23.4100000000000	-0.520779331856043
23.4200000000000	-0.520769132195654
23.4300000000000	-0.520759043449297
23.4400000000000	-0.520749067042411
23.4500000000000	-0.520739204360581
23.4600000000000	-0.520729456749567
23.4700000000000	-0.520719825515336
23.4800000000000	-0.520710311924110
23.4900000000000	-0.520700917202418
23.5000000000000	-0.520691642537163
23.5100000000000	-0.520682489075684
23.5200000000000	-0.520673457925850
23.5300000000000	-0.520664550156140
23.5400000000000	-0.520655766795741
23.5500000000000	-0.520647108834663
23.5600000000000	-0.520638577223845
23.5700000000000	-0.520630172875284
23.5800000000000	-0.520621896662164
23.5900000000000	-0.520613749419000
23.6000000000000	-0.520605731941778
23.6100000000000	-0.520597844988122
23.6200000000000	-0.520590089277447
23.6300000000000	-0.520582465491137
23.6400000000000	-0.520574974272721
23.6500000000000	-0.520567616228063
23.6600000000000	-0.520560391925551
23.6700000000000	-0.520553301896301
23.6800000000000	-0.520546346634367
23.6900000000000	-0.520539526596952
23.7000000000000	-0.520532842204633
23.7100000000000	-0.520526293841590
23.7200000000000	-0.520519881855840
23.7300000000000	-0.520513606559482
23.7400000000000	-0.520507468228942
23.7500000000000	-0.520501467105233
23.7600000000000	-0.520495603394213
23.7700000000000	-0.520489877266851
23.7800000000000	-0.520484288859504
23.7900000000000	-0.520478838274195
23.8000000000000	-0.520473525578895
23.8100000000000	-0.520468350807818
23.8200000000000	-0.520463313961715
23.8300000000000	-0.520458415008176
23.8400000000000	-0.520453653881934
23.8500000000000	-0.520449030485180
23.8600000000000	-0.520444544687880
23.8700000000000	-0.520440196328095
23.8800000000000	-0.520435985212309
23.8900000000000	-0.520431911115756
23.9000000000000	-0.520427973782763
23.9100000000000	-0.520424172927082
23.9200000000000	-0.520420508232243
23.9300000000000	-0.520416979351893
23.9400000000000	-0.520413585910156
23.9500000000000	-0.520410327501987
23.9600000000000	-0.520407203693533
23.9700000000000	-0.520404214022493
23.9800000000000	-0.520401357998493
23.9900000000000	-0.520398635103447
24	-0.520396044791942
24.0100000000000	-0.520393586491607
24.0200000000000	-0.520391259603500
24.0300000000000	-0.520389063502486
24.0400000000000	-0.520386997537626
24.0500000000000	-0.520385061032566
24.0600000000000	-0.520383253285929
24.0700000000000	-0.520381573571708
24.0800000000000	-0.520380021139663
24.0900000000000	-0.520378595215720
24.1000000000000	-0.520377295002373
24.1100000000000	-0.520376119679084
24.1200000000000	-0.520375068402689
24.1300000000000	-0.520374140307807
24.1400000000000	-0.520373334507246
24.1500000000000	-0.520372650092413
24.1600000000000	-0.520372086133725
24.1700000000000	-0.520371641681024
24.1800000000000	-0.520371315763986
24.1900000000000	-0.520371107392542
24.2000000000000	-0.520371015557290
24.2100000000000	-0.520371039229913
24.2200000000000	-0.520371177363595
24.2300000000000	-0.520371428893444
24.2400000000000	-0.520371792736905
24.2500000000000	-0.520372267794186
24.2600000000000	-0.520372852948671
24.2700000000000	-0.520373547067344
24.2800000000000	-0.520374349001209
24.2900000000000	-0.520375257585708
24.3000000000000	-0.520376271641144
24.3100000000000	-0.520377389973100
24.3200000000000	-0.520378611372857
24.3300000000000	-0.520379934617817
24.3400000000000	-0.520381358471920
24.3500000000000	-0.520382881686059
24.3600000000000	-0.520384502998506
24.3700000000000	-0.520386221135323
24.3800000000000	-0.520388034810778
24.3900000000000	-0.520389942727763
24.4000000000000	-0.520391943578209
24.4100000000000	-0.520394036043495
24.4200000000000	-0.520396218794866
24.4300000000000	-0.520398490493837
24.4400000000000	-0.520400849792607
24.4500000000000	-0.520403295334468
24.4600000000000	-0.520405825754206
24.4700000000000	-0.520408439678513
24.4800000000000	-0.520411135726382
24.4900000000000	-0.520413912509516
24.5000000000000	-0.520416768632721
24.5100000000000	-0.520419702694310
24.5200000000000	-0.520422713286493
24.5300000000000	-0.520425798995771
24.5400000000000	-0.520428958403334
24.5500000000000	-0.520432190085437
24.5600000000000	-0.520435492613802
24.5700000000000	-0.520438864555987
24.5800000000000	-0.520442304475783
24.5900000000000	-0.520445810933579
24.6000000000000	-0.520449382486749
24.6100000000000	-0.520453017690021
24.6200000000000	-0.520456715095851
24.6300000000000	-0.520460473254788
24.6400000000000	-0.520464290715843
24.6500000000000	-0.520468166026849
24.6600000000000	-0.520472097734822
24.6700000000000	-0.520476084386320
24.6800000000000	-0.520480124527791
24.6900000000000	-0.520484216705928
24.7000000000000	-0.520488359468015
24.7100000000000	-0.520492551362269
24.7200000000000	-0.520496790938183
24.7300000000000	-0.520501076746861
24.7400000000000	-0.520505407341356
24.7500000000000	-0.520509781276995
24.7600000000000	-0.520514197111708
24.7700000000000	-0.520518653406351
24.7800000000000	-0.520523148725028
24.7900000000000	-0.520527681635402
24.8000000000000	-0.520532250709012
24.8100000000000	-0.520536854521577
24.8200000000000	-0.520541491653306
24.8300000000000	-0.520546160689193
24.8400000000000	-0.520550860219319
24.8500000000000	-0.520555588839143
24.8600000000000	-0.520560345149788
24.8700000000000	-0.520565127758334
24.8800000000000	-0.520569935278090
24.8900000000000	-0.520574766328880
24.9000000000000	-0.520579619537307
24.9100000000000	-0.520584493537030
24.9200000000000	-0.520589386969026
24.9300000000000	-0.520594298481847
24.9400000000000	-0.520599226731884
24.9500000000000	-0.520604170383610
24.9600000000000	-0.520609128109841
24.9700000000000	-0.520614098591964
24.9800000000000	-0.520619080520191
24.9900000000000	-0.520624072593784
25	-0.520629073521294

==> figures/data/f_plot/data.txt <==
0	0
0.0100000000000000	0
0.0200000000000000	0
0.0300000000000000	0
0.0400000000000000	0
0.0500000000000000	0
0.0600000000000000	0
0.0700000000000000	0
0.0800000000000000	0
0.0900000000000000	0
0.100000000000000	0
0.110000000000000	0
0.120000000000000	0
0.130000000000000	0
0.140000000000000	0
0.150000000000000	0
0.160000000000000	0
0.170000000000000	0
0.180000000000000	0
0.190000000000000	0
0.200000000000000	0
0.210000000000000	0
0.220000000000000	0
0.230000000000000	0
0.240000000000000	0
0.250000000000000	0
0.260000000000000	0
0.270000000000000	0
0.280000000000000	0
0.290000000000000	0
0.300000000000000	0
0.310000000000000	0
0.320000000000000	0
0.330000000000000	0
0.340000000000000	0
0.350000000000000	0
0.360000000000000	0
0.370000000000000	0
0.380000000000000	0
0.390000000000000	0
0.400000000000000	0
0.410000000000000	0
0.420000000000000	0
0.430000000000000	0
0.440000000000000	0
0.450000000000000	0
0.460000000000000	0
0.470000000000000	0
0.480000000000000	0
0.490000000000000	0
0.500000000000000	0
0.510000000000000	0
0.520000000000000	0
0.530000000000000	0
0.540000000000000	0
0.550000000000000	0
0.560000000000000	0
0.570000000000000	0
0.580000000000000	0
0.590000000000000	0
0.600000000000000	0
0.610000000000000	0
0.620000000000000	0
0.630000000000000	0
0.640000000000000	0
0.650000000000000	0
0.660000000000000	0
0.670000000000000	0
0.680000000000000	0
0.690000000000000	0
0.700000000000000	0
0.710000000000000	0
0.720000000000000	0
0.730000000000000	0
0.740000000000000	0
0.750000000000000	0
0.760000000000000	0
0.770000000000000	0
0.780000000000000	0
0.790000000000000	0
0.800000000000000	0
0.810000000000000	0
0.820000000000000	0
0.830000000000000	0
0.840000000000000	0
0.850000000000000	0
0.860000000000000	0
0.870000000000000	0
0.880000000000000	0
0.890000000000000	0
0.900000000000000	0
0.910000000000000	0
0.920000000000000	0
0.930000000000000	0
0.940000000000000	0
0.950000000000000	0
0.960000000000000	0
0.970000000000000	0
0.980000000000000	0
0.990000000000000	0
1	0
1.01000000000000	-0.00169913423827608
1.02000000000000	-0.00339793715762817
1.03000000000000	-0.00509639799243664
1.04000000000000	-0.00679450600379912
1.05000000000000	-0.00849225047953605
1.06000000000000	-0.0101896207341961
1.07000000000000	-0.0118866061090613
1.08000000000000	-0.0135831959721522
1.09000000000000	-0.0152793797182325
1.10000000000000	-0.0169751467688140
1.11000000000000	-0.0186704865721606
1.12000000000000	-0.0203653886032929
1.13000000000000	-0.0220598423639922
1.14000000000000	-0.0237538373828044
1.15000000000000	-0.0254473632150434
1.16000000000000	-0.0271404094427950
1.17000000000000	-0.0288329656749201
1.18000000000000	-0.0305250215470578
1.19000000000000	-0.0322165667216283
1.20000000000000	-0.0339075908878357
1.21000000000000	-0.0355980837616708
1.22000000000000	-0.0372880350859131
1.23000000000000	-0.0389774346301333
1.24000000000000	-0.0406662721906954
1.25000000000000	-0.0423545375907583
1.26000000000000	-0.0440422206802777
1.27000000000000	-0.0457293113360076
1.28000000000000	-0.0474157994615013
1.29000000000000	-0.0491016749871132
1.30000000000000	-0.0507869278699991
1.31000000000000	-0.0524715480941172
1.32000000000000	-0.0541555256702290
1.33000000000000	-0.0558388506358994
1.34000000000000	-0.0575215130554972
1.35000000000000	-0.0592035030201947
1.36000000000000	-0.0608848106479686
1.37000000000000	-0.0625654260835986
1.38000000000000	-0.0642453394986677
1.39000000000000	-0.0659245410915618
1.40000000000000	-0.0676030210874678
1.41000000000000	-0.0692807697383740
1.42000000000000	-0.0709577773230682
1.43000000000000	-0.0726340341471366
1.44000000000000	-0.0743095305429624
1.45000000000000	-0.0759842568697241
1.46000000000000	-0.0776582035133939
1.47000000000000	-0.0793313608867354
1.48000000000000	-0.0810037194293020
1.49000000000000	-0.0826752696074340
1.50000000000000	-0.0843460019142568
1.51000000000000	-0.0860159068696776
1.52000000000000	-0.0876849750203833
1.53000000000000	-0.0893531969398371
1.54000000000000	-0.0910205632282757
1.55000000000000	-0.0926870645127055
1.56000000000000	-0.0943526914469001
1.57000000000000	-0.0960174347113956
1.58000000000000	-0.0976812850134880
1.59000000000000	-0.0993442330872281
1.60000000000000	-0.101006269693419
1.61000000000000	-0.102667385619609
1.62000000000000	-0.104327571680092
1.63000000000000	-0.105986818715898
1.64000000000000	-0.107645117594790
1.65000000000000	-0.109302459211263
1.66000000000000	-0.110958834486531
1.67000000000000	-0.112614234368530
1.68000000000000	-0.114268649831909
1.69000000000000	-0.115922071878022
1.70000000000000	-0.117574491534927
1.71000000000000	-0.119225899857380
1.72000000000000	-0.120876287926823
1.73000000000000	-0.122525646851387
1.74000000000000	-0.124173967765877
1.75000000000000	-0.125821241831773
1.76000000000000	-0.127467460237217
1.77000000000000	-0.129112614197013
1.78000000000000	-0.130756694952613
1.79000000000000	-0.132399693772117
1.80000000000000	-0.134041601950260
1.81000000000000	-0.135682410808407
1.82000000000000	-0.137322111694549
1.83000000000000	-0.138960695983290
1.84000000000000	-0.140598155075840
1.85000000000000	-0.142234480400012
1.86000000000000	-0.143869663410209
1.87000000000000	-0.145503695587418
1.88000000000000	-0.147136568439200
1.89000000000000	-0.148768273499684
1.90000000000000	-0.150398802329557
1.91000000000000	-0.152028146516056
1.92000000000000	-0.153656297672958
1.93000000000000	-0.155283247440572
1.94000000000000	-0.156908987485730
1.95000000000000	-0.158533509501775
1.96000000000000	-0.160156805208557
1.97000000000000	-0.161778866352419
1.98000000000000	-0.163399684706187
1.99000000000000	-0.165019252069166
2	-0.166637560267120
2.01000000000000	-0.168254601152273
2.02000000000000	-0.169870366603290
2.03000000000000	-0.171484848525273
2.04000000000000	-0.173098038849744
2.05000000000000	-0.174709929534641
2.06000000000000	-0.176320512564303
2.07000000000000	-0.177929779949461
2.08000000000000	-0.179537723727225
2.09000000000000	-0.181144335961075
2.10000000000000	-0.182749608740848
2.11000000000000	-0.184353534182728
2.12000000000000	-0.185956104429234
2.13000000000000	-0.187557311649207
2.14000000000000	-0.189157148037800
2.15000000000000	-0.190755605816465
2.16000000000000	-0.192352677232943
2.17000000000000	-0.193948354561246
2.18000000000000	-0.195542630101652
2.19000000000000	-0.197135496180688
2.20000000000000	-0.198726945151120
2.21000000000000	-0.200316969391936
2.22000000000000	-0.201905561308338
2.23000000000000	-0.203492713331727
2.24000000000000	-0.205078417919690
2.25000000000000	-0.206662667555987
2.26000000000000	-0.208245454750536
2.27000000000000	-0.209826772039402
2.28000000000000	-0.211406611984784
2.29000000000000	-0.212984967174995
2.30000000000000	-0.214561830224459
2.31000000000000	-0.216137193773685
2.32000000000000	-0.217711050489264
2.33000000000000	-0.219283393063845
2.34000000000000	-0.220854214216129
2.35000000000000	-0.222423506690850
2.36000000000000	-0.223991263258760
2.37000000000000	-0.225557476716616
2.38000000000000	-0.227122139887166
2.39000000000000	-0.228685245619132
2.40000000000000	-0.230246786787198
2.41000000000000	-0.231806756291990
2.42000000000000	-0.233365147060066
2.43000000000000	-0.234921952043896
2.44000000000000	-0.236477164221852
2.45000000000000	-0.238030776598185
2.46000000000000	-0.239582782203018
2.47000000000000	-0.241133174092322
2.48000000000000	-0.242681945347905
2.49000000000000	-0.244229089077396
2.50000000000000	-0.245774598414226
2.51000000000000	-0.247318466517614
2.52000000000000	-0.248860686572549
2.53000000000000	-0.250401251789777
2.54000000000000	-0.251940155405777
2.55000000000000	-0.253477390682755
2.56000000000000	-0.255012950908616
2.57000000000000	-0.256546829396956
2.58000000000000	-0.258079019487040
2.59000000000000	-0.259609514543786
2.60000000000000	-0.261138307957748
2.61000000000000	-0.262665393145100
2.62000000000000	-0.264190763547615
2.63000000000000	-0.265714412632652
2.64000000000000	-0.267236333893133
2.65000000000000	-0.268756520847529
2.66000000000000	-0.270274967039844
2.67000000000000	-0.271791666039591
2.68000000000000	-0.273306611441778
2.69000000000000	-0.274819796866890
2.70000000000000	-0.276331215960868
2.71000000000000	-0.277840862395095
2.72000000000000	-0.279348729866371
2.73000000000000	-0.280854812096901
2.74000000000000	-0.282359102834273
2.75000000000000	-0.283861595851440
2.76000000000000	-0.285362284946697
2.77000000000000	-0.286861163943672
2.78000000000000	-0.288358226691297
2.79000000000000	-0.289853467063792
2.80000000000000	-0.291346878960648
2.81000000000000	-0.292838456306604
2.82000000000000	-0.294328193051631
2.83000000000000	-0.295816083170909
2.84000000000000	-0.297302120664810
2.85000000000000	-0.298786299558877
2.86000000000000	-0.300268613903804
2.87000000000000	-0.301749057775418
2.88000000000000	-0.303227625274653
2.89000000000000	-0.304704310527540
2.90000000000000	-0.306179107685175
2.91000000000000	-0.307652010923709
2.92000000000000	-0.309123014444320
2.93000000000000	-0.310592112473197
2.94000000000000	-0.312059299261518
2.95000000000000	-0.313524569085426
2.96000000000000	-0.314987916246017
2.97000000000000	-0.316449335069308
2.98000000000000	-0.317908819906224
2.99000000000000	-0.319366365132573
3	-0.320821965149027
3.01000000000000	-0.322275614381101
3.02000000000000	-0.323727307279127
3.03000000000000	-0.325177038318238
3.04000000000000	-0.326624801998346
3.05000000000000	-0.328070592844116
3.06000000000000	-0.329514405404947
3.07000000000000	-0.330956234254953
3.08000000000000	-0.332396073992937
3.09000000000000	-0.333833919242369
3.10000000000000	-0.335269764651367
3.11000000000000	-0.336703604892672
3.12000000000000	-0.338135434663628
3.13000000000000	-0.339565248686159
3.14000000000000	-0.340993041706745
3.15000000000000	-0.342418808496399
3.16000000000000	-0.343842543850651
3.17000000000000	-0.345264242589515
3.18000000000000	-0.346683899557476
3.19000000000000	-0.348101509623461
3.20000000000000	-0.349517067680817
3.21000000000000	-0.350930568647290
3.22000000000000	-0.352342007465001
3.23000000000000	-0.353751379100424
3.24000000000000	-0.355158678544359
3.25000000000000	-0.356563900811911
3.26000000000000	-0.357967040942470
3.27000000000000	-0.359368093999681
3.28000000000000	-0.360767055071426
3.29000000000000	-0.362163919269795
3.30000000000000	-0.363558681731070
3.31000000000000	-0.364951337615692
3.32000000000000	-0.366341882108244
3.33000000000000	-0.367730310417425
3.34000000000000	-0.369116617776024
3.35000000000000	-0.370500799440900
3.36000000000000	-0.371882850692952
3.37000000000000	-0.373262766837100
3.38000000000000	-0.374640543202261
3.39000000000000	-0.376016175141318
3.40000000000000	-0.377389658031103
3.41000000000000	-0.378760987272368
3.42000000000000	-0.380130158289763
3.43000000000000	-0.381497166531807
3.44000000000000	-0.382862007470870
3.45000000000000	-0.384224676603142
3.46000000000000	-0.385585169448610
3.47000000000000	-0.386943481551035
3.48000000000000	-0.388299608477923
3.49000000000000	-0.389653545820504
3.50000000000000	-0.391005289193704
3.51000000000000	-0.392354834236121
3.52000000000000	-0.393702176609999
3.53000000000000	-0.395047312001203
3.54000000000000	-0.396390236119193
3.55000000000000	-0.397730944696998
3.56000000000000	-0.399069433491192
3.57000000000000	-0.400405698281867
3.58000000000000	-0.401739734872607
3.59000000000000	-0.403071539090463
3.60000000000000	-0.404401106785926
3.61000000000000	-0.405728433832903
3.62000000000000	-0.407053516128689
3.63000000000000	-0.408376349593940
3.64000000000000	-0.409696930172651
3.65000000000000	-0.411015253832125
3.66000000000000	-0.412331316562948
3.67000000000000	-0.413645114378966
3.68000000000000	-0.414956643317254
3.69000000000000	-0.416265899438090
3.70000000000000	-0.417572878824932
3.71000000000000	-0.418877577584388
3.72000000000000	-0.420179991846188
3.73000000000000	-0.421480117763164
3.74000000000000	-0.422777951511215
3.75000000000000	-0.424073489289284
3.76000000000000	-0.425366727319332
3.77000000000000	-0.426657661846308
3.78000000000000	-0.427946289138124
3.79000000000000	-0.429232605485629
3.80000000000000	-0.430516607202577
3.81000000000000	-0.431798290625603
3.82000000000000	-0.433077652114199
3.83000000000000	-0.434354688050678
3.84000000000000	-0.435629394840154
3.85000000000000	-0.436901768910513
3.86000000000000	-0.438171806712381
3.87000000000000	-0.439439504719101
3.88000000000000	-0.440704859426705
3.89000000000000	-0.441967867353884
3.90000000000000	-0.443228525041961
3.91000000000000	-0.444486829054863
3.92000000000000	-0.445742775979093
3.93000000000000	-0.446996362423703
3.94000000000000	-0.448247585020266
3.95000000000000	-0.449496440422845
3.96000000000000	-0.450742925307967
3.97000000000000	-0.451987036374596
3.98000000000000	-0.453228770344101
3.99000000000000	-0.454468123960233
4	-0.455705093989089
4.01000000000000	-0.456939677219091
4.02000000000000	-0.458171870460954
4.03000000000000	-0.459401670547655
4.04000000000000	-0.460629074334412
4.05000000000000	-0.461854078698645
4.06000000000000	-0.463076680539955
4.07000000000000	-0.464296876780093
4.08000000000000	-0.465514664362931
4.09000000000000	-0.466730040254430
4.10000000000000	-0.467943001442617
4.11000000000000	-0.469153544937551
4.12000000000000	-0.470361667771296
4.13000000000000	-0.471567366997893
4.14000000000000	-0.472770639693328
4.15000000000000	-0.473971482955503
4.16000000000000	-0.475169893904210
4.17000000000000	-0.476365869681098
4.18000000000000	-0.477559407449644
4.19000000000000	-0.478750504395127
4.20000000000000	-0.479939157724595
4.21000000000000	-0.481125364666834
4.22000000000000	-0.482309122472344
4.23000000000000	-0.483490428413304
4.24000000000000	-0.484669279783547
4.25000000000000	-0.485845673898523
4.26000000000000	-0.487019608095278
4.27000000000000	-0.488191079732417
4.28000000000000	-0.489360086190080
4.29000000000000	-0.490526624869904
4.30000000000000	-0.491690693195003
4.31000000000000	-0.492852288609931
4.32000000000000	-0.494011408580652
4.33000000000000	-0.495168050594513
4.34000000000000	-0.496322212160214
4.35000000000000	-0.497473890807773
4.36000000000000	-0.498623084088500
4.37000000000000	-0.499769789574965
4.38000000000000	-0.500914004860970
4.39000000000000	-0.502055727561513
4.40000000000000	-0.503194955312764
4.41000000000000	-0.504331685772029
4.42000000000000	-0.505465916617724
4.43000000000000	-0.506597645549341
4.44000000000000	-0.507726870287418
4.45000000000000	-0.508853588573510
4.46000000000000	-0.509977798170157
4.47000000000000	-0.511099496860852
4.48000000000000	-0.512218682450013
4.49000000000000	-0.513335352762947
4.50000000000000	-0.514449505645826
4.51000000000000	-0.515561138965652
4.52000000000000	-0.516670250610224
4.53000000000000	-0.517776838488111
4.54000000000000	-0.518880900528618
4.55000000000000	-0.519982434681758
4.56000000000000	-0.521081438918217
4.57000000000000	-0.522177911229325
4.58000000000000	-0.523271849627024
4.59000000000000	-0.524363252143837
4.60000000000000	-0.525452116832836
4.61000000000000	-0.526538441767612
4.62000000000000	-0.527622225042242
4.63000000000000	-0.528703464771257
4.64000000000000	-0.529782159089613
4.65000000000000	-0.530858306152656
4.66000000000000	-0.531931904136095
4.67000000000000	-0.533002951235965
4.68000000000000	-0.534071445668598
4.69000000000000	-0.535137385670593
4.70000000000000	-0.536200769498780
4.71000000000000	-0.537261595430192
4.72000000000000	-0.538319861762030
4.73000000000000	-0.539375566811634
4.74000000000000	-0.540428708916451
4.75000000000000	-0.541479286433996
4.76000000000000	-0.542527297741833
4.77000000000000	-0.543572741237531
4.78000000000000	-0.544615615338637
4.79000000000000	-0.545655918482643
4.80000000000000	-0.546693649126956
4.81000000000000	-0.547728805748863
4.82000000000000	-0.548761386845499
4.83000000000000	-0.549791390933815
4.84000000000000	-0.550818816550548
4.85000000000000	-0.551843662252185
4.86000000000000	-0.552865926614932
4.87000000000000	-0.553885608234681
4.88000000000000	-0.554902705726981
4.89000000000000	-0.555917217727003
4.90000000000000	-0.556929142889503
4.91000000000000	-0.557938479888797
4.92000000000000	-0.558945227418724
4.93000000000000	-0.559949384192615
4.94000000000000	-0.560950948943259
4.95000000000000	-0.561949920422870
4.96000000000000	-0.562946297403057
4.97000000000000	-0.563940078674790
4.98000000000000	-0.564931263048363
4.99000000000000	-0.565919849353368
5	-0.566905836438655
5.01000000000000	-0.567889223172309
5.02000000000000	-0.568870008441606
5.03000000000000	-0.569848191152985
5.04000000000000	-0.570823770232016
5.05000000000000	-0.571796744623366
5.06000000000000	-0.572767113290766
5.07000000000000	-0.573734875216976
5.08000000000000	-0.574700029403754
5.09000000000000	-0.575662574871824
5.10000000000000	-0.576622510660838
5.11000000000000	-0.577579835829346
5.12000000000000	-0.578534549454766
5.13000000000000	-0.579486650633342
5.14000000000000	-0.580436138480120
5.15000000000000	-0.581383012128909
5.16000000000000	-0.582327270732247
5.17000000000000	-0.583268913461372
5.18000000000000	-0.584207939506184
5.19000000000000	-0.585144348075216
5.20000000000000	-0.586078138395595
5.21000000000000	-0.587009309713015
5.22000000000000	-0.587937861291696
5.23000000000000	-0.588863792414357
5.24000000000000	-0.589787102382177
5.25000000000000	-0.590707790514768
5.26000000000000	-0.591625856150134
5.27000000000000	-0.592541298644639
5.28000000000000	-0.593454117372979
5.29000000000000	-0.594364311728139
5.30000000000000	-0.595271881121368
5.31000000000000	-0.596176824982139
5.32000000000000	-0.597079142758120
5.33000000000000	-0.597978833915133
5.34000000000000	-0.598875897937129
5.35000000000000	-0.599770334326144
5.36000000000000	-0.600662142602277
5.37000000000000	-0.601551322303646
5.38000000000000	-0.602437872986356
5.39000000000000	-0.603321794224469
5.40000000000000	-0.604203085609967
5.41000000000000	-0.605081746752717
5.42000000000000	-0.605957777280439
5.43000000000000	-0.606831176838670
5.44000000000000	-0.607701945090733
5.45000000000000	-0.608570081717696
5.46000000000000	-0.609435586418345
5.47000000000000	-0.610298458909148
5.48000000000000	-0.611158698924216
5.49000000000000	-0.612016306215276
5.50000000000000	-0.612871280551630
5.51000000000000	-0.613723621720127
5.52000000000000	-0.614573329525122
5.53000000000000	-0.615420403788445
5.54000000000000	-0.616264844349368
5.55000000000000	-0.617106651064567
5.56000000000000	-0.617945823808091
5.57000000000000	-0.618782362471322
5.58000000000000	-0.619616266962951
5.59000000000000	-0.620447537208929
5.60000000000000	-0.621276173152447
5.61000000000000	-0.622102174753889
5.62000000000000	-0.622925541990807
5.63000000000000	-0.623746274857879
5.64000000000000	-0.624564373366880
5.65000000000000	-0.625379837546643
5.66000000000000	-0.626192667443027
5.67000000000000	-0.627002863118881
5.68000000000000	-0.627810424654008
5.69000000000000	-0.628615352145137
5.70000000000000	-0.629417645705876
5.71000000000000	-0.630217305466690
5.72000000000000	-0.631014331574857
5.73000000000000	-0.631808724194437
5.74000000000000	-0.632600483506237
5.75000000000000	-0.633389609707775
5.76000000000000	-0.634176103013247
5.77000000000000	-0.634959963653490
5.78000000000000	-0.635741191875947
5.79000000000000	-0.636519787944632
5.80000000000000	-0.637295752140100
5.81000000000000	-0.638069084759403
5.82000000000000	-0.638839786116063
5.83000000000000	-0.639607856540031
5.84000000000000	-0.640373296377656
5.85000000000000	-0.641136105991648
5.86000000000000	-0.641896285761044
5.87000000000000	-0.642653836081170
5.88000000000000	-0.643408757363610
5.89000000000000	-0.644161050036168
5.90000000000000	-0.644910714542834
5.91000000000000	-0.645657751343747
5.92000000000000	-0.646402160915163
5.93000000000000	-0.647143943749418
5.94000000000000	-0.647883100354890
5.95000000000000	-0.648619631255967
5.96000000000000	-0.649353536993013
5.97000000000000	-0.650084818122329
5.98000000000000	-0.650813475216120
5.99000000000000	-0.651539508862459
6	-0.652262919665250
6.01000000000000	-0.652983708244197
6.02000000000000	-0.653701875234762
6.03000000000000	-0.654417421288137
6.04000000000000	-0.655130347071204
6.05000000000000	-0.655840653266497
6.06000000000000	-0.656548340572175
6.07000000000000	-0.657253409701979
6.08000000000000	-0.657955861385199
6.09000000000000	-0.658655696366638
6.10000000000000	-0.659352915406578
6.11000000000000	-0.660047519280743
6.12000000000000	-0.660739508780263
6.13000000000000	-0.661428884711640
6.14000000000000	-0.662115647896713
6.15000000000000	-0.662799799172618
6.16000000000000	-0.663481339391757
6.17000000000000	-0.664160269421761
6.18000000000000	-0.664836590145454
6.19000000000000	-0.665510302460818
6.20000000000000	-0.666181407280955
6.21000000000000	-0.666849905534053
6.22000000000000	-0.667515798163353
6.23000000000000	-0.668179086127109
6.24000000000000	-0.668839770398555
6.25000000000000	-0.669497851965865
6.26000000000000	-0.670153331832122
6.27000000000000	-0.670806211015284
6.28000000000000	-0.671456490548141
6.29000000000000	-0.672104171478284
6.30000000000000	-0.672749254868069
6.31000000000000	-0.673391741794578
6.32000000000000	-0.674031633349590
6.33000000000000	-0.674668930639537
6.34000000000000	-0.675303634785472
6.35000000000000	-0.675935746923037
6.36000000000000	-0.676565268202418
6.37000000000000	-0.677192199788317
6.38000000000000	-0.677816542859914
6.39000000000000	-0.678438298610830
6.40000000000000	-0.679057468249090
6.41000000000000	-0.679674052997090
6.42000000000000	-0.680288054091560
6.43000000000000	-0.680899472783525
6.44000000000000	-0.681508310338276
6.45000000000000	-0.682114568035327
6.46000000000000	-0.682718247168382
6.47000000000000	-0.683319349045302
6.48000000000000	-0.683917874988061
6.49000000000000	-0.684513826332717
6.50000000000000	-0.685107204429374
6.51000000000000	-0.685698010642145
6.52000000000000	-0.686286246349119
6.53000000000000	-0.686871912942319
6.54000000000000	-0.687455011827674
6.55000000000000	-0.688035544424975
6.56000000000000	-0.688613512167842
6.57000000000000	-0.689188916503692
6.58000000000000	-0.689761758893697
6.59000000000000	-0.690332040812751
6.60000000000000	-0.690899763749431
6.61000000000000	-0.691464929205967
6.62000000000000	-0.692027538698198
6.63000000000000	-0.692587593755543
6.64000000000000	-0.693145095920958
6.65000000000000	-0.693700046750906
6.66000000000000	-0.694252447815319
6.67000000000000	-0.694802300697559
6.68000000000000	-0.695349606994386
6.69000000000000	-0.695894368315917
6.70000000000000	-0.696436586285597
6.71000000000000	-0.696976262540155
6.72000000000000	-0.697513398729572
6.73000000000000	-0.698047996517044
6.74000000000000	-0.698580057578948
6.75000000000000	-0.699109583604800
6.76000000000000	-0.699636576297226
6.77000000000000	-0.700161037371921
6.78000000000000	-0.700682968557614
6.79000000000000	-0.701202371596030
6.80000000000000	-0.701719248241859
6.81000000000000	-0.702233600262714
6.82000000000000	-0.702745429439099
6.83000000000000	-0.703254737564368
6.84000000000000	-0.703761526444694
6.85000000000000	-0.704265797899030
6.86000000000000	-0.704767553759073
6.87000000000000	-0.705266795869227
6.88000000000000	-0.705763526086568
6.89000000000000	-0.706257746280809
6.90000000000000	-0.706749458334259
6.91000000000000	-0.707238664141793
6.92000000000000	-0.707725365610809
6.93000000000000	-0.708209564661198
6.94000000000000	-0.708691263225304
6.95000000000000	-0.709170463247890
6.96000000000000	-0.709647166686096
6.97000000000000	-0.710121375509412
6.98000000000000	-0.710593091699635
6.99000000000000	-0.711062317250833
7	-0.711529054169311
7.01000000000000	-0.711993304473575
7.02000000000000	-0.712455070194293
7.03000000000000	-0.712914353374262
7.04000000000000	-0.713371156068368
7.05000000000000	-0.713825480343552
7.06000000000000	-0.714277328278774
7.07000000000000	-0.714726701964976
7.08000000000000	-0.715173603505044
7.09000000000000	-0.715618035013777
7.10000000000000	-0.716059998617843
7.11000000000000	-0.716499496455749
7.12000000000000	-0.716936530677802
7.13000000000000	-0.717371103446071
7.14000000000000	-0.717803216934357
7.15000000000000	-0.718232873328149
7.16000000000000	-0.718660074824592
7.17000000000000	-0.719084823632450
7.18000000000000	-0.719507121972070
7.19000000000000	-0.719926972075345
7.20000000000000	-0.720344376185677
7.21000000000000	-0.720759336557943
7.22000000000000	-0.721171855458455
7.23000000000000	-0.721581935164928
7.24000000000000	-0.721989577966441
7.25000000000000	-0.722394786163400
7.26000000000000	-0.722797562067506
7.27000000000000	-0.723197908001713
7.28000000000000	-0.723595826300195
7.29000000000000	-0.723991319308309
7.30000000000000	-0.724384389382560
7.31000000000000	-0.724775038890563
7.32000000000000	-0.725163270211005
7.33000000000000	-0.725549085733613
7.34000000000000	-0.725932487859116
7.35000000000000	-0.726313478999207
7.36000000000000	-0.726692061576509
7.37000000000000	-0.727068238024536
7.38000000000000	-0.727442010787661
7.39000000000000	-0.727813382321076
7.40000000000000	-0.728182355090755
7.41000000000000	-0.728548931573424
7.42000000000000	-0.728913114256515
7.43000000000000	-0.729274905638140
7.44000000000000	-0.729634308227046
7.45000000000000	-0.729991324542586
7.46000000000000	-0.730345957114677
7.47000000000000	-0.730698208483768
7.48000000000000	-0.731048081200798
7.49000000000000	-0.731395577827168
7.50000000000000	-0.731740700934698
7.51000000000000	-0.732083453105593
7.52000000000000	-0.732423836932410
7.53000000000000	-0.732761855018015
7.54000000000000	-0.733097509975552
7.55000000000000	-0.733430804428406
7.56000000000000	-0.733761741010164
7.57000000000000	-0.734090322364584
7.58000000000000	-0.734416551145553
7.59000000000000	-0.734740430017056
7.60000000000000	-0.735061961653135
7.61000000000000	-0.735381148737856
7.62000000000000	-0.735697993965272
7.63000000000000	-0.736012500039389
7.64000000000000	-0.736324669674125
7.65000000000000	-0.736634505593277
7.66000000000000	-0.736942010530485
7.67000000000000	-0.737247187229197
7.68000000000000	-0.737550038442629
7.69000000000000	-0.737850566933731
7.70000000000000	-0.738148775475152
7.71000000000000	-0.738444666849203
7.72000000000000	-0.738738243847820
7.73000000000000	-0.739029509272530
7.74000000000000	-0.739318465934414
7.75000000000000	-0.739605116654067
7.76000000000000	-0.739889464261570
7.77000000000000	-0.740171511596447
7.78000000000000	-0.740451261507633
7.79000000000000	-0.740728716853435
7.80000000000000	-0.741003880501499
7.81000000000000	-0.741276755328770
7.82000000000000	-0.741547344221462
7.83000000000000	-0.741815650075014
7.84000000000000	-0.742081675794063
7.85000000000000	-0.742345424292401
7.86000000000000	-0.742606898492941
7.87000000000000	-0.742866101327683
7.88000000000000	-0.743123035737677
7.89000000000000	-0.743377704672984
7.90000000000000	-0.743630111092646
7.91000000000000	-0.743880257964645
7.92000000000000	-0.744128148265871
7.93000000000000	-0.744373784982080
7.94000000000000	-0.744617171107867
7.95000000000000	-0.744858309646621
7.96000000000000	-0.745097203610498
7.97000000000000	-0.745333856020376
7.98000000000000	-0.745568269905828
7.99000000000000	-0.745800448305081
8	-0.746030394264979
8.01000000000000	-0.746258110840950
8.02000000000000	-0.746483601096972
8.03000000000000	-0.746706868105533
8.04000000000000	-0.746927914947598
8.05000000000000	-0.747146744712570
8.06000000000000	-0.747363360498261
8.07000000000000	-0.747577765410847
8.08000000000000	-0.747789962564841
8.09000000000000	-0.747999955083051
8.10000000000000	-0.748207746096550
8.11000000000000	-0.748413338744633
8.12000000000000	-0.748616736174789
8.13000000000000	-0.748817941542660
8.14000000000000	-0.749016958012009
8.15000000000000	-0.749213788754679
8.16000000000000	-0.749408436950566
8.17000000000000	-0.749600905787574
8.18000000000000	-0.749791198461588
8.19000000000000	-0.749979318176432
8.20000000000000	-0.750165268143836
8.21000000000000	-0.750349051583399
8.22000000000000	-0.750530671722559
8.23000000000000	-0.750710131796549
8.24000000000000	-0.750887435048368
8.25000000000000	-0.751062584728742
8.26000000000000	-0.751235584096093
8.27000000000000	-0.751406436416496
8.28000000000000	-0.751575144963652
8.29000000000000	-0.751741713018847
8.30000000000000	-0.751906143870918
8.31000000000000	-0.752068440816218
8.32000000000000	-0.752228607158582
8.33000000000000	-0.752386646209289
8.34000000000000	-0.752542561287029
8.35000000000000	-0.752696355717864
8.36000000000000	-0.752848032835200
8.37000000000000	-0.752997595979744
8.38000000000000	-0.753145048499472
8.39000000000000	-0.753290393749593
8.40000000000000	-0.753433635092517
8.41000000000000	-0.753574775897816
8.42000000000000	-0.753713819542190
8.43000000000000	-0.753850769409433
8.44000000000000	-0.753985628890393
8.45000000000000	-0.754118401382945
8.46000000000000	-0.754249090291950
8.47000000000000	-0.754377699029223
8.48000000000000	-0.754504231013493
8.49000000000000	-0.754628689670375
8.50000000000000	-0.754751078432328
8.51000000000000	-0.754871400738627
8.52000000000000	-0.754989660035322
8.53000000000000	-0.755105859775207
8.54000000000000	-0.755220003417781
8.55000000000000	-0.755332094429218
8.56000000000000	-0.755442136282329
8.57000000000000	-0.755550132456527
8.58000000000000	-0.755656086437794
8.59000000000000	-0.755760001718645
8.60000000000000	-0.755861881798093
8.61000000000000	-0.755961730181613
8.62000000000000	-0.756059550381111
8.63000000000000	-0.756155345914886
8.64000000000000	-0.756249120307595
8.65000000000000	-0.756340877090222
8.66000000000000	-0.756430619800039
8.67000000000000	-0.756518351980572
8.68000000000000	-0.756604077181570
8.69000000000000	-0.756687798958967
8.70000000000000	-0.756769520874846
8.71000000000000	-0.756849246497410
8.72000000000000	-0.756926979400942
8.73000000000000	-0.757002723165774
8.74000000000000	-0.757076481378247
8.75000000000000	-0.757148257630686
8.76000000000000	-0.757218055521355
8.77000000000000	-0.757285878654433
8.78000000000000	-0.757351730639969
8.79000000000000	-0.757415615093856
8.80000000000000	-0.757477535637791
8.81000000000000	-0.757537495899244
8.82000000000000	-0.757595499511424
8.83000000000000	-0.757651550113241
8.84000000000000	-0.757705651349275
8.85000000000000	-0.757757806869743
8.86000000000000	-0.757808020330458
8.87000000000000	-0.757856295392804
8.88000000000000	-0.757902635723694
8.89000000000000	-0.757947044995541
8.90000000000000	-0.757989526886220
8.91000000000000	-0.758030085079036
8.92000000000000	-0.758068723262691
8.93000000000000	-0.758105445131249
8.94000000000000	-0.758140254384100
8.95000000000000	-0.758173154725928
8.96000000000000	-0.758204149866678
8.97000000000000	-0.758233243521517
8.98000000000000	-0.758260439410808
8.99000000000000	-0.758285741260069
9	-0.758309152799942
9.01000000000000	-0.758330677766161
9.02000000000000	-0.758350319899514
9.03000000000000	-0.758368082945814
9.04000000000000	-0.758383970655860
9.05000000000000	-0.758397986785407
9.06000000000000	-0.758410135095130
9.07000000000000	-0.758420419350595
9.08000000000000	-0.758428843322217
9.09000000000000	-0.758435410785235
9.10000000000000	-0.758440125519674
9.11000000000000	-0.758442991310310
9.12000000000000	-0.758444011946639
9.13000000000000	-0.758442306361892
9.14000000000000	-0.758436792306297
9.15000000000000	-0.758427476265498
9.16000000000000	-0.758414367639549
9.17000000000000	-0.758397475861231
9.18000000000000	-0.758376810395830
9.19000000000000	-0.758352380740923
9.20000000000000	-0.758324196426154
9.21000000000000	-0.758292267013023
9.22000000000000	-0.758256602094665
9.23000000000000	-0.758217211295629
9.24000000000000	-0.758174104271668
9.25000000000000	-0.758127290709513
9.26000000000000	-0.758076780326661
9.27000000000000	-0.758022582871154
9.28000000000000	-0.757964708121365
9.29000000000000	-0.757903165885780
9.30000000000000	-0.757837966002778
9.31000000000000	-0.757769118340417
9.32000000000000	-0.757696632796215
9.33000000000000	-0.757620519296932
9.34000000000000	-0.757540787798358
9.35000000000000	-0.757457448285089
9.36000000000000	-0.757370510770320
9.37000000000000	-0.757279985295617
9.38000000000000	-0.757185881930710
9.39000000000000	-0.757088210773273
9.40000000000000	-0.756986981948705
9.41000000000000	-0.756882205609922
9.42000000000000	-0.756773891937132
9.43000000000000	-0.756662051137623
9.44000000000000	-0.756546693445549
9.45000000000000	-0.756427829121713
9.46000000000000	-0.756305468453351
9.47000000000000	-0.756179621753916
9.48000000000000	-0.756050299362865
9.49000000000000	-0.755917511645444
9.50000000000000	-0.755781268992470
9.51000000000000	-0.755641581820120
9.52000000000000	-0.755498460569714
9.53000000000000	-0.755351915707500
9.54000000000000	-0.755201957724445
9.55000000000000	-0.755048597136013
9.56000000000000	-0.754891844481960
9.57000000000000	-0.754731710326108
9.58000000000000	-0.754568205256146
9.59000000000000	-0.754401339883406
9.60000000000000	-0.754231124842652
9.61000000000000	-0.754057570791872
9.62000000000000	-0.753880688412056
9.63000000000000	-0.753700488406992
9.64000000000000	-0.753516981503049
9.65000000000000	-0.753330178448966
9.66000000000000	-0.753140090015637
9.67000000000000	-0.752946726995904
9.68000000000000	-0.752750100204341
9.69000000000000	-0.752550220477046
9.70000000000000	-0.752347098671425
9.71000000000000	-0.752140745665986
9.72000000000000	-0.751931172360123
9.73000000000000	-0.751718389673910
9.74000000000000	-0.751502408547886
9.75000000000000	-0.751283239942849
9.76000000000000	-0.751060894839642
9.77000000000000	-0.750835384238946
9.78000000000000	-0.750606719161069
9.79000000000000	-0.750374910645737
9.80000000000000	-0.750139969751882
9.81000000000000	-0.749901907557439
9.82000000000000	-0.749660735159131
9.83000000000000	-0.749416463672265
9.84000000000000	-0.749169104230520
9.85000000000000	-0.748918667985742
9.86000000000000	-0.748665166107735
9.87000000000000	-0.748408609784052
9.88000000000000	-0.748149010219790
9.89000000000000	-0.747886378637381
9.90000000000000	-0.747620726276389
9.91000000000000	-0.747352064393295
9.92000000000000	-0.747080404261302
9.93000000000000	-0.746805757170120
9.94000000000000	-0.746528134425762
9.95000000000000	-0.746247547350344
9.96000000000000	-0.745964007281869
9.97000000000000	-0.745677525574035
9.98000000000000	-0.745388113596019
9.99000000000000	-0.745095782732279
10	-0.744800544382348
10.0100000000000	-0.744502409960628
10.0200000000000	-0.744201390896192
10.0300000000000	-0.743897498632573
10.0400000000000	-0.743590744627568
10.0500000000000	-0.743281140353029
10.0600000000000	-0.742968697294667
10.0700000000000	-0.742653426951844
10.0800000000000	-0.742335340837373
10.0900000000000	-0.742014450477319
10.1000000000000	-0.741690767410794
10.1100000000000	-0.741364303189757
10.1200000000000	-0.741035069378814
10.1300000000000	-0.740703077555017
10.1400000000000	-0.740368339307664
10.1500000000000	-0.740030866238100
10.1600000000000	-0.739690669959516
10.1700000000000	-0.739347762096752
10.1800000000000	-0.739002154286093
10.1900000000000	-0.738653858175078
10.2000000000000	-0.738302885422296
10.2100000000000	-0.737949247697190
10.2200000000000	-0.737592956679859
10.2300000000000	-0.737234024060862
10.2400000000000	-0.736872461541018
10.2500000000000	-0.736508280831215
10.2600000000000	-0.736141493652206
10.2700000000000	-0.735772111734420
10.2800000000000	-0.735400146817763
10.2900000000000	-0.735025610651422
10.3000000000000	-0.734648514993672
10.3100000000000	-0.734268871611681
10.3200000000000	-0.733886692281315
10.3300000000000	-0.733501988786947
10.3400000000000	-0.733114772921255
10.3500000000000	-0.732725056485041
10.3600000000000	-0.732332851287029
10.3700000000000	-0.731938169143675
10.3800000000000	-0.731541021878976
10.3900000000000	-0.731141421324277
10.4000000000000	-0.730739379318081
10.4100000000000	-0.730334907705856
10.4200000000000	-0.729928018339844
10.4300000000000	-0.729518723078875
10.4400000000000	-0.729107033788170
10.4500000000000	-0.728692962339157
10.4600000000000	-0.728276520609281
10.4700000000000	-0.727857720481812
10.4800000000000	-0.727436573845662
10.4900000000000	-0.727013092595189
10.5000000000000	-0.726587288630017
10.5100000000000	-0.726159173854843
10.5200000000000	-0.725728760179256
10.5300000000000	-0.725296059517543
10.5400000000000	-0.724861083788508
10.5500000000000	-0.724423844915285
10.5600000000000	-0.723984354825153
10.5700000000000	-0.723542625449348
10.5800000000000	-0.723098668722883
10.5900000000000	-0.722652496584361
10.6000000000000	-0.722204120975791
10.6100000000000	-0.721753553842405
10.6200000000000	-0.721300807132475
10.6300000000000	-0.720845892797132
10.6400000000000	-0.720388822790178
10.6500000000000	-0.719929609067914
10.6600000000000	-0.719468263588948
10.6700000000000	-0.719004798314022
10.6800000000000	-0.718539225205825
10.6900000000000	-0.718071556228818
10.7000000000000	-0.717601803349053
10.7100000000000	-0.717129978533992
10.7200000000000	-0.716656093752326
10.7300000000000	-0.716180160973804
10.7400000000000	-0.715702192169047
10.7500000000000	-0.715222199309373
10.7600000000000	-0.714740194366623
10.7700000000000	-0.714256189312978
10.7800000000000	-0.713770196120788
10.7900000000000	-0.713282226762393
10.8000000000000	-0.712792293209948
10.8100000000000	-0.712300407435248
10.8200000000000	-0.711806581409554
10.8300000000000	-0.711310827103418
10.8400000000000	-0.710813156486509
10.8500000000000	-0.710313581527439
10.8600000000000	-0.709812114193592
10.8700000000000	-0.709308766450949
10.8800000000000	-0.708803550263919
10.8900000000000	-0.708296477595164
10.9000000000000	-0.707787560405430
10.9100000000000	-0.707276810653375
10.9200000000000	-0.706764240295399
10.9300000000000	-0.706249861285476
10.9400000000000	-0.705733685574982
10.9500000000000	-0.705215725112525
10.9600000000000	-0.704695991843782
10.9700000000000	-0.704174497711325
10.9800000000000	-0.703651254654457
10.9900000000000	-0.703126274609042
11	-0.702599569507342
11.0100000000000	-0.702071151277847
11.0200000000000	-0.701541031845113
11.0300000000000	-0.701009223129592
11.0400000000000	-0.700475737047472
11.0500000000000	-0.699940585510508
11.0600000000000	-0.699403780425863
11.0700000000000	-0.698865333695941
11.0800000000000	-0.698325257218225
11.0900000000000	-0.697783562885114
11.1000000000000	-0.697240262583761
11.1100000000000	-0.696695368195913
11.1200000000000	-0.696148891597750
11.1300000000000	-0.695600844659720
11.1400000000000	-0.695051239246385
11.1500000000000	-0.694500087216257
11.1600000000000	-0.693947400421638
11.1700000000000	-0.693393190708467
11.1800000000000	-0.692837469916158
11.1900000000000	-0.692280249877439
11.2000000000000	-0.691721542418201
11.2100000000000	-0.691161359357338
11.2200000000000	-0.690599712506591
11.2300000000000	-0.690036613670391
11.2400000000000	-0.689472074645706
11.2500000000000	-0.688906107221885
11.2600000000000	-0.688338723180503
11.2700000000000	-0.687769934295208
11.2800000000000	-0.687199752331569
11.2900000000000	-0.686628189046919
11.3000000000000	-0.686055256190207
11.3100000000000	-0.685480965501844
11.3200000000000	-0.684905328713552
11.3300000000000	-0.684328357548212
11.3400000000000	-0.683750063719715
11.3500000000000	-0.683170458932812
11.3600000000000	-0.682589554882964
11.3700000000000	-0.682007363256193
11.3800000000000	-0.681423895728935
11.3900000000000	-0.680839163967891
11.4000000000000	-0.680253179629877
11.4100000000000	-0.679665954361683
11.4200000000000	-0.679077499799921
11.4300000000000	-0.678487827570884
11.4400000000000	-0.677896949290395
11.4500000000000	-0.677304876563667
11.4600000000000	-0.676711620985157
11.4700000000000	-0.676117194138420
11.4800000000000	-0.675521607595972
11.4900000000000	-0.674924872919136
11.5000000000000	-0.674327001657914
11.5100000000000	-0.673728005350832
11.5200000000000	-0.673127895524807
11.5300000000000	-0.672526683695002
11.5400000000000	-0.671924381364689
11.5500000000000	-0.671321000025108
11.5600000000000	-0.670716551155324
11.5700000000000	-0.670111046222096
11.5800000000000	-0.669504496679730
11.5900000000000	-0.668896913969950
11.6000000000000	-0.668288309521753
11.6100000000000	-0.667678694751279
11.6200000000000	-0.667068081061670
11.6300000000000	-0.666456479842937
11.6400000000000	-0.665843902471822
11.6500000000000	-0.665230360311671
11.6600000000000	-0.664615864712288
11.6700000000000	-0.664000427009813
11.6800000000000	-0.663384058526581
11.6900000000000	-0.662766770570997
11.7000000000000	-0.662148574437394
11.7100000000000	-0.661529481405913
11.7200000000000	-0.660909502742363
11.7300000000000	-0.660288649698094
11.7400000000000	-0.659666933509870
11.7500000000000	-0.659044365399736
11.7600000000000	-0.658420956574890
11.7700000000000	-0.657796718227556
11.7800000000000	-0.657171661534853
11.7900000000000	-0.656545797658675
11.8000000000000	-0.655919137745557
11.8100000000000	-0.655291692926550
11.8200000000000	-0.654663474317100
11.8300000000000	-0.654034493016920
11.8400000000000	-0.653404760109865
11.8500000000000	-0.652774286663808
11.8600000000000	-0.652143083730517
11.8700000000000	-0.651511162345534
11.8800000000000	-0.650878533528052
11.8900000000000	-0.650245208280789
11.9000000000000	-0.649611197589875
11.9100000000000	-0.648976512424720
11.9200000000000	-0.648341163737906
11.9300000000000	-0.647705162465059
11.9400000000000	-0.647068519524732
11.9500000000000	-0.646431245818289
11.9600000000000	-0.645793352229784
11.9700000000000	-0.645154849625844
11.9800000000000	-0.644515748855552
11.9900000000000	-0.643876060750333
12	-0.643235796123835
12.0100000000000	-0.642594965771815
12.0200000000000	-0.641953580472024
12.0300000000000	-0.641311650984096
12.0400000000000	-0.640669188049426
12.0500000000000	-0.640026202391068
12.0600000000000	-0.639382704713612
12.0700000000000	-0.638738705703080
12.0800000000000	-0.638094216026810
12.0900000000000	-0.637449246333347
12.1000000000000	-0.636803807252327
12.1100000000000	-0.636157909394379
12.1200000000000	-0.635511563351006
12.1300000000000	-0.634864779694477
12.1400000000000	-0.634217568977722
12.1500000000000	-0.633569941734225
12.1600000000000	-0.632921908477911
12.1700000000000	-0.632273479703046
12.1800000000000	-0.631624665884128
12.1900000000000	-0.630975477475783
12.2000000000000	-0.630325924912655
12.2100000000000	-0.629676018609310
12.2200000000000	-0.629025768960126
12.2300000000000	-0.628375186339190
12.2400000000000	-0.627724281100200
12.2500000000000	-0.627073063576356
12.2600000000000	-0.626421544080264
12.2700000000000	-0.625769732903834
12.2800000000000	-0.625117640318174
12.2900000000000	-0.624465276573500
12.3000000000000	-0.623812651899026
12.3100000000000	-0.623159776502873
12.3200000000000	-0.622506660571967
12.3300000000000	-0.621853314271941
12.3400000000000	-0.621199747747041
12.3500000000000	-0.620545971120023
12.3600000000000	-0.619891994492065
12.3700000000000	-0.619237827942665
12.3800000000000	-0.618583481529550
12.3900000000000	-0.617928965288578
12.4000000000000	-0.617274289233647
12.4100000000000	-0.616619463356600
12.4200000000000	-0.615964497627134
12.4300000000000	-0.615309401992704
12.4400000000000	-0.614654186378436
12.4500000000000	-0.613998860687033
12.4600000000000	-0.613343434798685
12.4700000000000	-0.612687918570977
12.4800000000000	-0.612032321838805
12.4900000000000	-0.611376654414280
12.5000000000000	-0.610720926086644
12.5100000000000	-0.610065146622183
12.5200000000000	-0.609409325764135
12.5300000000000	-0.608753473232607
12.5400000000000	-0.608097598724489
12.5500000000000	-0.607441711913367
12.5600000000000	-0.606785822449436
12.5700000000000	-0.606129939959421
12.5800000000000	-0.605474074046485
12.5900000000000	-0.604818234290155
12.6000000000000	-0.604162430246230
12.6100000000000	-0.603506671446705
12.6200000000000	-0.602850967399686
12.6300000000000	-0.602195327589311
12.6400000000000	-0.601539761475667
12.6500000000000	-0.600884278494711
12.6600000000000	-0.600228888058191
12.6700000000000	-0.599573599553564
12.6800000000000	-0.598918422343922
12.6900000000000	-0.598263365767912
12.7000000000000	-0.597608439139655
12.7100000000000	-0.596953651748677
12.7200000000000	-0.596299012859826
12.7300000000000	-0.595644531713195
12.7400000000000	-0.594990217524056
12.7500000000000	-0.594336079482776
12.7600000000000	-0.593682126754746
12.7700000000000	-0.593028368480312
12.7800000000000	-0.592374813774690
12.7900000000000	-0.591721471727909
12.8000000000000	-0.591068351404726
12.8100000000000	-0.590415461844564
12.8200000000000	-0.589762812061432
12.8300000000000	-0.589110411043865
12.8400000000000	-0.588458267754846
12.8500000000000	-0.587806391131740
12.8600000000000	-0.587154790086227
12.8700000000000	-0.586503473504227
12.8800000000000	-0.585852450245843
12.8900000000000	-0.585201729145286
12.9000000000000	-0.584551319010811
12.9100000000000	-0.583901228624650
12.9200000000000	-0.583251466742949
12.9300000000000	-0.582602042095700
12.9400000000000	-0.581952963386680
12.9500000000000	-0.581304239293385
12.9600000000000	-0.580655878466965
12.9700000000000	-0.580007889532166
12.9800000000000	-0.579360281087267
12.9900000000000	-0.578713061704012
13	-0.578066239927556
13.0100000000000	-0.577419824276405
13.0200000000000	-0.576773823242347
13.0300000000000	-0.576128245290404
13.0400000000000	-0.575483098858765
13.0500000000000	-0.574838392358732
13.0600000000000	-0.574194134174659
13.0700000000000	-0.573550332663896
13.0800000000000	-0.572906996156733
13.0900000000000	-0.572264132956343
13.1000000000000	-0.571621751338727
13.1100000000000	-0.570979859552657
13.1200000000000	-0.570338465819623
13.1300000000000	-0.569697578333779
13.1400000000000	-0.569057205261887
13.1500000000000	-0.568417354743268
13.1600000000000	-0.567778034889748
13.1700000000000	-0.567139253785600
13.1800000000000	-0.566501019487504
13.1900000000000	-0.565863340024488
13.2000000000000	-0.565226223397877
13.2100000000000	-0.564589677581249
13.2200000000000	-0.563953710520379
13.2300000000000	-0.563318330133196
13.2400000000000	-0.562683544309731
13.2500000000000	-0.562049360912073
13.2600000000000	-0.561415787774314
13.2700000000000	-0.560782832702512
13.2800000000000	-0.560150503474639
13.2900000000000	-0.559518807840537
13.3000000000000	-0.558887753521871
13.3100000000000	-0.558257348212087
13.3200000000000	-0.557627599576368
13.3300000000000	-0.556998515251586
13.3400000000000	-0.556370102846267
13.3500000000000	-0.555742369940538
13.3600000000000	-0.555115324086096
13.3700000000000	-0.554488972806158
13.3800000000000	-0.553863323595424
13.3900000000000	-0.553238383920037
13.4000000000000	-0.552614161217539
13.4100000000000	-0.551990662896838
13.4200000000000	-0.551367896338164
13.4300000000000	-0.550745868893032
13.4400000000000	-0.550124587884203
13.4500000000000	-0.549504060605650
13.4600000000000	-0.548884294322519
13.4700000000000	-0.548265296271093
13.4800000000000	-0.547647073658754
13.4900000000000	-0.547029633663951
13.5000000000000	-0.546412983436165
13.5100000000000	-0.545797130095872
13.5200000000000	-0.545182080734512
13.5300000000000	-0.544567842414452
13.5400000000000	-0.543954422168960
13.5500000000000	-0.543341827002166
13.5600000000000	-0.542730063889032
13.5700000000000	-0.542119139775323
13.5800000000000	-0.541509061577577
13.5900000000000	-0.540899836183067
13.6000000000000	-0.540291470449781
13.6100000000000	-0.539683971206389
13.6200000000000	-0.539077345252213
13.6300000000000	-0.538471599357197
13.6400000000000	-0.537866740261886
13.6500000000000	-0.537262774677392
13.6600000000000	-0.536659709285373
13.6700000000000	-0.536057550738001
13.6800000000000	-0.535456305657939
13.6900000000000	-0.534855980638319
13.7000000000000	-0.534256582242709
13.7100000000000	-0.533658117005100
13.7200000000000	-0.533060591429871
13.7300000000000	-0.532464011991772
13.7400000000000	-0.531868385135901
13.7500000000000	-0.531273717277681
13.7600000000000	-0.530680014802837
13.7700000000000	-0.530087284067375
13.7800000000000	-0.529495531397564
13.7900000000000	-0.528904763089911
13.8000000000000	-0.528314985411146
13.8100000000000	-0.527726204598197
13.8200000000000	-0.527138426858179
13.8300000000000	-0.526551658368366
13.8400000000000	-0.525965905276182
13.8500000000000	-0.525381173699178
13.8600000000000	-0.524797469725017
13.8700000000000	-0.524214799411457
13.8800000000000	-0.523633168786335
13.8900000000000	-0.523052583847553
13.9000000000000	-0.522473050563060
13.9100000000000	-0.521894574870840
13.9200000000000	-0.521317162678897
13.9300000000000	-0.520740819865242
13.9400000000000	-0.520165552277879
13.9500000000000	-0.519591365734793
13.9600000000000	-0.519018266023935
13.9700000000000	-0.518446258903216
13.9800000000000	-0.517875350100491
13.9900000000000	-0.517305545313550
14	-0.516736850210107
14.0100000000000	-0.516169270427790
14.0200000000000	-0.515602811574133
14.0300000000000	-0.515037479226566
14.0400000000000	-0.514473278932409
14.0500000000000	-0.513910216208856
14.0600000000000	-0.513348296542979
14.0700000000000	-0.512787525391712
14.0800000000000	-0.512227908181849
14.0900000000000	-0.511669450310035
14.1000000000000	-0.511112157142763
14.1100000000000	-0.510556034016367
14.1200000000000	-0.510001086237017
14.1300000000000	-0.509447319080716
14.1400000000000	-0.508894737793295
14.1500000000000	-0.508343347590409
14.1600000000000	-0.507793153657538
14.1700000000000	-0.507244161149979
14.1800000000000	-0.506696375192846
14.1900000000000	-0.506149800881071
14.2000000000000	-0.505604443279398
14.2100000000000	-0.505060307422386
14.2200000000000	-0.504517398314409
14.2300000000000	-0.503975720929653
14.2400000000000	-0.503435280212117
14.2500000000000	-0.502896081075619
14.2600000000000	-0.502358128403789
14.2700000000000	-0.501821427050079
14.2800000000000	-0.501285981837762
14.2900000000000	-0.500751797559934
14.3000000000000	-0.500218878979517
14.3100000000000	-0.499687230829266
14.3200000000000	-0.499156857811770
14.3300000000000	-0.498627764599454
14.3400000000000	-0.498099955834593
14.3500000000000	-0.497573436129307
14.3600000000000	-0.497048210065573
14.3700000000000	-0.496524282195231
14.3800000000000	-0.496001657039986
14.3900000000000	-0.495480339091422
14.4000000000000	-0.494960332811005
14.4100000000000	-0.494441642630090
14.4200000000000	-0.493924272949934
14.4300000000000	-0.493408228141699
14.4400000000000	-0.492893512546467
14.4500000000000	-0.492380130475246
14.4600000000000	-0.491868086208980
14.4700000000000	-0.491357383998560
14.4800000000000	-0.490848028064839
14.4900000000000	-0.490340022598635
14.5000000000000	-0.489833371760749
14.5100000000000	-0.489328079681976
14.5200000000000	-0.488824150463115
14.5300000000000	-0.488321588174987
14.5400000000000	-0.487820396858441
14.5500000000000	-0.487320580524375
14.5600000000000	-0.486822143153746
14.5700000000000	-0.486325088697586
14.5800000000000	-0.485829421077015
14.5900000000000	-0.485335144183260
14.6000000000000	-0.484842261877668
14.6100000000000	-0.484350777991721
14.6200000000000	-0.483860696327057
14.6300000000000	-0.483372020655483
14.6400000000000	-0.482884754718994
14.6500000000000	-0.482398902229790
14.6600000000000	-0.481914466870296
14.6700000000000	-0.481431452293178
14.6800000000000	-0.480949862121363
14.6900000000000	-0.480469699948058
14.7000000000000	-0.479990969336772
14.7100000000000	-0.479513673821332
14.7200000000000	-0.479037816905907
14.7300000000000	-0.478563402065028
14.7400000000000	-0.478090432743606
14.7500000000000	-0.477618912356960
14.7600000000000	-0.477148844290834
14.7700000000000	-0.476680231901419
14.7800000000000	-0.476213078515380
14.7900000000000	-0.475747387429877
14.8000000000000	-0.475283161912586
14.8100000000000	-0.474820405201728
14.8200000000000	-0.474359120506087
14.8300000000000	-0.473899311005041
14.8400000000000	-0.473440979848584
14.8500000000000	-0.472984130157350
14.8600000000000	-0.472528765022641
14.8700000000000	-0.472074887506452
14.8800000000000	-0.471622500641499
14.8900000000000	-0.471171607431244
14.9000000000000	-0.470722210849922
14.9100000000000	-0.470274313842573
14.9200000000000	-0.469827919325061
14.9300000000000	-0.469383030184113
14.9400000000000	-0.468939649277340
14.9500000000000	-0.468497779433270
14.9600000000000	-0.468057423451373
14.9700000000000	-0.467618584102096
14.9800000000000	-0.467181264126890
14.9900000000000	-0.466745466238242
15	-0.466311193119704
15.0100000000000	-0.465878447425924
15.0200000000000	-0.465447231782680
15.0300000000000	-0.465017548786911
15.0400000000000	-0.464589401006747
15.0500000000000	-0.464162790981543
15.0600000000000	-0.463737721221914
15.0700000000000	-0.463314194209764
15.0800000000000	-0.462892212398322
15.0900000000000	-0.462471778212176
15.1000000000000	-0.462052894047308
15.1100000000000	-0.461635562271124
15.1200000000000	-0.461219785222496
15.1300000000000	-0.460805565211790
15.1400000000000	-0.460392904520908
15.1500000000000	-0.459981805403320
15.1600000000000	-0.459572270084100
15.1700000000000	-0.459164300759964
15.1800000000000	-0.458757899599307
15.1900000000000	-0.458353068742241
15.2000000000000	-0.457949810300628
15.2100000000000	-0.457548126358124
15.2200000000000	-0.457148018970214
15.2300000000000	-0.456749490164248
15.2400000000000	-0.456352541939487
15.2500000000000	-0.455957176267135
15.2600000000000	-0.455563395090379
15.2700000000000	-0.455171200324437
15.2800000000000	-0.454780593856585
15.2900000000000	-0.454391577546210
15.3000000000000	-0.454004153224842
15.3100000000000	-0.453618322696198
15.3200000000000	-0.453234087736225
15.3300000000000	-0.452851450093139
15.3400000000000	-0.452470411487468
15.3500000000000	-0.452090973612093
15.3600000000000	-0.451713138132294
15.3700000000000	-0.451336906685788
15.3800000000000	-0.450962280882776
15.3900000000000	-0.450589262305986
15.4000000000000	-0.450217852510713
15.4100000000000	-0.449848053024867
15.4200000000000	-0.449479865349018
15.4300000000000	-0.449113290956436
15.4400000000000	-0.448748331293139
15.4500000000000	-0.448384987777939
15.4600000000000	-0.448023261802487
15.4700000000000	-0.447663154731315
15.4800000000000	-0.447304667901887
15.4900000000000	-0.446947802624643
15.5000000000000	-0.446592560183048
15.5100000000000	-0.446238941833633
15.5200000000000	-0.445886948806049
15.5300000000000	-0.445536582303111
15.5400000000000	-0.445187843500846
15.5500000000000	-0.444840733548542
15.5600000000000	-0.444495253568794
15.5700000000000	-0.444151404657557
15.5800000000000	-0.443809187884189
15.5900000000000	-0.443468604291505
15.6000000000000	-0.443129654895825
15.6100000000000	-0.442792340687021
15.6200000000000	-0.442456662628572
15.6300000000000	-0.442122621657608
15.6400000000000	-0.441790218684966
15.6500000000000	-0.441459454595239
15.6600000000000	-0.441130330246823
15.6700000000000	-0.440802846471976
15.6800000000000	-0.440477004076862
15.6900000000000	-0.440152803841607
15.7000000000000	-0.439830246520350
15.7100000000000	-0.439509332841294
15.7200000000000	-0.439190063506762
15.7300000000000	-0.438872439193245
15.7400000000000	-0.438556460551458
15.7500000000000	-0.438242128206393
15.7600000000000	-0.437929442757373
15.7700000000000	-0.437618404778103
15.7800000000000	-0.437309014816729
15.7900000000000	-0.437001273395884
15.8000000000000	-0.436695181012753
15.8100000000000	-0.436390738139119
15.8200000000000	-0.436087945221423
15.8300000000000	-0.435786802680817
15.8400000000000	-0.435487310913221
15.8500000000000	-0.435189470289374
15.8600000000000	-0.434893281154898
15.8700000000000	-0.434598743830348
15.8800000000000	-0.434305858611269
15.8900000000000	-0.434014625768256
15.9000000000000	-0.433725045547005
15.9100000000000	-0.433437118168376
15.9200000000000	-0.433150843828449
15.9300000000000	-0.432866222698577
15.9400000000000	-0.432583254925449
15.9500000000000	-0.432301940631147
15.9600000000000	-0.432022279913200
15.9700000000000	-0.431744272844649
15.9800000000000	-0.431467919474100
15.9900000000000	-0.431193219825785
16	-0.430920173899622
16.0100000000000	-0.430648781671273
16.0200000000000	-0.430379043092202
16.0300000000000	-0.430110958089739
16.0400000000000	-0.429844526567136
16.0500000000000	-0.429579748403628
16.0600000000000	-0.429316623454494
16.0700000000000	-0.429055151551116
16.0800000000000	-0.428795332501043
16.0900000000000	-0.428537166088048
16.1000000000000	-0.428280652072190
16.1100000000000	-0.428025790189879
16.1200000000000	-0.427772580153932
16.1300000000000	-0.427521021653639
16.1400000000000	-0.427271114354820
16.1500000000000	-0.427022857899894
16.1600000000000	-0.426776251907937
16.1700000000000	-0.426531295974741
16.1800000000000	-0.426287989672886
16.1900000000000	-0.426046332551794
16.2000000000000	-0.425806324137795
16.2100000000000	-0.425567963934193
16.2200000000000	-0.425331251421327
16.2300000000000	-0.425096186056632
16.2400000000000	-0.424862767274709
16.2500000000000	-0.424630994487381
16.2600000000000	-0.424400867083766
16.2700000000000	-0.424172384430333
16.2800000000000	-0.423945545870973
16.2900000000000	-0.423720350727059
16.3000000000000	-0.423496798297513
16.3100000000000	-0.423274887858871
16.3200000000000	-0.423054618665348
16.3300000000000	-0.422835989948903
16.3400000000000	-0.422619000919304
16.3500000000000	-0.422403650764194
16.3600000000000	-0.422189938649159
16.3700000000000	-0.421977863717790
16.3800000000000	-0.421767425091753
16.3900000000000	-0.421558621870851
16.4000000000000	-0.421351453133096
16.4100000000000	-0.421145917934771
16.4200000000000	-0.420942015310498
16.4300000000000	-0.420739744273306
16.4400000000000	-0.420539103814697
16.4500000000000	-0.420340092904715
16.4600000000000	-0.420142710492010
16.4700000000000	-0.419946955503909
16.4800000000000	-0.419752826846483
16.4900000000000	-0.419560323404611
16.5000000000000	-0.419369444042054
16.5100000000000	-0.419180187601520
16.5200000000000	-0.418992552904731
16.5300000000000	-0.418806538752494
16.5400000000000	-0.418622143924768
16.5500000000000	-0.418439367180734
16.5600000000000	-0.418258207258861
16.5700000000000	-0.418078662876979
16.5800000000000	-0.417900732732345
16.5900000000000	-0.417724415501715
16.6000000000000	-0.417549709841408
16.6100000000000	-0.417376614387383
16.6200000000000	-0.417205127755302
16.6300000000000	-0.417035248540604
16.6400000000000	-0.416866975318573
16.6500000000000	-0.416700306644407
16.6600000000000	-0.416535241053293
16.6700000000000	-0.416371777060469
16.6800000000000	-0.416209913161304
16.6900000000000	-0.416049647831360
16.7000000000000	-0.415890979526467
16.7100000000000	-0.415733906682795
16.7200000000000	-0.415578427716920
16.7300000000000	-0.415424541025899
16.7400000000000	-0.415272244987340
16.7500000000000	-0.415121537959474
16.7600000000000	-0.414972418281222
16.7700000000000	-0.414824884272274
16.7800000000000	-0.414678934233152
16.7900000000000	-0.414534566445288
16.8000000000000	-0.414391779171096
16.8100000000000	-0.414250570654036
16.8200000000000	-0.414110939118696
16.8300000000000	-0.413972882770857
16.8400000000000	-0.413836399797567
16.8500000000000	-0.413701488367215
16.8600000000000	-0.413568146629603
16.8700000000000	-0.413436372716016
16.8800000000000	-0.413306164739295
16.8900000000000	-0.413177520793913
16.9000000000000	-0.413050438956044
16.9100000000000	-0.412924917283638
16.9200000000000	-0.412800953816490
16.9300000000000	-0.412678546576321
16.9400000000000	-0.412557693566842
16.9500000000000	-0.412438392773833
16.9600000000000	-0.412320642165213
16.9700000000000	-0.412204439691118
16.9800000000000	-0.412089783283967
16.9900000000000	-0.411976670858542
17	-0.411865100312060
17.0100000000000	-0.411755069524243
17.0200000000000	-0.411646576357397
17.0300000000000	-0.411539618656484
17.0400000000000	-0.411434194249191
17.0500000000000	-0.411330300946013
17.0600000000000	-0.411227936540321
17.0700000000000	-0.411127098808435
17.0800000000000	-0.411027785509702
17.0900000000000	-0.410929994386569
17.1000000000000	-0.410833723164656
17.1100000000000	-0.410738969552833
17.1200000000000	-0.410645731243290
17.1300000000000	-0.410554005911617
17.1400000000000	-0.410463791216874
17.1500000000000	-0.410375084801668
17.1600000000000	-0.410287884292226
17.1700000000000	-0.410202187298473
17.1800000000000	-0.410117991414103
17.1900000000000	-0.410035294216654
17.2000000000000	-0.409954093267588
17.2100000000000	-0.409874386112358
17.2200000000000	-0.409796170280490
17.2300000000000	-0.409719443285654
17.2400000000000	-0.409644202625741
17.2500000000000	-0.409570445782937
17.2600000000000	-0.409498170223799
17.2700000000000	-0.409427373399330
17.2800000000000	-0.409358052745054
17.2900000000000	-0.409290205681092
17.3000000000000	-0.409223829612235
17.3100000000000	-0.409158921928024
17.3200000000000	-0.409095480002822
17.3300000000000	-0.409033501195888
17.3400000000000	-0.408972982851457
17.3500000000000	-0.408913922298815
17.3600000000000	-0.408856316852369
17.3700000000000	-0.408800163811729
17.3800000000000	-0.408745460461780
17.3900000000000	-0.408692204072761
17.4000000000000	-0.408640391900336
17.4100000000000	-0.408590021185675
17.4200000000000	-0.408541089155525
17.4300000000000	-0.408493593022289
17.4400000000000	-0.408447529984102
17.4500000000000	-0.408402897224904
17.4600000000000	-0.408359691914518
17.4700000000000	-0.408317911208726
17.4800000000000	-0.408277552249344
17.4900000000000	-0.408238612164299
17.5000000000000	-0.408201088067704
17.5100000000000	-0.408164977059933
17.5200000000000	-0.408130276227702
17.5300000000000	-0.408096982644137
17.5400000000000	-0.408065093368858
17.5500000000000	-0.408034605448049
17.5600000000000	-0.408005515914538
17.5700000000000	-0.407977821787871
17.5800000000000	-0.407951520074388
17.5900000000000	-0.407926607767301
17.6000000000000	-0.407903081846768
17.6100000000000	-0.407880939279971
17.6200000000000	-0.407860177021188
17.6300000000000	-0.407840792011877
17.6400000000000	-0.407822781180742
17.6500000000000	-0.407806141443818
17.6600000000000	-0.407790869704543
17.6700000000000	-0.407776962853833
17.6800000000000	-0.407764417770161
17.6900000000000	-0.407753231319631
17.7000000000000	-0.407743400356055
17.7100000000000	-0.407734921721030
17.7200000000000	-0.407727792244011
17.7300000000000	-0.407722008742392
17.7400000000000	-0.407717568021577
17.7500000000000	-0.407714466875058
17.7600000000000	-0.407712702084493
17.7700000000000	-0.407712270419780
17.7800000000000	-0.407713168639132
17.7900000000000	-0.407715393489157
17.8000000000000	-0.407718941704929
17.8100000000000	-0.407723810010068
17.8200000000000	-0.407729995116812
17.8300000000000	-0.407737493726099
17.8400000000000	-0.407746302527637
17.8500000000000	-0.407756418199981
17.8600000000000	-0.407767837410613
17.8700000000000	-0.407780556816014
17.8800000000000	-0.407794573061738
17.8900000000000	-0.407809882782494
17.9000000000000	-0.407826482602218
17.9100000000000	-0.407844369134147
17.9200000000000	-0.407863538980899
17.9300000000000	-0.407883988734546
17.9400000000000	-0.407905714976689
17.9500000000000	-0.407928714278537
17.9600000000000	-0.407952983200980
17.9700000000000	-0.407978518294663
17.9800000000000	-0.408005316100066
17.9900000000000	-0.408033373147577
18	-0.408062685957568
18.0100000000000	-0.408093251040467
18.0200000000000	-0.408125064896840
18.0300000000000	-0.408158124017461
18.0400000000000	-0.408192424883391
18.0500000000000	-0.408227963966049
18.0600000000000	-0.408264737727292
18.0700000000000	-0.408302742619487
18.0800000000000	-0.408341975085586
18.0900000000000	-0.408382431559204
18.1000000000000	-0.408424108464692
18.1100000000000	-0.408467002217211
18.1200000000000	-0.408511109222809
18.1300000000000	-0.408556425878495
18.1400000000000	-0.408602948572314
18.1500000000000	-0.408650673683423
18.1600000000000	-0.408699597582164
18.1700000000000	-0.408749716630137
18.1800000000000	-0.408801027180280
18.1900000000000	-0.408853525576940
18.2000000000000	-0.408907208155947
18.2100000000000	-0.408962071244690
18.2200000000000	-0.409018111162191
18.2300000000000	-0.409075324219182
18.2400000000000	-0.409133706718172
18.2500000000000	-0.409193254953530
18.2600000000000	-0.409253965211553
18.2700000000000	-0.409315833770544
18.2800000000000	-0.409378856900883
18.2900000000000	-0.409443030865103
18.3000000000000	-0.409508351917964
18.3100000000000	-0.409574816306525
18.3200000000000	-0.409642420270219
18.3300000000000	-0.409711160040928
18.3400000000000	-0.409781031843055
18.3500000000000	-0.409852031893598
18.3600000000000	-0.409924156402222
18.3700000000000	-0.409997401571338
18.3800000000000	-0.410071763596168
18.3900000000000	-0.410147238664825
18.4000000000000	-0.410223822958383
18.4100000000000	-0.410301512650953
18.4200000000000	-0.410380303909752
18.4300000000000	-0.410460192895179
18.4400000000000	-0.410541175760888
18.4500000000000	-0.410623248653860
18.4600000000000	-0.410706407714473
18.4700000000000	-0.410790649076581
18.4800000000000	-0.410875968867582
18.4900000000000	-0.410962363208490
18.5000000000000	-0.411049828214012
18.5100000000000	-0.411138359992613
18.5200000000000	-0.411227954646598
18.5300000000000	-0.411318608272176
18.5400000000000	-0.411410316959534
18.5500000000000	-0.411503076792912
18.5600000000000	-0.411596883850673
18.5700000000000	-0.411691734205373
18.5800000000000	-0.411787623923836
18.5900000000000	-0.411884549067223
18.6000000000000	-0.411982505691107
18.6100000000000	-0.412081489845540
18.6200000000000	-0.412181497575126
18.6300000000000	-0.412282524919097
18.6400000000000	-0.412384567911375
18.6500000000000	-0.412487622580652
18.6600000000000	-0.412591684950454
18.6700000000000	-0.412696751039219
18.6800000000000	-0.412802816860360
18.6900000000000	-0.412909878422342
18.7000000000000	-0.413017931728750
18.7100000000000	-0.413126972778358
18.7200000000000	-0.413236997565203
18.7300000000000	-0.413348002078653
18.7400000000000	-0.413459982303478
18.7500000000000	-0.413572934219918
18.7600000000000	-0.413686853803756
18.7700000000000	-0.413801737026387
18.7800000000000	-0.413917579854887
18.7900000000000	-0.414034378252083
18.8000000000000	-0.414152128176622
18.8100000000000	-0.414270825583042
18.8200000000000	-0.414390466421841
18.8300000000000	-0.414511046639543
18.8400000000000	-0.414632562178774
18.8500000000000	-0.414755008978322
18.8600000000000	-0.414878382973215
18.8700000000000	-0.415002680094783
18.8800000000000	-0.415127896270730
18.8900000000000	-0.415254027425202
18.9000000000000	-0.415381069478855
18.9100000000000	-0.415509018348923
18.9200000000000	-0.415637869949288
18.9300000000000	-0.415767620190547
18.9400000000000	-0.415898264980077
18.9500000000000	-0.416029800222109
18.9600000000000	-0.416162221817793
18.9700000000000	-0.416295525665261
18.9800000000000	-0.416429707659702
18.9900000000000	-0.416564763693425
19	-0.416700689655928
19.0100000000000	-0.416837481433964
19.0200000000000	-0.416975134911608
19.0300000000000	-0.417113645970324
19.0400000000000	-0.417253010489033
19.0500000000000	-0.417393224344180
19.0600000000000	-0.417534283409796
19.0700000000000	-0.417676183557569
19.0800000000000	-0.417818920656911
19.0900000000000	-0.417962490575020
19.1000000000000	-0.418106889176948
19.1100000000000	-0.418252112325667
19.1200000000000	-0.418398155882136
19.1300000000000	-0.418545015705364
19.1400000000000	-0.418692687652478
19.1500000000000	-0.418841167578784
19.1600000000000	-0.418990451337841
19.1700000000000	-0.419140534781514
19.1800000000000	-0.419291413760051
19.1900000000000	-0.419443084122139
19.2000000000000	-0.419595541714972
19.2100000000000	-0.419748782384317
19.2200000000000	-0.419902801974576
19.2300000000000	-0.420057596328851
19.2400000000000	-0.420213161289009
19.2500000000000	-0.420369492695745
19.2600000000000	-0.420526586388645
19.2700000000000	-0.420684438206252
19.2800000000000	-0.420843043986129
19.2900000000000	-0.421002399564920
19.3000000000000	-0.421162500778418
19.3100000000000	-0.421323343461623
19.3200000000000	-0.421484923448808
19.3300000000000	-0.421647236573581
19.3400000000000	-0.421810278668949
19.3500000000000	-0.421974045567380
19.3600000000000	-0.422138533100862
19.3700000000000	-0.422303737100971
19.3800000000000	-0.422469653398930
19.3900000000000	-0.422636277825671
19.4000000000000	-0.422803606211897
19.4100000000000	-0.422971634388145
19.4200000000000	-0.423140358184846
19.4300000000000	-0.423309773432387
19.4400000000000	-0.423479875961173
19.4500000000000	-0.423650661601686
19.4600000000000	-0.423822126184548
19.4700000000000	-0.423994265540582
19.4800000000000	-0.424167075500871
19.4900000000000	-0.424340551896819
19.5000000000000	-0.424514690560212
19.5100000000000	-0.424689487323279
19.5200000000000	-0.424864938018749
19.5300000000000	-0.425041038479915
19.5400000000000	-0.425217784540689
19.5500000000000	-0.425395172035667
19.5600000000000	-0.425573196800183
19.5700000000000	-0.425751854670373
19.5800000000000	-0.425931141483232
19.5900000000000	-0.426111053076671
19.6000000000000	-0.426291585289581
19.6100000000000	-0.426472733961884
19.6200000000000	-0.426654494934600
19.6300000000000	-0.426836864049899
19.6400000000000	-0.427019837151164
19.6500000000000	-0.427203410083044
19.6600000000000	-0.427387578691514
19.6700000000000	-0.427572338823936
19.6800000000000	-0.427757686329111
19.6900000000000	-0.427943617057340
19.7000000000000	-0.428130126860479
19.7100000000000	-0.428317211592000
19.7200000000000	-0.428504867107043
19.7300000000000	-0.428693089262474
19.7400000000000	-0.428881873916944
19.7500000000000	-0.429071216930944
19.7600000000000	-0.429261114166861
19.7700000000000	-0.429451561489032
19.7800000000000	-0.429642554763804
19.7900000000000	-0.429834089859588
19.8000000000000	-0.430026162646913
19.8100000000000	-0.430218768998484
19.8200000000000	-0.430411904789234
19.8300000000000	-0.430605565896384
19.8400000000000	-0.430799748199492
19.8500000000000	-0.430994447580513
19.8600000000000	-0.431189659923850
19.8700000000000	-0.431385381116409
19.8800000000000	-0.431581607047656
19.8900000000000	-0.431778333609667
19.9000000000000	-0.431975556697185
19.9100000000000	-0.432173272207671
19.9200000000000	-0.432371476041361
19.9300000000000	-0.432570164101316
19.9400000000000	-0.432769332293478
19.9500000000000	-0.432968976526720
19.9600000000000	-0.433169092712902
19.9700000000000	-0.433369676766922
19.9800000000000	-0.433570724606768
19.9900000000000	-0.433772232153572
20	-0.433974195331661
20.0100000000000	-0.434176610068609
20.0200000000000	-0.434379472295288
20.0300000000000	-0.434582777945924
20.0400000000000	-0.434786522958143
20.0500000000000	-0.434990703273023
20.0600000000000	-0.435195314835151
20.0700000000000	-0.435400353592664
20.0800000000000	-0.435605815497310
20.0900000000000	-0.435811696504492
20.1000000000000	-0.436017992573320
20.1100000000000	-0.436224699666662
20.1200000000000	-0.436431813751195
20.1300000000000	-0.436639330797451
20.1400000000000	-0.436847246779870
20.1500000000000	-0.437055557676851
20.1600000000000	-0.437264259470796
20.1700000000000	-0.437473348148163
20.1800000000000	-0.437682819699516
20.1900000000000	-0.437892670119572
20.2000000000000	-0.438102895407246
20.2100000000000	-0.438313491565707
20.2200000000000	-0.438524454602420
20.2300000000000	-0.438735780529199
20.2400000000000	-0.438947465362251
20.2500000000000	-0.439159505122224
20.2600000000000	-0.439371895834257
20.2700000000000	-0.439584633528026
20.2800000000000	-0.439797714237792
20.2900000000000	-0.440011134002444
20.3000000000000	-0.440224888865554
20.3100000000000	-0.440438974875413
20.3200000000000	-0.440653388085088
20.3300000000000	-0.440868124552461
20.3400000000000	-0.441083180340277
20.3500000000000	-0.441298551516193
20.3600000000000	-0.441514234152817
20.3700000000000	-0.441730224327762
20.3800000000000	-0.441946518123683
20.3900000000000	-0.442163111628330
20.4000000000000	-0.442380000934584
20.4100000000000	-0.442597182140513
20.4200000000000	-0.442814651349406
20.4300000000000	-0.443032404669823
20.4400000000000	-0.443250438215639
20.4500000000000	-0.443468748106087
20.4600000000000	-0.443687330465801
20.4700000000000	-0.443906181424863
20.4800000000000	-0.444125297118841
20.4900000000000	-0.444344673688839
20.5000000000000	-0.444564307281534
20.5100000000000	-0.444784194049223
20.5200000000000	-0.445004330149864
20.5300000000000	-0.445224711747118
20.5400000000000	-0.445445335010395
20.5500000000000	-0.445666196114890
20.5600000000000	-0.445887291241631
20.5700000000000	-0.446108616577518
20.5800000000000	-0.446330168315363
20.5900000000000	-0.446551942653936
20.6000000000000	-0.446773935798001
20.6100000000000	-0.446996143958361
20.6200000000000	-0.447218563351899
20.6300000000000	-0.447441190201614
20.6400000000000	-0.447664020736667
20.6500000000000	-0.447887051192417
20.6600000000000	-0.448110277810466
20.6700000000000	-0.448333696838694
20.6800000000000	-0.448557304531300
20.6900000000000	-0.448781097148844
20.7000000000000	-0.449005070958284
20.7100000000000	-0.449229222233016
20.7200000000000	-0.449453547252911
20.7300000000000	-0.449678042304359
20.7400000000000	-0.449902703680302
20.7500000000000	-0.450127527680274
20.7600000000000	-0.450352510610441
20.7700000000000	-0.450577648783638
20.7800000000000	-0.450802938519404
20.7900000000000	-0.451028376144027
20.8000000000000	-0.451253957990572
20.8100000000000	-0.451479680398926
20.8200000000000	-0.451705539715831
20.8300000000000	-0.451931532294922
20.8400000000000	-0.452157654496763
20.8500000000000	-0.452383902688886
20.8600000000000	-0.452610273245822
20.8700000000000	-0.452836762549145
20.8800000000000	-0.453063366987501
20.8900000000000	-0.453290082956645
20.9000000000000	-0.453516906859480
20.9100000000000	-0.453743835106089
20.9200000000000	-0.453970864113772
20.9300000000000	-0.454197990307079
20.9400000000000	-0.454425210117847
20.9500000000000	-0.454652519985233
20.9600000000000	-0.454879916355750
20.9700000000000	-0.455107395683299
20.9800000000000	-0.455334954429205
20.9900000000000	-0.455562589062248
21	-0.455790296058702
21.0100000000000	-0.456018071902363
21.0200000000000	-0.456245913084584
21.0300000000000	-0.456473816104309
21.0400000000000	-0.456701777468105
21.0500000000000	-0.456929793690196
21.0600000000000	-0.457157861292492
21.0700000000000	-0.457385976804626
21.0800000000000	-0.457614136763983
21.0900000000000	-0.457842337715731
21.1000000000000	-0.458070576212856
21.1100000000000	-0.458298848816192
21.1200000000000	-0.458527152094452
21.1300000000000	-0.458755482624258
21.1400000000000	-0.458983836990175
21.1500000000000	-0.459212211784738
21.1600000000000	-0.459440603608487
21.1700000000000	-0.459669009069993
21.1800000000000	-0.459897424785891
21.1900000000000	-0.460125847380907
21.2000000000000	-0.460354273487895
21.2100000000000	-0.460582699747855
21.2200000000000	-0.460811122809973
21.2300000000000	-0.461039539331644
21.2400000000000	-0.461267945978505
21.2500000000000	-0.461496339424461
21.2600000000000	-0.461724716351714
21.2700000000000	-0.461953073450792
21.2800000000000	-0.462181407420578
21.2900000000000	-0.462409714968338
21.3000000000000	-0.462637992809746
21.3100000000000	-0.462866237668915
21.3200000000000	-0.463094446278424
21.3300000000000	-0.463322615379343
21.3400000000000	-0.463550741721264
21.3500000000000	-0.463778822062324
21.3600000000000	-0.464006853169234
21.3700000000000	-0.464234831817305
21.3800000000000	-0.464462754790474
21.3900000000000	-0.464690618881330
21.4000000000000	-0.464918420891142
21.4100000000000	-0.465146157629882
21.4200000000000	-0.465373825916251
21.4300000000000	-0.465601422577707
21.4400000000000	-0.465828944450488
21.4500000000000	-0.466056388379635
21.4600000000000	-0.466283751219022
21.4700000000000	-0.466511029831377
21.4800000000000	-0.466738221088307
21.4900000000000	-0.466965321870323
21.5000000000000	-0.467192329066862
21.5100000000000	-0.467419239576314
21.5200000000000	-0.467646050306045
21.5300000000000	-0.467872758172417
21.5400000000000	-0.468099360100815
21.5500000000000	-0.468325853025671
21.5600000000000	-0.468552233890481
21.5700000000000	-0.468778499647836
21.5800000000000	-0.469004647259438
21.5900000000000	-0.469230673696124
21.6000000000000	-0.469456575937891
21.6100000000000	-0.469682350973913
21.6200000000000	-0.469907995802567
21.6300000000000	-0.470133507431454
21.6400000000000	-0.470358882877419
21.6500000000000	-0.470584119166572
21.6600000000000	-0.470809213334310
21.6700000000000	-0.471034162425339
21.6800000000000	-0.471258963493693
21.6900000000000	-0.471483613602753
21.7000000000000	-0.471708109825272
21.7100000000000	-0.471932449243390
21.7200000000000	-0.472156628948657
21.7300000000000	-0.472380646042053
21.7400000000000	-0.472604497634005
21.7500000000000	-0.472828180844408
21.7600000000000	-0.473051692802645
21.7700000000000	-0.473275030647603
21.7800000000000	-0.473498191527697
21.7900000000000	-0.473721172600882
21.8000000000000	-0.473943971034678
21.8100000000000	-0.474166584006182
21.8200000000000	-0.474389008702092
21.8300000000000	-0.474611242318721
21.8400000000000	-0.474833282062014
21.8500000000000	-0.475055125147571
21.8600000000000	-0.475276768800656
21.8700000000000	-0.475498210256223
21.8800000000000	-0.475719446758925
21.8900000000000	-0.475940475563138
21.9000000000000	-0.476161293932972
21.9100000000000	-0.476381899142289
21.9200000000000	-0.476602288474721
21.9300000000000	-0.476822459223684
21.9400000000000	-0.477042408692394
21.9500000000000	-0.477262134193885
21.9600000000000	-0.477481633051022
21.9700000000000	-0.477700902596516
21.9800000000000	-0.477919940172940
21.9900000000000	-0.478138743132747
22	-0.478357308838279
22.0100000000000	-0.478575634661786
22.0200000000000	-0.478793717985438
22.0300000000000	-0.479011556201341
22.0400000000000	-0.479229146711549
22.0500000000000	-0.479446486928080
22.0600000000000	-0.479663574272928
22.0700000000000	-0.479880406178079
22.0800000000000	-0.480096980085520
22.0900000000000	-0.480313293447256
22.1000000000000	-0.480529343725323
22.1100000000000	-0.480745128391796
22.1200000000000	-0.480960644928808
22.1300000000000	-0.481175890828559
22.1400000000000	-0.481390863593327
22.1500000000000	-0.481605560735484
22.1600000000000	-0.481819979777505
22.1700000000000	-0.482034118251980
22.1800000000000	-0.482247973701627
22.1900000000000	-0.482461543679300
22.2000000000000	-0.482674825748006
22.2100000000000	-0.482887817480909
22.2200000000000	-0.483100516461348
22.2300000000000	-0.483312920282841
22.2400000000000	-0.483525026549100
22.2500000000000	-0.483736832874040
22.2600000000000	-0.483948336881788
22.2700000000000	-0.484159536206696
22.2800000000000	-0.484370428493346
22.2900000000000	-0.484581011396563
22.3000000000000	-0.484791282581427
22.3100000000000	-0.485001239723275
22.3200000000000	-0.485210880507717
22.3300000000000	-0.485420202630639
22.3400000000000	-0.485629203798219
22.3500000000000	-0.485837881726928
22.3600000000000	-0.486046234143544
22.3700000000000	-0.486254258785156
22.3800000000000	-0.486461953399177
22.3900000000000	-0.486669315743346
22.4000000000000	-0.486876343585740
22.4100000000000	-0.487083034704782
22.4200000000000	-0.487289386889244
22.4300000000000	-0.487495397938258
22.4400000000000	-0.487701065661323
22.4500000000000	-0.487906387878309
22.4600000000000	-0.488111362419466
22.4700000000000	-0.488315987125432
22.4800000000000	-0.488520259847234
22.4900000000000	-0.488724178446300
22.5000000000000	-0.488927740794462
22.5100000000000	-0.489130944773964
22.5200000000000	-0.489333788277463
22.5300000000000	-0.489536269208042
22.5400000000000	-0.489738385479206
22.5500000000000	-0.489940135014896
22.5600000000000	-0.490141515749491
22.5700000000000	-0.490342525627809
22.5800000000000	-0.490543162605116
22.5900000000000	-0.490743424647131
22.6000000000000	-0.490943309730028
22.6100000000000	-0.491142815840440
22.6200000000000	-0.491341940975465
22.6300000000000	-0.491540683142669
22.6400000000000	-0.491739040360089
22.6500000000000	-0.491937010656240
22.6600000000000	-0.492134592070111
22.6700000000000	-0.492331782651176
22.6800000000000	-0.492528580459394
22.6900000000000	-0.492724983565210
22.7000000000000	-0.492920990049561
22.7100000000000	-0.493116598003877
22.7200000000000	-0.493311805530084
22.7300000000000	-0.493506610740604
22.7400000000000	-0.493701011758361
22.7500000000000	-0.493895006716781
22.7600000000000	-0.494088593759791
22.7700000000000	-0.494281771041827
22.7800000000000	-0.494474536727829
22.7900000000000	-0.494666888993248
22.8000000000000	-0.494858826024041
22.8100000000000	-0.495050346016678
22.8200000000000	-0.495241447178138
22.8300000000000	-0.495432127725913
22.8400000000000	-0.495622385888008
22.8500000000000	-0.495812219902940
22.8600000000000	-0.496001628019738
22.8700000000000	-0.496190608497946
22.8800000000000	-0.496379159607621
22.8900000000000	-0.496567279629329
22.9000000000000	-0.496754966854153
22.9100000000000	-0.496942219583685
22.9200000000000	-0.497129036130029
22.9300000000000	-0.497315414815799
22.9400000000000	-0.497501353974120
22.9500000000000	-0.497686851948621
22.9600000000000	-0.497871907093441
22.9700000000000	-0.498056517773224
22.9800000000000	-0.498240682363117
22.9900000000000	-0.498424399248768
23	-0.498607666826326
23.0100000000000	-0.498790483502439
23.0200000000000	-0.498972847694250
23.0300000000000	-0.499154757829394
23.0400000000000	-0.499336212345999
23.0500000000000	-0.499517209692680
23.0600000000000	-0.499697748328537
23.0700000000000	-0.499877826723155
23.0800000000000	-0.500057443356594
23.0900000000000	-0.500236596719395
23.1000000000000	-0.500415285312569
23.1100000000000	-0.500593507647596
23.1200000000000	-0.500771262246423
23.1300000000000	-0.500948547641458
23.1400000000000	-0.501125362375567
23.1500000000000	-0.501301705002069
23.1600000000000	-0.501477574084734
23.1700000000000	-0.501652968197775
23.1800000000000	-0.501827885925847
23.1900000000000	-0.502002325864041
23.2000000000000	-0.502176286617877
23.2100000000000	-0.502349766803304
23.2200000000000	-0.502522765046689
23.2300000000000	-0.502695279984817
23.2400000000000	-0.502867310264881
23.2500000000000	-0.503038854544482
23.2600000000000	-0.503209911491616
23.2700000000000	-0.503380479784676
23.2800000000000	-0.503550558112440
23.2900000000000	-0.503720145174070
23.3000000000000	-0.503889239679100
23.3100000000000	-0.504057840347435
23.3200000000000	-0.504225945909340
23.3300000000000	-0.504393555105438
23.3400000000000	-0.504560666686701
23.3500000000000	-0.504727279414440
23.3600000000000	-0.504893392060304
23.3700000000000	-0.505059003406267
23.3800000000000	-0.505224112244628
23.3900000000000	-0.505388717377994
23.4000000000000	-0.505552817619280
23.4100000000000	-0.505716411791699
23.4200000000000	-0.505879498728754
23.4300000000000	-0.506042077274228
23.4400000000000	-0.506204146282180
23.4500000000000	-0.506365704616933
23.4600000000000	-0.506526751153071
23.4700000000000	-0.506687284775422
23.4800000000000	-0.506847304379058
23.4900000000000	-0.507006808869279
23.5000000000000	-0.507165797161613
23.5100000000000	-0.507324268181794
23.5200000000000	-0.507482220865768
23.5300000000000	-0.507639654159672
23.5400000000000	-0.507796567019830
23.5500000000000	-0.507952958412742
23.5600000000000	-0.508108827315075
23.5700000000000	-0.508264172713652
23.5800000000000	-0.508418993605445
23.5900000000000	-0.508573288997561
23.6000000000000	-0.508727057907236
23.6100000000000	-0.508880299361821
23.6200000000000	-0.509033012398773
23.6300000000000	-0.509185196065647
23.6400000000000	-0.509336849420079
23.6500000000000	-0.509487971529786
23.6600000000000	-0.509638561472542
23.6700000000000	-0.509788618336177
23.6800000000000	-0.509938141218561
23.6900000000000	-0.510087129227595
23.7000000000000	-0.510235581481198
23.7100000000000	-0.510383497107298
23.7200000000000	-0.510530875243818
23.7300000000000	-0.510677715038663
23.7400000000000	-0.510824015649713
23.7500000000000	-0.510969776244808
23.7600000000000	-0.511114996001734
23.7700000000000	-0.511259674108214
23.7800000000000	-0.511403809761897
23.7900000000000	-0.511547402170341
23.8000000000000	-0.511690450551003
23.8100000000000	-0.511832954131226
23.8200000000000	-0.511974912148229
23.8300000000000	-0.512116323849088
23.8400000000000	-0.512257188490728
23.8500000000000	-0.512397505339909
23.8600000000000	-0.512537273673212
23.8700000000000	-0.512676492777025
23.8800000000000	-0.512815161947531
23.8900000000000	-0.512953280490695
23.9000000000000	-0.513090847722248
23.9100000000000	-0.513227862967676
23.9200000000000	-0.513364325562203
23.9300000000000	-0.513500234850780
23.9400000000000	-0.513635590188069
23.9500000000000	-0.513770390938429
23.9600000000000	-0.513904636475903
23.9700000000000	-0.514038326184203
23.9800000000000	-0.514171459456694
23.9900000000000	-0.514304035696382
24	-0.514436054315896
24.0100000000000	-0.514567514737475
24.0200000000000	-0.514698416392956
24.0300000000000	-0.514828758723753
24.0400000000000	-0.514958541180846
24.0500000000000	-0.515087763224766
24.0600000000000	-0.515216424325575
24.0700000000000	-0.515344523962857
24.0800000000000	-0.515472061625696
24.0900000000000	-0.515599036812667
24.1000000000000	-0.515725449031815
24.1100000000000	-0.515851297800640
24.1200000000000	-0.515976582646086
24.1300000000000	-0.516101303104516
24.1400000000000	-0.516225458721703
24.1500000000000	-0.516349049052812
24.1600000000000	-0.516472073662384
24.1700000000000	-0.516594532124315
24.1800000000000	-0.516716424021846
24.1900000000000	-0.516837748947545
24.2000000000000	-0.516958506503284
24.2100000000000	-0.517078696300232
24.2200000000000	-0.517198317958829
24.2300000000000	-0.517317371108776
24.2400000000000	-0.517435855389012
24.2500000000000	-0.517553770447702
24.2600000000000	-0.517671115942216
24.2700000000000	-0.517787891539113
24.2800000000000	-0.517904096914124
24.2900000000000	-0.518019731752134
24.3000000000000	-0.518134795747163
24.3100000000000	-0.518249288602350
24.3200000000000	-0.518363210029933
24.3300000000000	-0.518476559751237
24.3400000000000	-0.518589337496645
24.3500000000000	-0.518701543005593
24.3600000000000	-0.518813176026539
24.3700000000000	-0.518924236316955
24.3800000000000	-0.519034723643304
24.3900000000000	-0.519144637781019
24.4000000000000	-0.519253978514492
24.4100000000000	-0.519362745637047
24.4200000000000	-0.519470938950926
24.4300000000000	-0.519578558267271
24.4400000000000	-0.519685603406100
24.4500000000000	-0.519792074196294
24.4600000000000	-0.519897970475573
24.4700000000000	-0.520003292090482
24.4800000000000	-0.520108038896365
24.4900000000000	-0.520212210757353
24.5000000000000	-0.520315807546338
24.5100000000000	-0.520418829144959
24.5200000000000	-0.520521275443579
24.5300000000000	-0.520623146341266
24.5400000000000	-0.520724441745774
24.5500000000000	-0.520825161573524
24.5600000000000	-0.520925305749579
24.5700000000000	-0.521024874207633
24.5800000000000	-0.521123866889984
24.5900000000000	-0.521222283747513
24.6000000000000	-0.521320124739670
24.6100000000000	-0.521417389834449
24.6200000000000	-0.521514079008369
24.6300000000000	-0.521610192246455
24.6400000000000	-0.521705729542214
24.6500000000000	-0.521800690897616
24.6600000000000	-0.521895076323076
24.6700000000000	-0.521988885837431
24.6800000000000	-0.522082119467917
24.6900000000000	-0.522174777250151
24.7000000000000	-0.522266859228112
24.7100000000000	-0.522358365454116
24.7200000000000	-0.522449295988794
24.7300000000000	-0.522539650901077
24.7400000000000	-0.522629430268168
24.7500000000000	-0.522718634175526
24.7600000000000	-0.522807262716840
24.7700000000000	-0.522895315994013
24.7800000000000	-0.522982794117136
24.7900000000000	-0.523069697204465
24.8000000000000	-0.523156025382407
24.8100000000000	-0.523241778785490
24.8200000000000	-0.523326957556346
24.8300000000000	-0.523411561845688
24.8400000000000	-0.523495591812287
24.8500000000000	-0.523579047622954
24.8600000000000	-0.523661929452512
24.8700000000000	-0.523744237483777
24.8800000000000	-0.523825971907536
24.8900000000000	-0.523907132922528
24.9000000000000	-0.523987720735412
24.9100000000000	-0.524067735560756
24.9200000000000	-0.524147177621008
24.9300000000000	-0.524226047146474
24.9400000000000	-0.524304344375298
24.9500000000000	-0.524382069553436
24.9600000000000	-0.524459222934638
24.9700000000000	-0.524535804780422
24.9800000000000	-0.524611815360048
24.9900000000000	-0.524687254950505
25	-0.524762123836477

==> figures/data/rotor_speed/data.txt <==
0	2.01
0.05	2.01
0.1	2.01
0.15	2.01
0.2	2.01
0.25	2.01
0.3	2.01
0.35	2.01
0.4	2.01
0.45	2.01
0.5	2.01
0.55	2.01
0.6	2.01
0.65	2.01
0.7	2.01
0.75	2.01
0.8	2.01
0.85	2.01
0.9	2.01
0.95	2.01
1	2.01
1.05	2.009227034
1.1	2.008454623
1.15	2.007682887
1.2	2.006911947
1.25	2.006141922
1.3	2.005372929
1.35	2.004605084
1.4	2.003838502
1.45	2.003073296
1.5	2.002309578
1.55	2.001547459
1.6	2.000787047
1.65	2.000028452
1.7	1.999271779
1.75	1.998517133
1.8	1.997764619
1.85	1.997014338
1.9	1.996266392
1.95	1.99552088
2	1.9947779
2.05	1.99403755
2.1	1.993299924
2.15	1.992565118
2.2	1.991833223
2.25	1.991104331
2.3	1.990378532
2.35	1.989655915
2.4	1.988936566
2.45	1.988220572
2.5	1.987508016
2.55	1.986798983
2.6	1.986093552
2.65	1.985391806
2.7	1.984693822
2.75	1.983999678
2.8	1.983309451
2.85	1.982623214
2.9	1.981941042
2.95	1.981263006
3	1.980589177
3.05	1.979919624
3.1	1.979254415
3.15	1.978593616
3.2	1.977937294
3.25	1.977285511
3.3	1.976638329
3.35	1.975995811
3.4	1.975358016
3.45	1.974725001
3.5	1.974096825
3.55	1.973473543
3.6	1.972855208
3.65	1.972241876
3.7	1.971633596
3.75	1.971030419
3.8	1.970432395
3.85	1.969839571
3.9	1.969251993
3.95	1.968669708
4	1.968092757
4.05	1.967521185
4.1	1.966955032
4.15	1.966394339
4.2	1.965839143
4.25	1.965289483
4.3	1.964745395
4.35	1.964206912
4.4	1.96367407
4.45	1.9631469
4.5	1.962625434
4.55	1.962109701
4.6	1.96159973
4.65	1.961095549
4.7	1.960597183
4.75	1.960104658
4.8	1.959617998
4.85	1.959137225
4.9	1.95866236
4.95	1.958193424
5	1.957730436
5.05	1.957273414
5.1	1.956822374
5.15	1.956377332
5.2	1.955938303
5.25	1.955505299
5.3	1.955078334
5.35	1.954657417
5.4	1.95424256
5.45	1.95383377
5.5	1.953431056
5.55	1.953034424
5.6	1.95264388
5.65	1.952259429
5.7	1.951881073
5.75	1.951508815
5.8	1.951142658
5.85	1.9507826
5.9	1.950428641
5.95	1.95008078
6	1.949739014
6.05	1.949403339
6.1	1.94907375
6.15	1.948750242
6.2	1.948432809
6.25	1.948121442
6.3	1.947816134
6.35	1.947516874
6.4	1.947223653
6.45	1.946936458
6.5	1.946655279
6.55	1.946380101
6.6	1.946110911
6.65	1.945847694
6.7	1.945590435
6.75	1.945339116
6.8	1.94509372
6.85	1.944854229
6.9	1.944620625
6.95	1.944392886
7	1.944170993
7.05	1.943954925
7.1	1.943744657
7.15	1.943540169
7.2	1.943341436
7.25	1.943148433
7.3	1.942961136
7.35	1.942779518
7.4	1.942603553
7.45	1.942433213
7.5	1.942268471
7.55	1.942109297
7.6	1.941955662
7.65	1.941807536
7.7	1.941664889
7.75	1.941527689
7.8	1.941395904
7.85	1.941269502
7.9	1.941148449
7.95	1.941032712
8	1.940922256
8.05	1.940817047
8.1	1.940717048
8.15	1.940622225
8.2	1.94053254
8.25	1.940447957
8.3	1.940368438
8.35	1.940293944
8.4	1.940224438
8.45	1.940159881
8.5	1.940100232
8.55	1.940045452
8.6	1.939995501
8.65	1.939950338
8.7	1.939909921
8.75	1.939874209
8.8	1.939843161
8.85	1.939816733
8.9	1.939794882
8.95	1.939777567
9	1.939764743
9.05	1.939756366
9.1	1.939752392
9.15	1.939752026
9.2	1.939752026
9.25	1.939752026
9.3	1.939752026
9.35	1.939752026
9.4	1.939752026
9.45	1.939752026
9.5	1.939752026
9.55	1.939752026
9.6	1.939752026
9.65	1.939752026
9.7	1.939752026
9.75	1.939752026
9.8	1.939752026
9.85	1.939752026
9.9	1.939752026
9.95	1.939752026
10	1.939752026
10.05	1.939752026
10.1	1.939752026
10.15	1.939752026
10.2	1.939752026
10.25	1.939752026
10.3	1.939752026
10.35	1.939752026
10.4	1.939752026
10.45	1.939752026
10.5	1.939752026
10.55	1.939752026
10.6	1.939752026
10.65	1.939752026
10.7	1.939752026
10.75	1.939752026
10.8	1.939752026
10.85	1.939752026
10.9	1.939752026
10.95	1.939752026
11	1.939752026
11.05	1.939752026
11.1	1.939752026
11.15	1.939752026
11.2	1.939752026
11.25	1.939752026
11.3	1.939752026
11.35	1.939752026
11.4	1.939752026
11.45	1.939752026
11.5	1.939752026
11.55	1.939752026
11.6	1.939752026
11.65	1.939752026
11.7	1.939752026
11.75	1.939752026
11.8	1.939752026
11.85	1.939752026
11.9	1.939752026
11.95	1.939752026
12	1.939752026
12.05	1.939752026
12.1	1.939752026
12.15	1.939752026
12.2	1.939752026
12.25	1.939752026
12.3	1.939752026
12.35	1.939752026
12.4	1.939752026
12.45	1.939752026
12.5	1.939752026
12.55	1.939752026
12.6	1.939752026
12.65	1.939752026
12.7	1.939752026
12.75	1.939752026
12.8	1.939752026
12.85	1.939752026
12.9	1.939752026
12.95	1.939752026
13	1.939752026
13.05	1.939752026
13.1	1.939752026
13.15	1.939752026
13.2	1.939752026
13.25	1.939752026
13.3	1.939752026
13.35	1.939752026
13.4	1.939752026
13.45	1.939752026
13.5	1.939752026
13.55	1.939752026
13.6	1.939752026
13.65	1.939752026
13.7	1.939752026
13.75	1.939752026
13.8	1.939752026
13.85	1.939752026
13.9	1.939752026
13.95	1.939752026
14	1.939752026
14.05	1.939752026
14.1	1.939752026
14.15	1.939752026
14.2	1.939752026
14.25	1.939752026
14.3	1.939752026
14.35	1.939752026
14.4	1.939752026
14.45	1.939752026
14.5	1.939752026
14.55	1.939752026
14.6	1.939752026
14.65	1.939752026
14.7	1.939752026
14.75	1.939752026
14.8	1.939752026
14.85	1.939752026
14.9	1.939752026
14.95	1.939752026
15	1.939752026
15.05	1.939752026
15.1	1.939752026
15.15	1.939752026
15.2	1.939752026
15.25	1.939752026
15.3	1.939752026
15.35	1.939752026
15.4	1.939752026
15.45	1.939752026
15.5	1.939752026
15.55	1.939752026
15.6	1.939752026
15.65	1.939752026
15.7	1.939752026
15.75	1.939752026
15.8	1.939752026
15.85	1.939752026
15.9	1.939752026
15.95	1.939752026
16	1.939752026
16.05	1.939752026
16.1	1.939752026
16.15	1.939752026
16.2	1.939752026
16.25	1.939752026
16.3	1.939752026
16.35	1.939752026
16.4	1.939752026
16.45	1.939752026
16.5	1.939752026
16.55	1.939752026
16.6	1.939752026
16.65	1.939752026
16.7	1.939752026
16.75	1.939752026
16.8	1.939752026
16.85	1.939752026
16.9	1.939752026
16.95	1.939752026
17	1.939752026
17.05	1.939752026
17.1	1.939752026
17.15	1.939752026
17.2	1.939752026
17.25	1.939752026
17.3	1.939752026
17.35	1.939752026
17.4	1.939752026
17.45	1.939752026
17.5	1.939752026
17.55	1.939752026
17.6	1.939752026
17.65	1.939752026
17.7	1.939752026
17.75	1.939752026
17.8	1.939752026
17.85	1.939752026
17.9	1.939752026
17.95	1.939752026
18	1.939752026
18.05	1.939752026
18.1	1.939752026
18.15	1.939752026
18.2	1.939752026
18.25	1.939752026
18.3	1.939752026
18.35	1.939752026
18.4	1.939752026
18.45	1.939752026
18.5	1.939752026
18.55	1.939752026
18.6	1.939752026
18.65	1.939752026
18.7	1.939752026
18.75	1.939752026
18.8	1.939752026
18.85	1.939752026
18.9	1.939752026
18.95	1.939752026
19	1.939752026
19.05	1.939752026
19.1	1.939752026
19.15	1.939752026
19.2	1.939752026
19.25	1.939752026
19.3	1.939752026
19.35	1.939752026
19.4	1.939752026
19.45	1.939752026
19.5	1.939752026
19.55	1.939752026
19.6	1.939752026
19.65	1.939752026
19.7	1.939752026
19.75	1.939752026
19.8	1.939752026
19.85	1.939752026
19.9	1.939752026
19.95	1.939752026
20	1.939752026
20.05	1.939752026
20.1	1.939752026
20.15	1.939752026
20.2	1.939752026
20.25	1.939752026
20.3	1.939752026
20.35	1.939752026
20.4	1.939752026
20.45	1.939752026
20.5	1.939752026
20.55	1.939752026
20.6	1.939752026
20.65	1.939752026
20.7	1.939752026
20.75	1.939752026
20.8	1.939752026
20.85	1.939752026
20.9	1.939752026
20.95	1.939752026
21	1.939752026
21.05	1.939752026
21.1	1.939752026
21.15	1.939752026
21.2	1.939752026
21.25	1.939752026
21.3	1.939752026
21.35	1.939752026
21.4	1.939752026
21.45	1.939752026
21.5	1.939752026
21.55	1.939752026
21.6	1.939752026
21.65	1.939752026
21.7	1.939752026
21.75	1.939752026
21.8	1.939752026
21.85	1.939752026
21.9	1.939752026
21.95	1.939752026
22	1.939752026
22.05	1.939752026
22.1	1.939752026
22.15	1.939752026
22.2	1.939752026
22.25	1.939752026
22.3	1.939752026
22.35	1.939752026
22.4	1.939752026
22.45	1.939752026
22.5	1.939752026
22.55	1.939752026
22.6	1.939752026
22.65	1.939752026
22.7	1.939752026
22.75	1.939752026
22.8	1.939752026
22.85	1.939752026
22.9	1.939752026
22.95	1.939752026
23	1.939752026
23.05	1.939752026
23.1	1.939752026
23.15	1.939752026
23.2	1.939752026
23.25	1.939752026
23.3	1.939752026
23.35	1.939752026
23.4	1.939752026
23.45	1.939752026
23.5	1.939752026
23.55	1.939752026
23.6	1.939752026
23.65	1.939752026
23.7	1.939752026
23.75	1.939752026
23.8	1.939752026
23.85	1.939752026
23.9	1.939752026
23.95	1.939752026
24	1.939752026
24.05	1.939752026
24.1	1.939752026
24.15	1.939752026
24.2	1.939752026
24.25	1.939752026
24.3	1.939752026
24.35	1.939752026
24.4	1.939752026
24.45	1.939752026
24.5	1.939752026
24.55	1.939752026
24.6	1.939752026
24.65	1.939752026
24.7	1.939752026
24.75	1.939752026
24.8	1.939752026
24.85	1.939752026
24.9	1.939752026
24.95	1.939752026
25	1.939752026

